Fast reconstruction of atomic-scale STEM-EELS images from sparse sampling

This paper discusses the reconstruction of partially sampled spectrum-images to accelerate the acquisition in scanning transmission electron microscopy (STEM). The problem of image reconstruction has been widely considered in the literature for many imaging modalities, but only a few attempts handled 3D data such as spectral images acquired by STEM electron energy loss spectroscopy (EELS). Besides, among the methods proposed in the microscopy literature, some are fast but inaccurate while others provide accurate reconstruction but at the price of a high computation burden. Thus none of the proposed reconstruction methods fulfills our expectations in terms of accuracy and computation complexity. In this paper, we propose a fast and accurate reconstruction method suited for atomic-scale EELS. This method is compared to popular solutions such as beta process factor analysis (BPFA) which is used for the first time on STEM-EELS images. Experiments based on real as synthetic data will be conducted.

==> img/1.data_PCA_th/Curves_whiteness_HR1.dat <==
1.0 556790238220.4325
2.0 23061606289.160576
3.0 1197949574.9698844
4.0 153436392.08409148
5.0 4693810.762388049
6.0 10285017.045576213
7.0 6362876.7898028605
8.0 22052696.824797776
9.0 6117013.37999117
10.0 4934882.438434062
11.0 4216298.470213985
12.0 8887580.348838503
13.0 3515800.143852921
14.0 6401639.076116844
15.0 3488447.1192545444
16.0 3605455.6936777574
17.0 3485572.145242245
18.0 3354600.588183937
19.0 3378412.5315585462
20.0 3399801.522850923
21.0 4172271.5833686027
22.0 3210333.1015622434
23.0 3130485.2750558597
24.0 3552853.8425981016
25.0 3122750.751426295
26.0 3206394.7556995233
27.0 3269805.8338135635
28.0 3039377.373441333
29.0 3044757.3105562376
30.0 3268382.575361625
31.0 3054567.7946363417
32.0 2962590.54104225
33.0 2904312.6328863604
34.0 2906606.9689320587
35.0 2824435.0888147363
36.0 2906548.7705276776
37.0 2842267.044906919
38.0 2981028.5750730564
39.0 2916860.9624613235
40.0 2779322.0576347443
41.0 3010859.487303363
42.0 2792632.6860493096
43.0 3096015.4275445095
44.0 2725382.669728598
45.0 2734625.771071164
46.0 2714695.132054186
47.0 2703046.2010313678
48.0 2712767.1319924654
49.0 2694456.4372716728
50.0 2694129.6755207353
51.0 2682750.304887921
52.0 2625567.3801713428
53.0 2775843.861320675
54.0 2627538.2901437725
55.0 2588519.61699899
56.0 2586713.0277563385
57.0 2568407.632839747
58.0 2563091.8658471135
59.0 2521708.941429531
60.0 2533585.7672000052
61.0 2539410.3834070223
62.0 2478562.5363994064
63.0 2519742.176464738
64.0 2516536.0687753386
65.0 2456212.255636184
66.0 2450394.7095616953
67.0 2423496.8425824274
68.0 2439283.389582442
69.0 2424941.5071677603
70.0 2409906.085384513
71.0 2404050.577859301
72.0 2375360.725410772
73.0 2361457.6458607567
74.0 2360945.565051236
75.0 2335607.42391368
76.0 2328464.966968627
77.0 2332011.2918889336
78.0 2288902.127267345
79.0 2338246.6470668945
80.0 2273661.397118751
81.0 2303571.667799448
82.0 2278613.1430427334
83.0 2204051.249540671
84.0 2274862.3439657367
85.0 2245239.1153795486
86.0 2241726.9470614996
87.0 2251052.638412611
88.0 2252170.9139396283
89.0 2203425.676719898
90.0 2199965.4593033926
91.0 2166638.660043495
92.0 2178916.285444858
93.0 2152879.994218525
94.0 2108659.5422837255
95.0 2112647.772291011
96.0 2106490.5153418
97.0 2068532.643998419
98.0 2092773.6080254242
99.0 2079295.4679407382
100.0 2099163.040836261
101.0 2084452.8036779398
102.0 2034509.3096924778
103.0 2059240.7195465143
104.0 2017726.038827627
105.0 2030338.465579424
106.0 2057770.9399732398
107.0 2031944.7056326037
108.0 2005764.8762084267
109.0 2007313.8356353906
110.0 1956064.2366636952
111.0 1965120.497472224
112.0 1972741.577427366
113.0 1958300.3822443564
114.0 1940215.3832757634
115.0 1947856.171881824
116.0 1907641.7472181264
117.0 1900761.0993174107
118.0 1922109.371205071
119.0 1888703.9063349478
120.0 1874183.209181585
121.0 1887986.1429183402
122.0 1853657.9932019678
123.0 1900726.627407599
124.0 1863483.7480838706
125.0 1853167.3238016511
126.0 1830130.2850141565
127.0 1856434.4304942326
128.0 1856100.183905466
129.0 1834147.3263725222
130.0 1806564.8339069388
131.0 1806778.5274019337
132.0 1800533.282645772
133.0 1794297.5653607578
134.0 1791155.299650429
135.0 1776384.806388911
136.0 1739064.8614024273
137.0 1745378.2182095428
138.0 1738760.8487952943
139.0 1748828.947558093
140.0 1714178.6670610497
141.0 1703031.834467603
142.0 1717465.2264834607
143.0 1712323.8067832903
144.0 1694095.5020594387
145.0 1715094.1271246267
146.0 1699877.5877682231
147.0 1671689.707028722
148.0 1672448.4885442199
149.0 1658494.256995288
150.0 1656428.4863281033
151.0 1648232.598824
152.0 1628860.3477925297
153.0 1632437.6460652396
154.0 1666379.4279490856
155.0 1650923.4984264122
156.0 1626842.756680531
157.0 1598317.8835123426
158.0 1596016.1163308984
159.0 1616182.1217745233
160.0 1625650.022151161
161.0 1597595.3378982006
162.0 1566465.621526769
163.0 1575618.3281078532
164.0 1549290.2021181982
165.0 1580667.4192636712
166.0 1578045.3378423704
167.0 1572961.4160159137
168.0 1573548.0874042397
169.0 1523904.671798012
170.0 1513653.8427712808
171.0 1524739.6510531441
172.0 1515395.9010067992
173.0 1508504.4911849517
174.0 1493141.4243647575
175.0 1501758.1849986915
176.0 1516374.7798052852
177.0 1484773.4476040457
178.0 1479455.7533328412
179.0 1489079.1218608373
180.0 1471908.5300407475
181.0 1466011.8741117986
182.0 1453522.4925472103
183.0 1455996.678489008
184.0 1445160.2217919617
185.0 1450855.8772656184
186.0 1444408.423452457
187.0 1452618.7987590095
188.0 1443598.6784139357
189.0 1431943.355729249
190.0 1410012.125597828
191.0 1409245.3105707818
192.0 1400529.4666631173
193.0 1373460.1874662016
194.0 1393190.3294030365
195.0 1394189.9662212715
196.0 1375972.4853618017
197.0 1396287.3992268196
198.0 1382888.774242187
199.0 1375267.1468579785
200.0 1358767.9462619873
201.0 1395195.0294274
202.0 1353029.0010564865
203.0 1337864.2709263945
204.0 1343189.6326338563
205.0 1332946.064194758
206.0 1340933.2687487076
207.0 1328787.2862804404
208.0 1348786.95248405
209.0 1308784.3913266447
210.0 1328076.8588885823
211.0 1317432.3748205947
212.0 1310350.6918112813
213.0 1306794.1202018175
214.0 1285604.028100714
215.0 1268659.2444283909
216.0 1271753.4306576985
217.0 1299884.7258634309
218.0 1274373.230349375
219.0 1278558.5130526663
220.0 1295744.0555373586
221.0 1278726.5457964637
222.0 1250140.6288669072
223.0 1268352.5565011222
224.0 1249233.0419632464
225.0 1250208.1316501522
226.0 1240684.8889776552
227.0 1253531.5959020068
228.0 1239586.3285264873
229.0 1236670.6598812528
230.0 1233709.7685388685
231.0 1227035.0221299923
232.0 1239541.746043048
233.0 1227590.734276936
234.0 1203900.5134843944
235.0 1241895.1102810765
236.0 1195090.3731229997
237.0 1206250.7455246784
238.0 1181845.9018554816
239.0 1215764.9617034795
240.0 1177189.9945483534
241.0 1195671.145917222
242.0 1194577.8969805418
243.0 1183789.8881049794
244.0 1183857.1382622572
245.0 1179667.9944866074
246.0 1164775.3283423337
247.0 1162097.9204672677
248.0 1168260.5126088103
249.0 1162915.41922158
250.0 1156322.476888885
251.0 1150981.6877738913
252.0 1135928.5832572628
253.0 1126553.062068847
254.0 1134187.2857257882
255.0 1131122.239095242
256.0 1126219.5245539683
257.0 1130352.6028767778
258.0 1101334.2894496676
259.0 1126410.2468456808
260.0 1112538.5493065186
261.0 1092826.8739570922
262.0 1126938.4571168423
263.0 1108786.8952395786
264.0 1106086.0193032923
265.0 1075379.6038520425
266.0 1069669.3195567608
267.0 1098636.9483393813
268.0 1091406.313524334
269.0 1090439.7785213452
270.0 1069464.1980225055
271.0 1059565.9597985882
272.0 1068634.2581281764
273.0 1069679.0042657037
274.0 1067329.903171329
275.0 1059584.3515251882
276.0 1060904.4578239294
277.0 1044969.141811611
278.0 1046201.0644422348
279.0 1048302.5224004186
280.0 1061314.5168844108
281.0 1040461.5143360699
282.0 1018684.3394266663
283.0 1062177.6273628864
284.0 1003223.5018319526
285.0 1032352.077490453
286.0 1036210.8262118205
287.0 1022621.5074905851
288.0 1032486.619932649
289.0 1031768.0144673968
290.0 1042977.774848528
291.0 1011565.2786826877
292.0 1015036.6484350481
293.0 1015942.7355270265
294.0 1019124.2196167822
295.0 997547.4366121806
296.0 1007398.7256164349
297.0 995559.6202313363
298.0 992006.2793888446
299.0 1004930.1907663698
300.0 999432.405358614
301.0 989355.7937235648
302.0 976213.3833310041
303.0 992724.6243853387
304.0 980067.8069859956
305.0 979572.0362138763
306.0 949011.5321330851
307.0 972823.0328153685
308.0 964695.1259016522
309.0 958988.0405931723
310.0 956062.4354539382
311.0 949898.2959750891
312.0 961433.116560616
313.0 953618.2005489665
314.0 952038.0749703017
315.0 936278.9622667318
316.0 936688.3133953942
317.0 949117.0189695002
318.0 943319.3817087163
319.0 947204.8346930926
320.0 941476.935203725
321.0 930048.2640174583
322.0 936303.6364383007
323.0 929789.7834790043
324.0 922911.4453226229
325.0 937493.3370338263
326.0 909843.0407996706
327.0 941354.9817903575
328.0 917802.9810751074
329.0 907106.8135819888
330.0 933103.1976271389
331.0 912058.3378956644
332.0 895104.6467442332
333.0 914377.1448308451
334.0 893383.4915003949
335.0 897788.5244886144
336.0 913995.0103594348
337.0 900180.9246770177
338.0 903954.0673769049
339.0 891801.4475470706
340.0 907938.5484927974
341.0 884017.5739975392
342.0 878580.2210861213
343.0 900499.129068448
344.0 872916.8076897183
345.0 878054.4479433082
346.0 882816.665651149
347.0 879715.3026705811
348.0 877338.2367462399
349.0 866677.1110893231
350.0 882880.1816241455
351.0 851811.3424684564
352.0 873871.8184086018
353.0 862729.0453470731
354.0 850755.4986310191
355.0 851074.7013337172
356.0 857994.0333686519
357.0 863671.7693073553
358.0 861195.15849937
359.0 853656.0275653847
360.0 858267.2367543253
361.0 847415.6109508389
362.0 836457.4774080511
363.0 842273.2615206819
364.0 857332.0223202804
365.0 850830.2291531027
366.0 827776.0692785915
367.0 832929.9900997422
368.0 844474.698482865
369.0 829997.9991526143
370.0 826750.71827351
371.0 848605.8664094602
372.0 839169.7935068215
373.0 836112.5286890549
374.0 848229.5008312248
375.0 825609.8386254387
376.0 829777.1430629344
377.0 831043.3657487596
378.0 829454.4198765534
379.0 820506.3063128758
380.0 822554.3614492222
381.0 825225.4650071291
382.0 842402.3858021196
383.0 813958.4152403205
384.0 806859.733897112
385.0 827897.402864298
386.0 799531.1276835953
387.0 821846.4067316701
388.0 802191.222445602
389.0 808149.5316244431
390.0 821029.8448860986
391.0 809015.4669196102
392.0 801914.966025172
393.0 807310.3395119882
394.0 819097.8238143255
395.0 802232.0002416705
396.0 814512.5966346742
397.0 787251.9708103368
398.0 794636.196329544
399.0 790234.3452421256
400.0 797870.6185778863
401.0 784163.6720184506
402.0 796517.2874648484
403.0 795701.2167478974
404.0 787728.8117107687
405.0 790790.9046783932
406.0 778695.3945606501
407.0 781357.7452346156
408.0 777472.9816571663
409.0 791029.6097173729
410.0 775959.3702679747
411.0 771160.0972355225
412.0 781572.2576177311
413.0 780021.6980624832
414.0 782330.9377920124
415.0 770647.3770599408
416.0 763961.5965100692
417.0 771065.7764498583
418.0 770544.4474240717
419.0 781341.448623034
420.0 766835.3513834608
421.0 766868.3124139131
422.0 759957.1046439948
423.0 761180.0985675968
424.0 768073.5317136039
425.0 758087.5484138301
426.0 764609.5997971866
427.0 752591.3410438376
428.0 767303.9420200188
429.0 761521.3140218257
430.0 761619.0655291326
431.0 750546.2065920304
432.0 748009.9619657455
433.0 752975.2543009719
434.0 748978.6281190945
435.0 749641.6627864479
436.0 752323.7907313138
437.0 756580.0529786076
438.0 747998.1170516405
439.0 747332.1340333727
440.0 739931.7786560443
441.0 743028.3731314171
442.0 750457.0073695563
443.0 729373.0976496751
444.0 737581.7569730621
445.0 729418.3405729447
446.0 747171.9575864727
447.0 742919.3633428183
448.0 727720.8072926818
449.0 737923.7948501734
450.0 731201.4984957885
451.0 742980.1066266409
452.0 747876.0829766174
453.0 731002.4532636211
454.0 721803.1389643623
455.0 722786.4118663851
456.0 725453.905418476
457.0 730096.243754121
458.0 731920.0500178647
459.0 720699.2871771614
460.0 722117.3314097088
461.0 720774.0797381629
462.0 727056.4611401284
463.0 725782.0972883311
464.0 734683.2959991145
465.0 719263.1176035904
466.0 720926.2130340233
467.0 718599.5299678735
468.0 713027.820748601
469.0 721706.5373743547
470.0 711781.1956533841
471.0 717882.0307222303
472.0 713853.6261921986
473.0 706811.6108449061
474.0 704268.1421913318
475.0 693893.0462523785
476.0 717938.0883408324
477.0 707648.7788569478
478.0 720317.4323908776
479.0 698511.4975624928
480.0 703802.5511404836
481.0 693867.3069821325
482.0 700949.7526399507
483.0 690355.0054507782
484.0 703108.0763606576
485.0 701285.5360510584
486.0 697578.1874186043
487.0 693077.0764790283
488.0 697215.6555429045
489.0 689490.882994245
490.0 703072.9111621417
491.0 687994.1558295384
492.0 686414.8613207246
493.0 692590.8885737959
494.0 695833.8676718114
495.0 679279.7635749675
496.0 682762.1193463551
497.0 686117.7796974598
498.0 683368.6015827189
499.0 681839.2391599911
500.0 684441.3085892214
501.0 669563.9976407296
502.0 685463.1667415627
503.0 676006.2945545177
504.0 681850.1411189667
505.0 687979.5603312744
506.0 677502.1284511191
507.0 684927.1569985182
508.0 663810.8450529376
509.0 660145.4430654634
510.0 665880.4593164821
511.0 669036.5466523799
512.0 677687.7191431843
513.0 655580.7100906543
514.0 667608.540276064
515.0 668181.2617570844
516.0 667574.4771897574
517.0 667527.0846346983
518.0 660516.4614911914
519.0 668020.8735893408
520.0 658058.312050542
521.0 663409.0407595676
522.0 656428.2159856313
523.0 650051.772973355
524.0 660548.1946346586
525.0 659953.6594190857
526.0 661635.9887799167
527.0 656908.4296019992
528.0 663923.3600292986
529.0 655695.7342697892
530.0 646360.237485308
531.0 648852.1016218846
532.0 648810.9688718345
533.0 648657.2164957487
534.0 649171.1207059281
535.0 649700.7493291155
536.0 640137.7908989876
537.0 645668.5468731101
538.0 645791.3831709011
539.0 635172.5392653453
540.0 637504.7155996741
541.0 643438.4929034167
542.0 643226.1180524594
543.0 634091.5447547808
544.0 650350.810329641
545.0 639940.1983989889
546.0 634620.1162470907
547.0 638964.2021328296
548.0 634768.0490126591
549.0 637276.110359933
550.0 628950.4576956708
551.0 625384.1706661488
552.0 640559.6702421419
553.0 623682.7943832588
554.0 632513.536513817
555.0 630037.6406423096
556.0 627784.2348397765
557.0 639946.040075691
558.0 633097.9953591009
559.0 639761.1600945147
560.0 614859.2323787061
561.0 626921.0226178119
562.0 630499.8939501611
563.0 627811.3598358304
564.0 620430.2373605199
565.0 622500.8922381856
566.0 615426.6570902797
567.0 624702.5241045565
568.0 623059.0297133162
569.0 625774.2602040151
570.0 619953.3267161141
571.0 625475.0494157271
572.0 618205.5147895499
573.0 609255.8967433516
574.0 617622.8067184702
575.0 611567.5084393694
576.0 619888.2316441734
577.0 608659.0107138131
578.0 619615.9795144557
579.0 604123.0604120931
580.0 611710.2717428796
581.0 605080.6214274445
582.0 601006.3465211701
583.0 601281.952159977
584.0 611236.0053515485
585.0 596104.3068740171
586.0 608056.5648245704
587.0 603575.0510393974
588.0 595590.5800907252
589.0 601678.8588936537
590.0 598632.6208230854
591.0 601411.7704348915
592.0 602216.0722938315
593.0 596538.6710928754
594.0 593284.329836967
595.0 600957.2444586998
596.0 602448.5475611939
597.0 596965.3069787059
598.0 591105.3641269058
599.0 595042.1831745461
600.0 593467.5326485456
601.0 597104.2309014419
602.0 591606.886721066
603.0 594143.273675402
604.0 592365.8246064043
605.0 590922.3130901243
606.0 574872.3816633013
607.0 593400.8740319735
608.0 588430.3512096968
609.0 582682.6120303104
610.0 583589.3927525538
611.0 590381.7257485201
612.0 582137.5537182054
613.0 597523.01270586
614.0 587808.9663417663
615.0 583360.2804049188
616.0 590006.8692212907
617.0 580265.4625832691
618.0 569513.3290243932
619.0 587976.4666373746
620.0 583517.5845870174
621.0 573538.938600409
622.0 575335.0722750996
623.0 584618.7202392835
624.0 570939.0325692057
625.0 565005.3524300909
626.0 565980.1620552923
627.0 572851.9907168174
628.0 557885.2752036034
629.0 569969.9006485295
630.0 571198.7311798108
631.0 569932.4328059963
632.0 569980.8173443977
633.0 571538.1991770797
634.0 572335.0372135766
635.0 562040.5892214493
636.0 567145.0664450403
637.0 559228.9026380678
638.0 572370.6806703304
639.0 565236.4951937437
640.0 558725.6886794758
641.0 556189.6923940795
642.0 555733.901998334
643.0 560621.9271174276
644.0 559354.75565927
645.0 559156.1896782639
646.0 554848.4211518379
647.0 563928.9230410398
648.0 553274.0601556735
649.0 558777.1411451227
650.0 553807.3516644777
651.0 559500.9253794994
652.0 559442.971005874
653.0 543491.794909398
654.0 545683.1880687587
655.0 552007.051671134
656.0 552406.6078081648
657.0 546535.8471061208
658.0 546691.8866802879
659.0 546050.4418339755
660.0 550173.2759319972
661.0 541639.9714900086
662.0 550307.8329893666
663.0 545000.0465310378
664.0 543896.7567266215
665.0 545723.6658623276
666.0 540471.9991294638
667.0 537453.3212128433
668.0 545352.5554137107
669.0 543626.1922900922
670.0 550977.9489828823
671.0 541027.3837764199
672.0 534940.2628424956
673.0 536612.5638721507
674.0 542484.1665594999
675.0 536246.052921443
676.0 529816.1339997235
677.0 532883.6546548674
678.0 535909.0695987935
679.0 529632.4451248671
680.0 533087.7074020815
681.0 532741.047636079
682.0 525408.9105548671
683.0 528495.7178462651
684.0 527942.4501143188
685.0 534582.5207507339
686.0 533952.7393781131
687.0 526999.845610856
688.0 526942.485248468
689.0 523887.62665133126
690.0 529185.6529158534
691.0 526284.7886344983
692.0 525897.5380124534
693.0 526172.175389293
694.0 516715.07867998915
695.0 519506.15867406473
696.0 521879.6551292723
697.0 513196.1281982253
698.0 526428.0356589771
699.0 524311.1785567142
700.0 520921.113279574
701.0 511519.63187310327
702.0 514358.84811654326
703.0 516463.3904851551
704.0 511186.73613069253
705.0 511300.09316260857
706.0 516037.05276096094
707.0 506715.5440144785
708.0 514952.99881276104
709.0 511642.2375076182
710.0 505737.18151514814
711.0 519696.7197986567
712.0 512319.8406631668
713.0 509779.4861547463
714.0 517491.7505411993
715.0 505616.12776729505
716.0 507727.9819400549
717.0 509851.65320092684
718.0 505758.9858563579
719.0 506617.46898912196
720.0 499358.8440608092
721.0 498696.8573266936
722.0 500005.3697507388
723.0 502164.32627830975
724.0 499399.80866037315
725.0 500109.5463019074
726.0 493013.81909225666
727.0 497082.73435213807
728.0 496150.0546761092
729.0 503721.02993195085
730.0 497832.31787227787
731.0 491911.1262443364
732.0 494531.80919560365
733.0 498379.0644127397
734.0 488563.1305667864
735.0 495375.5580398235
736.0 494273.5357110768
737.0 491168.25752351305
738.0 492535.4342238373
739.0 487025.37674424035
740.0 490762.5330459658
741.0 490056.3534588347
742.0 492350.56990839087
743.0 494753.24289824
744.0 484253.75998044614
745.0 491202.37567899056
746.0 496438.78409972455
747.0 480092.7347867722
748.0 490797.87455014046
749.0 486725.27199695073
750.0 485096.0654494946
751.0 477862.56592029904
752.0 477231.2066324179
753.0 482112.94207846164
754.0 478577.797591877
755.0 473626.48225513945
756.0 475568.939560969
757.0 479491.72176812595
758.0 483191.45835153776
759.0 474374.367195892
760.0 485174.8739827685
761.0 476838.21173737705
762.0 474563.8771480729
763.0 478690.6789437338
764.0 473120.9744521237
765.0 476881.48398707074
766.0 479516.69894199795
767.0 475877.2800415348
768.0 473524.09355528536
769.0 476587.76417657174
770.0 469435.97339062166
771.0 467035.8190801167
772.0 470047.95383224665
773.0 467533.01504969154
774.0 469921.06014784524
775.0 461282.5353278281
776.0 466554.5477214631
777.0 466857.4120828296
778.0 466906.30200828
779.0 469401.1676101554
780.0 464148.6553753126
781.0 467509.2117990659
782.0 465047.85908431833
783.0 461717.455925589
784.0 466128.65156663035
785.0 460389.934774557
786.0 462506.8977359836
787.0 462059.4920673241
788.0 465032.24623639934
789.0 456667.59960813203
790.0 454516.35713718116
791.0 457937.022029392
792.0 458195.4161355434
793.0 462239.3546034987
794.0 455714.6311618043
795.0 456759.4015961777
796.0 453233.3954755054
797.0 455980.6216801624
798.0 455749.4009290409
799.0 449947.4940687153
800.0 443609.9091188837
801.0 449121.05456565873
802.0 447440.286695453
803.0 452378.30813171103
804.0 449646.24428015517
805.0 448051.4708116612
806.0 455653.46916033723
807.0 450600.76669347956
808.0 441641.2690601205
809.0 449366.1842059066
810.0 443426.35465097945
811.0 448135.10640335083
812.0 446912.08946040476
813.0 447452.2272958362
814.0 449881.7712790094
815.0 444763.5318302922
816.0 448749.1078272393
817.0 447041.3820021046
818.0 435553.1553881389
819.0 443097.43296027393
820.0 437413.82283594034
821.0 435534.61133824126
822.0 443345.569326722
823.0 442259.99598345335
824.0 443331.0742363661
825.0 441114.09401206893
826.0 431225.8861343312
827.0 437441.5390605342
828.0 427482.1181881488
829.0 440337.02548046916
830.0 434690.35205709486
831.0 442405.31630663265
832.0 429551.40234342206
833.0 428678.2838556353
834.0 432336.8362156261
835.0 433990.11071328254
836.0 428632.7497212183
837.0 433014.0231456847
838.0 424837.4524304548
839.0 427836.3130629872
840.0 424224.72671859205
841.0 426017.70135593595
842.0 424061.85187124024
843.0 424849.7289615809
844.0 431420.5233924975
845.0 425427.9969152887
846.0 421953.37807274057
847.0 424575.04367968114
848.0 422914.3488472613
849.0 423324.8817320988
850.0 427040.9650053422
851.0 422946.1670781336
852.0 421955.7923147208
853.0 419742.8871595495
854.0 420671.1884862861
855.0 417252.9358163548
856.0 416344.3565114698
857.0 414844.14749423636
858.0 420272.4594897214
859.0 416599.0205195627
860.0 424722.5290287882
861.0 411727.17784173216
862.0 415907.12490602134
863.0 418615.64916689676
864.0 413367.38861398003
865.0 406383.0556096456
866.0 409741.9101438859
867.0 409528.31833052466
868.0 407545.74616095575
869.0 411176.94924204104
870.0 407194.61705593154
871.0 398135.2133834079
872.0 408459.583626725
873.0 408484.16076916683
874.0 407324.4870196839
875.0 416238.80927976436
876.0 407411.06662801764
877.0 410417.327408799
878.0 396229.0270936808
879.0 404049.88441839756
880.0 409142.9027365093
881.0 397389.9822036646
882.0 401813.2106515664
883.0 399961.88360670913
884.0 403942.7893883685
885.0 398259.13030858856
886.0 402722.60449641553
887.0 394586.19492418197
888.0 395240.92557026295
889.0 405547.2860305522
890.0 395532.1978660131
891.0 397860.3082712793
892.0 394327.7025607334
893.0 396863.0430766886
894.0 396903.4569077026
895.0 394902.2418610435
896.0 388478.2995254213
897.0 396348.87645034346
898.0 385910.1438288671
899.0 389018.5288945573
900.0 389514.5761275445
901.0 386483.93301097275
902.0 386295.2094226174
903.0 398153.667078945
904.0 392267.3060487115
905.0 383179.67842089717
906.0 387872.25235330604
907.0 387712.172373261
908.0 382411.5166506955
909.0 393106.2141503163
910.0 382096.1230369964
911.0 386914.24044625397
912.0 385373.21150114655
913.0 389083.02109768736
914.0 379775.8924479758
915.0 384102.4016159993
916.0 385518.1481411282
917.0 389154.07677264174
918.0 383317.839653524
919.0 381973.5508587602
920.0 379711.968662455
921.0 382022.4701051513
922.0 381258.2898965331
923.0 376385.32734256383
924.0 378055.1473999989
925.0 375069.27248294256
926.0 376378.69173920323
927.0 376183.1768999772
928.0 372086.221144652
929.0 376695.3841705599
930.0 380580.27536017133
931.0 374925.7791357998
932.0 377619.7160955422
933.0 375081.82522030856
934.0 368913.24152860395
935.0 368778.55181644426
936.0 378493.27409190946
937.0 363508.4437519094
938.0 373769.9569104387
939.0 365678.13495908445
940.0 368106.48550493986
941.0 363036.35437211866
942.0 359932.28161277407
943.0 363679.36634118593
944.0 374022.90234781284
945.0 371034.1964886076
946.0 365173.567682537
947.0 366659.62541824265
948.0 369372.0886017827
949.0 360850.7649119021
950.0 358330.47951430193
951.0 359548.4576396633
952.0 360958.52171156486
953.0 359145.9294703774
954.0 360499.96394100774
955.0 358306.53265726834
956.0 361206.7999028021
957.0 361258.17647688277
958.0 357279.8087316569
959.0 362532.6212610256
960.0 350977.77230972145
961.0 359304.90864442615
962.0 352146.050991644
963.0 347968.26680975675
964.0 358430.9995430462
965.0 356618.1877319232
966.0 347823.06560826104
967.0 351478.8824466261
968.0 352983.10560799774
969.0 346861.2715918727
970.0 345754.13515024347
971.0 350108.1891582276
972.0 350227.53091645497
973.0 356003.7303523243
974.0 351811.9518362487
975.0 348679.45141372766
976.0 341078.94525301666
977.0 341471.93052107585
978.0 347432.6736244982
979.0 345812.5963648268
980.0 342000.41811587015
981.0 345625.57276358124
982.0 344098.0840644155
983.0 342276.2902079222
984.0 351721.78643197095
985.0 343244.82274091593
986.0 335630.3811734474
987.0 335034.3343080437
988.0 339206.19606286124
989.0 342504.61062253435
990.0 337222.3600666161
991.0 344425.3796467284
992.0 336367.9879137935
993.0 332541.5171210903
994.0 339556.5680863391
995.0 338081.6783948698
996.0 335234.58070482797
997.0 336323.4959245405
998.0 333418.1096413083
999.0 332107.13868076896
1000.0 332303.72553260584
1001.0 332189.11669339694
1002.0 326362.7416352285
1003.0 325174.6067759236
1004.0 325246.65621165256
1005.0 329576.329400167
1006.0 330846.11071744387
1007.0 329767.40448096296
1008.0 330756.85326795385
1009.0 327139.77874212345
1010.0 325616.5796628258
1011.0 330614.9748796724
1012.0 329295.2342299527
1013.0 327195.3274451013
1014.0 330534.654350231
1015.0 326656.71592041274
1016.0 323912.4824241478
1017.0 320146.5169167769
1018.0 326076.64789851516
1019.0 322996.2902370562
1020.0 320657.8891944123
1021.0 317507.14254116145
1022.0 318046.0824650137
1023.0 325548.88918539195
1024.0 318965.32488162525
1025.0 318252.0127740427
1026.0 320775.37437751336
1027.0 314975.3180791403
1028.0 311058.32344807585
1029.0 316986.6917474091
1030.0 318086.5314441446
1031.0 319732.7531089343
1032.0 311802.2901597897
1033.0 316506.83647593163
1034.0 310495.6532837339
1035.0 313645.8904708575
1036.0 311852.887794705
1037.0 312568.0293670177
1038.0 315568.4377124721
1039.0 309607.31905538344
1040.0 311797.6460750412
1041.0 312455.7192693882
1042.0 311241.0207080702
1043.0 306006.93744158966
1044.0 314232.94882374734
1045.0 313971.3281271274
1046.0 311077.23457325745
1047.0 310894.7001280816
1048.0 300622.1875247917
1049.0 313291.07479261537
1050.0 308612.99224190565
1051.0 302507.33520619076
1052.0 306152.21564869385
1053.0 304477.1198525747
1054.0 300119.63085564546
1055.0 301779.29319576285
1056.0 303766.4359791232
1057.0 302479.0188138911
1058.0 304393.21851487254
1059.0 304193.70616543165
1060.0 298760.3348310066
1061.0 302877.3554123651
1062.0 300726.72880522173
1063.0 298967.6733720182
1064.0 297572.23778364924
1065.0 296207.38440991944
1066.0 300174.1926043305
1067.0 300334.6984219473
1068.0 293708.6484223014
1069.0 295596.83591784077
1070.0 295638.6172150796
1071.0 297973.3203438288
1072.0 291011.4440588372
1073.0 292851.6957225929
1074.0 294036.2057718456
1075.0 296032.0731558191
1076.0 293268.2408029485
1077.0 293646.2228256553
1078.0 295118.5644847053
1079.0 291615.90222824423
1080.0 290887.9572489997
1081.0 297404.0709413182
1082.0 289492.24917982594
1083.0 291125.3096157884
1084.0 286196.12485544034
1085.0 291293.95654733194
1086.0 289421.9980187207
1087.0 295492.8078978226
1088.0 286733.53818787506
1089.0 288456.3765427161
1090.0 283785.6264159889
1091.0 286616.7501101397
1092.0 287047.5145595341
1093.0 286813.9671096515
1094.0 279801.37982573785
1095.0 286965.6466836277
1096.0 283101.2333654376
1097.0 282295.43496121536
1098.0 280035.4766814267
1099.0 276975.2058766205
1100.0 277593.43188027386
1101.0 278758.5506612836
1102.0 284267.6513220352
1103.0 281809.8695818929
1104.0 280531.51621858944
1105.0 282776.6836388136
1106.0 276794.4650906903
1107.0 278204.33237870166
1108.0 276534.01047973346
1109.0 274256.69108559564
1110.0 274580.2170682687
1111.0 284403.35029928264
1112.0 273300.3300520581
1113.0 274310.69176073675
1114.0 268296.529104299
1115.0 269951.719834767
1116.0 273194.36189591
1117.0 274447.24165055447
1118.0 268402.6587899117
1119.0 267733.8154138233
1120.0 268243.68286567193
1121.0 275321.1837049998
1122.0 268436.8648806082
1123.0 266818.1668583877
1124.0 266749.6193849986
1125.0 268322.1226011793
1126.0 265778.10883481504
1127.0 261389.84182590523
1128.0 263920.92327878013
1129.0 265244.3014877221
1130.0 264208.4146419163
1131.0 263078.6329495252
1132.0 266938.7080880015
1133.0 267795.2555473232
1134.0 262340.5586579179
1135.0 265621.9220505061
1136.0 263128.5742395827
1137.0 267191.84083613404
1138.0 261916.9661895292
1139.0 260441.29318876326
1140.0 263066.1562269765
1141.0 259349.2819837899
1142.0 262618.2205180916
1143.0 259491.3423550106
1144.0 262782.38571826665
1145.0 256703.76040565994
1146.0 258887.91279898523
1147.0 257386.84260757535
1148.0 257036.3317115261
1149.0 256064.6721323134
1150.0 257236.0070012595
1151.0 255545.15480994864
1152.0 252313.18775711593
1153.0 258288.91693612078
1154.0 258833.88817481825
1155.0 253922.39783509643
1156.0 256852.63547212436
1157.0 253530.44554944502
1158.0 251740.62420897526
1159.0 249894.3111249202
1160.0 249797.33311108546
1161.0 250808.22352484145
1162.0 252631.80066218518
1163.0 254163.67782502703
1164.0 249587.83690697
1165.0 251797.12280620608
1166.0 248092.90338915543
1167.0 251118.54057880185
1168.0 246375.13934062188
1169.0 250808.42346150876
1170.0 250067.28267502275
1171.0 249800.54021010225
1172.0 245997.171580284
1173.0 245226.31534994656
1174.0 252225.51112662366
1175.0 249252.6521663716
1176.0 246951.22914837653
1177.0 245365.50589882533
1178.0 243966.96707025115
1179.0 242417.89625994084
1180.0 241821.7090407044
1181.0 244131.95389153896
1182.0 240692.42271372315
1183.0 243412.59930741086
1184.0 240012.87473300553
1185.0 239994.14907291284
1186.0 240593.0125458445
1187.0 240414.72011746833
1188.0 239625.50880309308
1189.0 241606.87676461166
1190.0 235772.05057742208
1191.0 241043.97785350622
1192.0 237131.05133587928
1193.0 239142.0391329368
1194.0 236806.09169575185
1195.0 234496.58910236612
1196.0 238033.6511854842
1197.0 235052.96297934646
1198.0 236041.3185933272
1199.0 230815.43706515167
1200.0 234583.91652559835
1201.0 234978.54311461718
1202.0 234865.8787480051
1203.0 230151.48313405388
1204.0 229248.49244653026
1205.0 232921.56103164394
1206.0 229985.9430205845
1207.0 234147.70264662366
1208.0 232261.22735403923
1209.0 233809.45782351893
1210.0 230559.26705478586
1211.0 229386.7957740449
1212.0 229270.96446623755
1213.0 227545.2878518296
1214.0 222956.45539693403
1215.0 228150.80299161843
1216.0 230198.4902430653
1217.0 226933.33307160204
1218.0 226226.92807367115
1219.0 223115.77316828334
1220.0 228774.38160903982
1221.0 227007.9847347621
1222.0 226346.62190827198
1223.0 224961.8214422562
1224.0 223401.75902982513
1225.0 224915.80378990108
1226.0 226783.58689472015
1227.0 221980.52882483308
1228.0 220219.66464555732
1229.0 221911.0973839856
1230.0 219467.71799396796
1231.0 219031.69068161733
1232.0 221473.54372558405
1233.0 223000.57618815522
1234.0 216582.43558607125
1235.0 218802.85836669325
1236.0 218726.24131306756
1237.0 216716.13820187797
1238.0 216028.49710425828
1239.0 218582.09400015627
1240.0 215512.27751185163
1241.0 214290.44358239265
1242.0 212442.72641707008
1243.0 212872.68248088245
1244.0 214179.8312169384
1245.0 213941.9536412318
1246.0 211748.4133710293
1247.0 210934.35686517815
1248.0 211486.30926489132
1249.0 211634.42985312073
1250.0 208313.8308480825
1251.0 211935.1022604692
1252.0 210532.17037307928
1253.0 212631.9545116096
1254.0 212741.6119245233
1255.0 208266.59206917425
1256.0 209667.41668708497
1257.0 204921.1520259386
1258.0 211202.55630367107
1259.0 208826.86079787283
1260.0 205742.5968039704
1261.0 205409.16764282962
1262.0 210320.522191982
1263.0 204860.16192407985
1264.0 206028.17840618818
1265.0 203848.933142998
1266.0 206293.45886401917
1267.0 205214.12537130056
1268.0 205428.23753219433
1269.0 203899.01938029236
1270.0 202935.19772151756
1271.0 205741.1360614566
1272.0 200072.50088293303
1273.0 201478.00422621745
1274.0 201965.306080988
1275.0 201615.62095935855
1276.0 199817.11186579324
1277.0 199199.37864028904
1278.0 199429.88164028648
1279.0 202627.39072386432
1280.0 197644.4402427577
1281.0 200165.83799048743
1282.0 196711.2369461713
1283.0 197242.8019214842
1284.0 197757.78360013643
1285.0 194491.59134633018
1286.0 195586.10325557858
1287.0 195023.42891623676
1288.0 196842.59466758894
1289.0 197385.78976092124
1290.0 194071.08865908606
1291.0 196422.77777443864
1292.0 195524.89345822684
1293.0 193441.02204287276
1294.0 195348.25592681393
1295.0 193894.5937281802
1296.0 194984.7699277769
1297.0 193063.58622809433
1298.0 192786.82688009297
1299.0 189364.37252877362
1300.0 193266.1165916214
1301.0 191805.90859127816
1302.0 190722.39380987623
1303.0 187692.44447230786
1304.0 191533.06166626542
1305.0 188049.3392427375
1306.0 190977.8980133932
1307.0 186187.4577982124
1308.0 189433.76023244273
1309.0 186851.3924490635
1310.0 189602.1947625621
1311.0 188753.69265443322
1312.0 184942.41979676287
1313.0 187828.36577435362
1314.0 185907.03662916616
1315.0 187916.2336389624
1316.0 185880.71628928525
1317.0 185845.29461709873
1318.0 185730.5508881666
1319.0 182292.54929132794
1320.0 184015.2564955863
1321.0 183430.6399063774
1322.0 183061.53274130446
1323.0 182533.31601565398
1324.0 182327.85795011063
1325.0 181740.99321330752
1326.0 182656.00850488516
1327.0 183875.09621717865
1328.0 180882.85601566953
1329.0 182147.99474719
1330.0 183132.1809056156
1331.0 181042.66107715387
1332.0 180607.096890411
1333.0 180794.29824341962
1334.0 177204.63687019757
1335.0 180388.8319160114
1336.0 179095.84043343953
1337.0 176764.56770118856
1338.0 179209.3734715529
1339.0 174505.65177033513
1340.0 176841.64195333156
1341.0 178754.26972276598
1342.0 178108.01074026755
1343.0 176513.4714857357
1344.0 174410.67102167426
1345.0 176186.9739053413
1346.0 172153.40844642613
1347.0 175490.42949065036
1348.0 175374.23055672838
1349.0 173123.0468306507
1350.0 173798.95145368174
1351.0 175072.75253762264
1352.0 174871.31472521793
1353.0 174153.5869833073
1354.0 170482.23519790935
1355.0 172303.89264223035
1356.0 170654.36121043
1357.0 170569.62218615622
1358.0 173477.9940997442
1359.0 172594.79657824457
1360.0 169665.61301419736
1361.0 171231.83654141283
1362.0 170402.18238678965
1363.0 172395.7210068709
1364.0 167113.16465167332
1365.0 166817.86804575138
1366.0 168565.25047352305
1367.0 166663.95238632275
1368.0 167056.26742610396
1369.0 165063.734123047
1370.0 166654.5110106091
1371.0 169129.52594122183
1372.0 166310.20140676465
1373.0 164309.51632747264
1374.0 167829.08109411798
1375.0 166970.70600071538
1376.0 163061.393538438
1377.0 163536.19550800882
1378.0 165667.9622504798
1379.0 167125.29486596992
1380.0 166270.10736533106
1381.0 164121.86235783453
1382.0 163384.99072581538
1383.0 163430.17736874742
1384.0 163256.74578243666
1385.0 164114.5154782471
1386.0 162080.4405211734
1387.0 161583.68540977637
1388.0 165450.1979636291
1389.0 163918.5857127546
1390.0 162237.37815628079
1391.0 161568.34880794265
1392.0 161519.1012873214
1393.0 160612.621503996
1394.0 159275.67666717252
1395.0 156634.10852042702
1396.0 159399.32907613227
1397.0 157652.90522543198
1398.0 156438.28731396215
1399.0 160190.42094905526
1400.0 159081.01881899606
1401.0 158647.9596004397
1402.0 155831.42480211065
1403.0 158086.40273856363
1404.0 156845.22537387587
1405.0 158748.45547656322
1406.0 158006.91216635163
1407.0 158397.32304332012
1408.0 158216.29020867462
1409.0 156249.230461905
1410.0 157776.1170329137
1411.0 153268.09983046146
1412.0 152327.40873387546
1413.0 154314.8138642265
1414.0 155175.94583272078
1415.0 153321.07821814294
1416.0 154387.64546529978
1417.0 153133.23538565292
1418.0 153398.10227573293
1419.0 150265.56270260882
1420.0 153176.93538817644
1421.0 149325.9561918538
1422.0 150497.471788261
1423.0 150302.286929179
1424.0 156029.68890175407
1425.0 151033.057532803
1426.0 150324.66433274988
1427.0 152579.63728877666
1428.0 151333.98120452563
1429.0 149914.36589277108
1430.0 151213.6577304656
1431.0 151383.79302820686
1432.0 148281.93891387194
1433.0 148033.9558901326
1434.0 149358.72939462363
1435.0 149526.9754595209
1436.0 144917.76060326633
1437.0 147351.29703168728
1438.0 147393.81736394635
1439.0 144718.87967582565
1440.0 147345.59665406978
1441.0 146014.47817390232
1442.0 145553.04783035067
1443.0 146422.87223835767
1444.0 145574.13722316417
1445.0 146638.76385302766
1446.0 145175.88302364005
1447.0 143723.50622196333
1448.0 144346.8141914607
1449.0 143701.2538703807
1450.0 142654.81316918758
1451.0 142495.12487103528
1452.0 142102.95976705963
1453.0 143747.78877532756
1454.0 141269.3513187669
1455.0 142027.65506527552
1456.0 143903.06114984895
1457.0 140143.79656160125
1458.0 141633.0356206232
1459.0 140632.96596708524
1460.0 142199.83399937963
1461.0 139267.303360911
1462.0 140403.7802093297
1463.0 138864.31534959268
1464.0 139551.32041572352
1465.0 140957.02106474352
1466.0 138464.32980963757
1467.0 139077.72335847782
1468.0 136912.11065328645
1469.0 138395.36385459563
1470.0 140302.2319353701
1471.0 137855.8397231258
1472.0 138459.32343527742
1473.0 136973.36817072108
1474.0 135711.58633278176
1475.0 136662.51535618564
1476.0 137376.59948601335
1477.0 136168.39049865515
1478.0 134780.07911141604
1479.0 134049.20460766848
1480.0 136142.39860784623
1481.0 134943.9431387464
1482.0 131445.78153258542
1483.0 132206.54263659794
1484.0 131035.05824128474
1485.0 132699.08962132866
1486.0 133062.30168266216
1487.0 130206.50304333773
1488.0 131736.97212859313
1489.0 132936.2755823991
1490.0 132091.0852327517
1491.0 132275.3832390066
1492.0 131658.64620761317
1493.0 131703.9927334791
1494.0 130717.74943563997
1495.0 130252.34396741496
1496.0 129005.7644593892
1497.0 127580.63885321122
1498.0 129544.06756940523
1499.0 130345.81842797523
1500.0 128339.14873853093
1501.0 130378.1487429199
1502.0 126541.09600476448
1503.0 126983.46207829176
1504.0 127872.13261032397
1505.0 126061.55507967602
1506.0 125476.91022866595
1507.0 127327.03815809805
1508.0 128640.17234736065
1509.0 126279.02241393563
1510.0 126760.10274553648
1511.0 126659.68895675907
1512.0 122726.64501233932
1513.0 123351.21213436493
1514.0 123404.2386513973
1515.0 123213.0126825865
1516.0 122705.54224300364
1517.0 122523.4829566017
1518.0 122648.95986500097
1519.0 121858.44313975007
1520.0 122161.15078916255
1521.0 121070.03367535287
1522.0 121109.38299890797
1523.0 119730.00476263855
1524.0 121154.87417267975
1525.0 119731.54237026657
1526.0 119213.43961099305
1527.0 120228.23754447454
1528.0 119118.07509837204
1529.0 117146.65260431256
1530.0 118109.22644113106


==> img/1.data_PCA_th/Curves_whiteness_HR2.dat <==
1.0 251639261.58567828
2.0 12065881.444162194
3.0 1877528.361014347
4.0 1236113.3918464629
5.0 79811.92000720819
6.0 47430.88464767448
7.0 16139.141561304546
8.0 22157.33753002492
9.0 14044.231746333391
10.0 12923.979719468454
11.0 12847.136056830208
12.0 12820.255419471552
13.0 12063.476389899319
14.0 12031.894299675232
15.0 12281.963020893292
16.0 12389.510567953741
17.0 12187.83290833072
18.0 11632.183612658111
19.0 11603.182319801912
20.0 11394.729743778465
21.0 11180.544301379457
22.0 11317.837850993725
23.0 11196.783274818277
24.0 11406.728467580522
25.0 11112.862650377727
26.0 10607.372072859007
27.0 10531.635168383222
28.0 10617.54475995198
29.0 10594.21172645337
30.0 10152.426912418554
31.0 10207.223022228607
32.0 10187.17956735712
33.0 10216.75935337823
34.0 10190.787176377107
35.0 10154.431190104184
36.0 9880.091298912375
37.0 10382.175834738893
38.0 9495.548309805468
39.0 9680.945692982832
40.0 9351.668095290048
41.0 9571.197519846233
42.0 9465.288815441692
43.0 9262.610588946227
44.0 8975.183723711876
45.0 9398.264648259534
46.0 8957.796326360973
47.0 8728.94693316367
48.0 9098.782630764268
49.0 8901.83010791274
50.0 8711.914346665064
51.0 8896.678762925603
52.0 8841.976561451129
53.0 8838.278292603656
54.0 8830.377314300435
55.0 8791.15146622581
56.0 8522.285051039258
57.0 8367.876826750322
58.0 8248.825056479718
59.0 8566.234004820122
60.0 8480.270009179629
61.0 8324.841456688733
62.0 8245.834397433493
63.0 8117.57566884356
64.0 8115.330665462762
65.0 7982.53936839985
66.0 7826.277422250596
67.0 7934.12993143991
68.0 7995.776917656115
69.0 7721.011317436789
70.0 7599.927631570901
71.0 7641.453729823896
72.0 7896.442110607799
73.0 7770.90338850332
74.0 7527.3916769953685
75.0 7587.747629293779
76.0 7595.860408792287
77.0 7495.96626725626
78.0 7549.161005201061
79.0 7421.694588240108
80.0 7177.038309339167
81.0 7077.928837542427
82.0 7328.076868817728
83.0 7107.952011263602
84.0 6912.711280535858
85.0 7085.569035809017
86.0 7121.369569840404
87.0 7037.688376515993
88.0 7031.492755487044
89.0 6922.384475087211
90.0 6646.186297240887
91.0 6824.812687563101
92.0 6813.75245538402
93.0 6745.97732257828
94.0 6800.73621856702
95.0 6608.060995115891
96.0 6630.183771685279
97.0 6580.250609152005
98.0 6604.609641257451
99.0 6486.155797856334
100.0 6433.856917371051
101.0 6465.70722712114
102.0 6402.582636553368
103.0 6463.490078644171
104.0 6253.339888997041
105.0 6213.885267914413
106.0 6355.65773992362
107.0 6284.615158211841
108.0 6245.424037533889
109.0 6324.234752577951
110.0 6388.203844999078
111.0 6244.145550108891
112.0 5990.291503718598
113.0 5938.23695906746
114.0 6215.133887558987
115.0 6100.990993843949
116.0 5985.85372185055
117.0 6173.310489864283
118.0 5887.37615794462
119.0 5772.328034935703
120.0 5951.974668926245
121.0 6036.11645070373
122.0 5766.972608702192
123.0 6068.636164192583
124.0 5741.453936419298
125.0 5726.849668548113
126.0 5483.295749352556
127.0 5628.084447660201
128.0 5643.387819009182
129.0 5483.500499702016
130.0 5606.1167591334
131.0 5542.65398329621
132.0 5439.772000766959
133.0 5455.324349263316
134.0 5581.046605597749
135.0 5448.6731763798625
136.0 5360.279787643061
137.0 5449.39665357829
138.0 5289.780680060114
139.0 5261.944051618864
140.0 5379.946806448812
141.0 5387.172956947506
142.0 5258.577884123447
143.0 5221.468626461327
144.0 5366.529689890784
145.0 5162.3087817896785
146.0 5219.141316350197
147.0 5112.204804497298
148.0 5187.569756117318
149.0 5016.606550626632
150.0 5072.099531775364
151.0 4880.120516446334
152.0 4977.558842043131
153.0 4991.107160190219
154.0 4975.657357716884
155.0 4970.655323012938
156.0 5075.52125046745
157.0 4869.99454181405
158.0 4937.458966809658
159.0 4930.27736991855
160.0 4886.502285703015
161.0 4961.456648073295
162.0 4933.341982068246
163.0 4759.53333434589
164.0 4916.842766422713
165.0 4709.491806339877
166.0 4657.801407748537
167.0 4635.50818454131
168.0 4676.441003995583
169.0 4573.881441211508
170.0 4747.573798234934
171.0 4680.758898120093
172.0 4606.794107568374
173.0 4697.413515791033
174.0 4505.03480380931
175.0 4615.524819798239
176.0 4513.099025167466
177.0 4584.721653072445
178.0 4430.639419342727
179.0 4408.350793672351
180.0 4461.131269839539
181.0 4453.60268358446
182.0 4556.72655456292
183.0 4485.311579660349
184.0 4401.920056388763
185.0 4371.364076554307
186.0 4350.733406108529
187.0 4406.234925273321
188.0 4295.080398354918
189.0 4283.276274958922
190.0 4349.5670159894735
191.0 4183.785025750782
192.0 4268.43603616138
193.0 4236.8768111212075
194.0 4238.802006581605
195.0 4204.6352635844905
196.0 4235.8343045553165
197.0 4172.829913460201
198.0 4167.975092382414
199.0 4188.750254688039
200.0 4200.022624206131
201.0 4174.122502941718
202.0 4103.0604601550485
203.0 4065.8177363927366
204.0 3965.814672189292
205.0 3987.752404027785
206.0 4015.6627491487357
207.0 4046.2190589188517
208.0 3993.7718076136853
209.0 3999.644874129517
210.0 4008.4163482576932
211.0 3868.678598701382
212.0 4001.849300218139
213.0 3945.6720283908307
214.0 3838.5898367829354
215.0 3942.2452676671946
216.0 3877.9107795182586
217.0 3857.3583578924167
218.0 3923.1943434573263
219.0 3842.2590286840104
220.0 3905.190099349832
221.0 3781.65628336363
222.0 3757.231119011574
223.0 3848.8311558000933
224.0 3633.9512439750283
225.0 3713.1649181725074
226.0 3672.4093218945013
227.0 3799.589835547096
228.0 3665.859119399995
229.0 3678.866182010812
230.0 3580.7521512411254
231.0 3667.998390030915
232.0 3583.6188856486956
233.0 3653.5793331547934
234.0 3456.146997896209
235.0 3473.0781226266754
236.0 3676.4579710171943
237.0 3578.534698553666
238.0 3567.2790991056186
239.0 3484.1415271906817
240.0 3593.557332651967
241.0 3534.7560562339445
242.0 3481.383155975388
243.0 3548.3652657514144
244.0 3550.0133048245157
245.0 3378.410292052724
246.0 3511.008840541066
247.0 3457.228672464607
248.0 3339.4035829247337
249.0 3353.0872406085937
250.0 3412.1154148533856
251.0 3337.765731744278
252.0 3427.7343215264673
253.0 3410.53681071678
254.0 3470.2174850526058
255.0 3357.4065194205054
256.0 3260.6244665057566
257.0 3363.042914880384
258.0 3357.823077664733
259.0 3320.1733513057306
260.0 3247.2542667492266
261.0 3135.1191420338455
262.0 3293.3689019769527
263.0 3244.822798279065
264.0 3278.4773346713014
265.0 3171.085155466204
266.0 3208.0340511652685
267.0 3175.673284617845
268.0 3236.670086085374
269.0 3210.3294721431707
270.0 3145.258561354619
271.0 3160.5185910803825
272.0 3172.321918187989
273.0 3161.347178853132
274.0 3177.902190557366
275.0 3055.9887465214697
276.0 3177.253117364054
277.0 3047.72990106281
278.0 3156.837667396896
279.0 3061.69057634868
280.0 3123.2019281634243
281.0 3063.263790903835
282.0 2924.7027351984616
283.0 2993.283219058829
284.0 2990.3337370398212
285.0 3037.2104111527706
286.0 3028.2896555387474
287.0 2928.2674215340894
288.0 2928.2599953109616
289.0 2887.4340928751226
290.0 2961.8114736300936
291.0 2928.5107466920717
292.0 2913.8328949057895
293.0 3010.824429482125
294.0 2837.7776097443366
295.0 2975.108045961482
296.0 2872.1763257365756
297.0 2843.6399256398895
298.0 2935.7235606506524
299.0 2865.5516131711843
300.0 2876.43991176345
301.0 2866.284111023109
302.0 2807.8840445055966
303.0 2785.461240950579
304.0 2836.0625072779517
305.0 2776.2143088781395
306.0 2753.9299552077955
307.0 2821.678094607853
308.0 2733.7064188323725
309.0 2779.8252267491866
310.0 2660.168541004307
311.0 2717.554400527046
312.0 2658.677644189445
313.0 2664.194581457667
314.0 2671.1512556022867
315.0 2696.305690202873
316.0 2727.73279697585
317.0 2742.278381195335
318.0 2638.4064887602435
319.0 2657.3372015748923
320.0 2669.4672990488634
321.0 2648.2417542050307
322.0 2619.3601723910288
323.0 2588.457402395536
324.0 2599.7159993155933
325.0 2550.797474693642
326.0 2636.1778669956752
327.0 2502.302134906019
328.0 2621.8397517519597
329.0 2519.782348423258
330.0 2555.0751192477496
331.0 2446.5453516123093
332.0 2572.318050204678
333.0 2515.546733280683
334.0 2503.4888145389805
335.0 2443.567987338519
336.0 2506.2705957552707
337.0 2501.366186973939
338.0 2479.159987693609
339.0 2445.2323384757437
340.0 2413.7473037012514
341.0 2449.873636656828
342.0 2439.6646797035855
343.0 2436.477279410845
344.0 2463.468911704726
345.0 2359.3605032769783
346.0 2438.5580616400125
347.0 2439.360068662408
348.0 2415.2249327791556
349.0 2375.0536949672305
350.0 2381.803392404742
351.0 2349.431981963466
352.0 2366.4924718241446
353.0 2424.01852150648
354.0 2344.0915034230816
355.0 2281.8956852265374
356.0 2343.5782402602863
357.0 2253.467955490249
358.0 2309.868187403747
359.0 2353.3062811805635
360.0 2320.2404611914712
361.0 2284.5149643555656
362.0 2306.517516785296
363.0 2274.471191580365
364.0 2261.2658666936113
365.0 2329.369213831468
366.0 2258.7010693472184
367.0 2256.462930993398
368.0 2226.0358210508602
369.0 2216.90709536174
370.0 2239.0643180447937
371.0 2195.2716680313447
372.0 2189.231071372259
373.0 2171.708795652719
374.0 2223.628492999423
375.0 2190.4690468768
376.0 2122.4097053369505
377.0 2237.9492789557466
378.0 2150.948096238519
379.0 2160.484195016133
380.0 2119.872594899057
381.0 2191.769219126819
382.0 2203.7950928823925
383.0 2140.8373742713234
384.0 2114.0617702497166
385.0 2124.053125058131
386.0 2166.365936266668
387.0 2154.661802629745
388.0 2075.636480950221
389.0 2040.343761839687
390.0 2065.004914165687
391.0 1965.2350552278708
392.0 2074.2475816162555
393.0 2028.436378794529
394.0 2089.5718567029667
395.0 2092.873245374676
396.0 2114.6973998311855
397.0 2029.2833702134772
398.0 2018.746906923162
399.0 2044.2900867640121
400.0 2035.9326820494114
401.0 1986.4093974542345
402.0 2007.0198661986215
403.0 2015.9515876125529
404.0 2021.4870891124333
405.0 1967.231535976822
406.0 1941.7132916896057
407.0 1995.1653519965437
408.0 1997.505956426453
409.0 2028.583749866202
410.0 1984.1540915071805
411.0 1960.8133940108262
412.0 1881.424177221256
413.0 1975.8585714111407
414.0 1977.10029791654
415.0 1987.0186353638308
416.0 1900.0988177474894
417.0 1956.0756669990992
418.0 1908.5654415212905
419.0 1933.843222331332
420.0 1901.9679940157428
421.0 1943.9848984869473
422.0 1927.554731662129
423.0 1916.0103247476334
424.0 1883.2048514891856
425.0 1942.9751275946373
426.0 1853.758604796037
427.0 1941.371602009301
428.0 1835.559095565701
429.0 1905.7456452160766
430.0 1808.3775292153857
431.0 1828.0305147500549
432.0 1844.8390358145462
433.0 1846.1544590907301
434.0 1840.8033856381846
435.0 1888.007680236625
436.0 1854.492453811317
437.0 1818.6104263610769
438.0 1807.272136176481
439.0 1811.5035505648862
440.0 1811.6062048385047
441.0 1792.9906713367523
442.0 1767.7290565347125
443.0 1758.1603238975867
444.0 1792.315920280149
445.0 1757.68525240113
446.0 1776.4361397635516
447.0 1792.5783819189464
448.0 1746.5526505740074
449.0 1717.2906712143508
450.0 1801.0675514466495
451.0 1710.170661291956
452.0 1799.4493414699675
453.0 1724.8488395162817
454.0 1783.1414296687701
455.0 1722.5566429601229
456.0 1807.870003144228
457.0 1729.205647868275
458.0 1742.0524610192447
459.0 1720.2174789765738
460.0 1743.2010904792546
461.0 1683.0233461781988
462.0 1700.8622486271277
463.0 1702.6842980856966
464.0 1724.5900494022128
465.0 1690.7444920595449
466.0 1737.7048610822033
467.0 1718.5257879546698
468.0 1703.0889607318522
469.0 1643.8278622170449
470.0 1664.912765231767
471.0 1690.4698408000652
472.0 1670.076494612206
473.0 1656.5081890994643
474.0 1664.4633524877245
475.0 1688.443470301885
476.0 1697.8050899613904
477.0 1638.6375059194793
478.0 1687.4579285084963
479.0 1628.3174514596396
480.0 1646.213491224158
481.0 1613.7780763909443
482.0 1615.9994793756248
483.0 1625.639014411453
484.0 1624.043575886724
485.0 1652.7062673143553
486.0 1629.4657038100245
487.0 1658.0220943130403
488.0 1636.657492629303
489.0 1604.2195819763913
490.0 1636.6112712206104
491.0 1635.1887990426571
492.0 1611.7511017441357
493.0 1622.0195916009625
494.0 1592.2250306617943
495.0 1595.2816575677903
496.0 1585.2330444855008
497.0 1584.0231158863578
498.0 1555.4605942204253
499.0 1579.0961953643312
500.0 1645.6865583784252
501.0 1573.115099945329
502.0 1547.5229508013715
503.0 1553.5940972408578
504.0 1553.4566309113504
505.0 1536.169688687978
506.0 1553.052680829673
507.0 1558.0309930812305
508.0 1547.2253015028873
509.0 1544.7426062835111
510.0 1524.8804751437765
511.0 1543.7604051679712
512.0 1481.4634819952478
513.0 1529.3573649001162
514.0 1592.9201857860035
515.0 1535.3779926391526
516.0 1501.8854824845278
517.0 1537.615419170612
518.0 1488.565689786706
519.0 1546.9869230345382
520.0 1521.5383639823885
521.0 1546.8503583994896
522.0 1516.4823545093495
523.0 1465.0420301826896
524.0 1499.8838919096245
525.0 1507.0523093139232
526.0 1483.839820318877
527.0 1454.5077119454595
528.0 1512.156895889889
529.0 1533.4969382297816
530.0 1456.5781367399452
531.0 1472.2068787199232
532.0 1538.394867020707
533.0 1476.4861507765286
534.0 1448.7851779364619
535.0 1509.9855673508346
536.0 1430.355119879424
537.0 1450.8421610487799
538.0 1472.5493540867208
539.0 1456.3141520001934
540.0 1492.8813407423768
541.0 1423.5597335035025
542.0 1465.593165093872
543.0 1422.1212529800528
544.0 1456.3285967668742
545.0 1428.6442642535771
546.0 1438.3956599089825
547.0 1438.9193847340714
548.0 1422.0131710285757
549.0 1421.4918650278164
550.0 1450.9609036576123
551.0 1454.1076036385698
552.0 1405.7615056496293
553.0 1434.8909455922233
554.0 1409.6941985181495
555.0 1405.641300320259
556.0 1445.7260859893815
557.0 1427.361031140562
558.0 1421.7169748283893
559.0 1384.8871353155964
560.0 1366.5858102097884
561.0 1401.2129600872352
562.0 1418.5759301628232
563.0 1415.4279082114742
564.0 1435.8843263316508
565.0 1389.589551902016
566.0 1342.4947505686503
567.0 1376.148719297974
568.0 1391.2049859743147
569.0 1405.2389768724975
570.0 1376.4705806353527
571.0 1380.8431278914618
572.0 1366.4984514904631
573.0 1381.6316194468122
574.0 1417.8228645769711
575.0 1351.9858324805036
576.0 1351.0814896477996
577.0 1348.6477768369132
578.0 1389.633962821181
579.0 1364.8616996578687
580.0 1336.7387021298175
581.0 1419.460801069448
582.0 1356.8940462400524
583.0 1346.400589702768
584.0 1337.1291467507042
585.0 1335.7822831573426
586.0 1330.6141217638635
587.0 1324.6100086966626
588.0 1339.5386758698116
589.0 1334.739979730017
590.0 1308.821487096001
591.0 1353.0804169509047
592.0 1305.0373644714705
593.0 1397.9921330637053
594.0 1298.3644831274955
595.0 1308.453749639805
596.0 1316.8379743445423
597.0 1257.2792701647531
598.0 1313.176511987047
599.0 1294.3857591828485
600.0 1288.2461549277261
601.0 1308.6472450218698
602.0 1299.420911499759
603.0 1295.967640260577
604.0 1306.1767932719092
605.0 1296.00091587851
606.0 1320.4140394014757
607.0 1285.5769903958912
608.0 1303.8615733587262
609.0 1263.8250583844538
610.0 1260.791306058021
611.0 1238.8962415270669
612.0 1267.6336535302162
613.0 1282.4356848739553
614.0 1294.026578638102
615.0 1246.947471036602
616.0 1243.9892583620194
617.0 1256.1030830728
618.0 1239.6010739794774
619.0 1302.2763082937952
620.0 1232.4068018261469
621.0 1244.779504271751
622.0 1251.9797780742563
623.0 1272.8211200278474
624.0 1234.8680484548345
625.0 1208.2482356330386
626.0 1190.1849587182523
627.0 1211.625898739345
628.0 1247.204460434626
629.0 1251.2344544837829
630.0 1234.6297593934016
631.0 1212.5040501062376
632.0 1236.3290496046736
633.0 1241.1403539049657
634.0 1289.6871069177578
635.0 1186.1855148268303
636.0 1225.1229864945064
637.0 1207.96452534894
638.0 1225.1871740925558
639.0 1254.1094817187707
640.0 1188.951886669541
641.0 1211.170438815975
642.0 1222.8044831581674
643.0 1205.5993973137558
644.0 1163.286888003631
645.0 1220.1795172607847
646.0 1192.34519778242
647.0 1182.5003321696645
648.0 1220.4429476242258
649.0 1203.7556868751012
650.0 1183.1837726945944
651.0 1212.9916322635995
652.0 1201.885137421761
653.0 1160.9126812161453
654.0 1212.540956370181
655.0 1178.2064175468795
656.0 1175.99063709458
657.0 1162.5252484256382
658.0 1171.0892547963476
659.0 1173.5067501435685
660.0 1162.7296019119833
661.0 1165.6920936449828
662.0 1175.6460320815397
663.0 1171.0974370008169
664.0 1149.8136442962436
665.0 1139.6920069590155
666.0 1126.8196655341676
667.0 1140.463317926486
668.0 1169.4128085125046
669.0 1120.921347564821
670.0 1178.6388032024608
671.0 1138.3222907506643
672.0 1140.0682440111066
673.0 1162.9762318218143
674.0 1136.749229138708
675.0 1127.7037984763624
676.0 1092.480095297925
677.0 1121.541694933979
678.0 1131.571689257299
679.0 1100.7818135333005
680.0 1138.0611768113786
681.0 1115.941970832939
682.0 1105.2576890662858
683.0 1113.7628610638328
684.0 1124.6132728400248
685.0 1098.9188986679942
686.0 1101.6567932926089
687.0 1109.1320171194893
688.0 1094.01661304231
689.0 1121.43801374013
690.0 1103.171636645887
691.0 1098.5669653136788
692.0 1103.5932705551909
693.0 1090.2295986679615
694.0 1132.9545538925345
695.0 1114.296716789423
696.0 1098.7144443699244
697.0 1091.7173795277101
698.0 1099.9434502165816
699.0 1083.4743605586843
700.0 1108.0383995095144
701.0 1105.9541694226048
702.0 1079.015778301619
703.0 1074.9410420097781
704.0 1085.2301686248184
705.0 1057.876081373754
706.0 1066.6422289183347
707.0 1072.2979757886862
708.0 1070.7472206626305
709.0 1069.5662882945614
710.0 1062.4483211945671
711.0 1075.1541478665738
712.0 1096.921042486651
713.0 1052.3388347256177
714.0 1047.8656244948031
715.0 1079.7509623992578
716.0 1059.5556524382641
717.0 1051.6194314193854
718.0 1059.9654802913424
719.0 1038.0157960715246
720.0 1041.9281386974326
721.0 1035.0278977775945
722.0 1059.8066365282443
723.0 1052.7702163161186
724.0 1044.931495754863
725.0 1058.918396552468
726.0 1031.1032652633683
727.0 1025.4276024443361
728.0 1030.2227473259422
729.0 1014.3854316597974
730.0 995.136091748738
731.0 1006.0105475062363
732.0 1018.147543182301
733.0 1019.0789098921383
734.0 1019.6289001177893
735.0 1004.5038553091277
736.0 1025.9734316265444
737.0 1004.4790859367404
738.0 1020.9294808422832
739.0 991.6811141479136
740.0 1003.8878496917786
741.0 1034.4130396381795
742.0 992.289586917199
743.0 998.6447026438835
744.0 1011.1503686809206
745.0 999.08072220513
746.0 1002.9918017638963
747.0 1016.2202763590506
748.0 1012.9143111529612
749.0 981.644627459567
750.0 1013.9061840093575
751.0 994.9070827332422
752.0 991.6033631706434
753.0 973.8388087899998
754.0 957.4105124325977
755.0 977.5222172863062
756.0 984.2457247090605
757.0 971.2724368200164
758.0 985.3616217812971
759.0 972.0295467877306
760.0 973.2622534204772
761.0 981.2098206112205
762.0 953.1775423124811
763.0 979.4965949159572
764.0 968.0097011738214
765.0 963.448222072812
766.0 965.8644599870381
767.0 959.8331635624675
768.0 943.7454283859968
769.0 937.9705378398679
770.0 962.9073974082794
771.0 946.3328516524892
772.0 946.8542407339846
773.0 966.3396131892686
774.0 954.9500693469073
775.0 926.4344711923524
776.0 934.2772809275382
777.0 933.5959393387715
778.0 921.0513890583412
779.0 925.6023981376518
780.0 931.8896960211974
781.0 939.6826521150357
782.0 945.5628193162931
783.0 929.9935959022142
784.0 913.1893579899233
785.0 925.2622434254062
786.0 925.6431499299576
787.0 901.717873444684
788.0 900.3405110258402
789.0 925.438587054468
790.0 925.6909079918277
791.0 924.1129060940727
792.0 921.9026808977263
793.0 919.3895825830884
794.0 885.8001747813425
795.0 913.7845738253089
796.0 897.0431484101597
797.0 898.9693425596199
798.0 881.2699852433672
799.0 895.1012533242609
800.0 909.6791692140115
801.0 890.0785622265944
802.0 876.9628291945249
803.0 923.6996157510468
804.0 895.3994526275214
805.0 884.8791091659012
806.0 903.175522330102
807.0 861.5577723913415
808.0 872.4533243543071
809.0 867.5096094074585
810.0 869.5083778105984
811.0 890.8136774752048
812.0 871.9636183913241
813.0 878.0828798268396
814.0 881.3246448849742
815.0 877.6839597462958
816.0 859.3880140471479
817.0 866.944267990475
818.0 869.700675946396
819.0 871.2435280712594
820.0 848.1626523571571
821.0 861.2412046589667
822.0 841.2383994807267
823.0 837.4930101493202
824.0 862.9051141566115
825.0 853.7779169091477
826.0 852.2829805369394
827.0 858.1446203063861
828.0 858.9991464226875
829.0 852.3289037844271
830.0 850.810211428264
831.0 846.3643270997085
832.0 867.0041599819907
833.0 867.1824535441338
834.0 834.043959286313
835.0 836.5672529903896
836.0 843.8061957633461
837.0 841.1771796847914
838.0 824.9174606822612
839.0 837.4531646106692
840.0 845.3685367133035
841.0 855.8187334213466
842.0 845.4323982463126
843.0 837.4998371239899
844.0 819.2385158364459
845.0 857.2822663430951
846.0 824.7598043944528
847.0 824.6414232676804
848.0 808.9473275337182
849.0 809.0430145847374
850.0 822.0969882112562
851.0 810.5824356406005
852.0 812.8789081596684
853.0 802.1718113655226
854.0 812.202271884586
855.0 825.7480563412269
856.0 814.7109532264069
857.0 808.8666828389253
858.0 803.2789374014445
859.0 792.6258197448681
860.0 800.9963487125092
861.0 820.009588984809
862.0 787.852376221606
863.0 782.9111053970707
864.0 822.248460909995
865.0 811.6669444280599
866.0 792.7221460229837
867.0 792.2482696001937
868.0 785.8479270208771
869.0 817.3011453849293
870.0 761.7666544452474
871.0 818.9969306432608
872.0 798.0632394299184
873.0 777.1527328260144
874.0 813.7557164022334
875.0 779.8965743457787
876.0 787.9596538788079
877.0 784.9663077314951
878.0 790.3863559367632
879.0 767.7861115546617
880.0 773.5547961175494
881.0 772.4120149814242
882.0 791.3212325155935
883.0 784.3044041511838
884.0 778.4044906935035
885.0 764.9375028794444
886.0 782.7062326820983
887.0 763.6193240038956
888.0 767.8558233241399
889.0 758.448045727352
890.0 772.6774028261515
891.0 764.5182582903478
892.0 756.0854229037448
893.0 788.8782152060402
894.0 748.7746916825829
895.0 765.2076868736475
896.0 754.2357716612333
897.0 736.6594528459989
898.0 772.8662636087079
899.0 752.4844537122501
900.0 748.1624641683459
901.0 736.6260471829916
902.0 759.7732481545124
903.0 752.8052367364656
904.0 749.911336917803
905.0 746.1951840518844
906.0 730.706326810509
907.0 757.7101002919517
908.0 741.2004235814547
909.0 733.0072249194927
910.0 723.668531938629
911.0 750.8937029216556
912.0 740.6617017656009
913.0 728.1133945899704
914.0 733.1613804781889
915.0 726.0298888180124
916.0 716.2170974546949
917.0 729.0083798022728
918.0 719.7805425352103
919.0 706.436774025581
920.0 717.4207900923045
921.0 764.1652436845184
922.0 732.3477226542326
923.0 704.8705508572092
924.0 738.650071242
925.0 713.8592913648263
926.0 710.2136725727652
927.0 716.5461536284938
928.0 683.7830711313051
929.0 718.9040322663664
930.0 712.2514720807844
931.0 704.3270984394412
932.0 686.9051691509069
933.0 707.6293107330499
934.0 686.9366007586392
935.0 725.4933627988968
936.0 707.0494691896436
937.0 695.4572247774752
938.0 703.597449765107
939.0 714.7073347965672
940.0 708.5556858041061
941.0 687.7037494490681
942.0 685.117961976495
943.0 685.9449312202795
944.0 671.6446356940573
945.0 683.0449184857907
946.0 673.1662289431238
947.0 683.7425542795281
948.0 685.8285667313189
949.0 668.4675653395959
950.0 675.6037296980797
951.0 678.740079553047
952.0 672.115255840227
953.0 684.7432711015292
954.0 666.3266701380929
955.0 675.4533804169471
956.0 673.218189150345
957.0 674.0811814324466
958.0 665.55280597844
959.0 679.1507130831101
960.0 674.1390769254757
961.0 664.2180811176925
962.0 684.7307119810238
963.0 653.792867217178
964.0 692.0981885588881
965.0 668.5553959621266
966.0 661.1504736635129
967.0 672.27623004718
968.0 662.9022709422643
969.0 655.6059172057841
970.0 665.2935513350272
971.0 655.6300713812235
972.0 661.0669784541037
973.0 662.8103543358163
974.0 663.8332163578013
975.0 668.2623722037736
976.0 663.0110167987814
977.0 647.2408578881639
978.0 658.3522305713492
979.0 664.2033405650786
980.0 652.881095190177
981.0 657.3848919388474
982.0 661.24396559576
983.0 654.1463897271312
984.0 638.7304921098861
985.0 642.29965256241
986.0 637.2104398563338
987.0 628.3963890086509
988.0 637.9282545904942
989.0 636.5424482641748
990.0 645.9391403174095
991.0 631.3368703126232
992.0 643.882573685569
993.0 626.8298395291316
994.0 622.4311528672268
995.0 622.0631418915775
996.0 619.2784598155265
997.0 639.3324212509615
998.0 629.0319599772736
999.0 619.296365166043
1000.0 628.5628489725943
1001.0 629.277541322016
1002.0 631.4380710550106
1003.0 617.9221520859697
1004.0 624.9486630248978
1005.0 607.1720325346521
1006.0 593.2522898915352
1007.0 639.9221400538473
1008.0 615.9485023956798
1009.0 618.6414477772565
1010.0 601.2162724353072
1011.0 619.514979032043
1012.0 619.994088576496
1013.0 613.7297447676266
1014.0 615.6347980749671
1015.0 621.9984329831431
1016.0 595.9130993198173
1017.0 616.0768307720356
1018.0 604.9962400242287
1019.0 614.5791687831473
1020.0 606.9637851952912
1021.0 597.466150968938
1022.0 594.7344683102374
1023.0 599.6959806883813
1024.0 595.5808824747372
1025.0 593.1491788002133
1026.0 592.3229491789523
1027.0 613.6873984663376
1028.0 590.1591149618861
1029.0 596.2911941698519
1030.0 591.2114590514585
1031.0 589.6071369772709
1032.0 595.4878381094207
1033.0 582.5984206815219
1034.0 574.3612121442735
1035.0 599.4116846003803
1036.0 581.8737280900757
1037.0 587.2871603635764
1038.0 594.131368489639
1039.0 594.9451653572262
1040.0 606.9430168871138
1041.0 588.03823575069
1042.0 564.2891528445425
1043.0 563.2472529489027
1044.0 569.3560397946047
1045.0 570.2499761826481
1046.0 579.0442334203634
1047.0 572.3112111599248
1048.0 588.1480109968224
1049.0 571.2083522551676
1050.0 581.1357676659219
1051.0 560.567723079095
1052.0 570.4457085671177
1053.0 566.707518400548
1054.0 547.7402045873612
1055.0 555.849174408631
1056.0 570.9163979850372
1057.0 578.56072198742
1058.0 571.9443618470312
1059.0 568.2556922429775
1060.0 552.4637029984549
1061.0 557.3645225318122
1062.0 563.4813067438366
1063.0 571.4182285211303
1064.0 560.3298535307304
1065.0 579.2348678321597
1066.0 552.8246899812922
1067.0 563.8664516572437
1068.0 543.6939512842725
1069.0 560.7840859296659
1070.0 560.307347328008
1071.0 557.0851205838304
1072.0 540.8682911779333
1073.0 534.7421714749999
1074.0 564.6113630427179
1075.0 530.5899093061323
1076.0 535.0487831061579
1077.0 548.6401828392625
1078.0 531.461977229415
1079.0 556.4057420809344
1080.0 546.7563009100081
1081.0 533.3702081744018
1082.0 535.8328539603772
1083.0 551.4144628762307
1084.0 539.3042133030954
1085.0 543.1123364075969
1086.0 535.3628118150046
1087.0 529.9262067501378
1088.0 522.8278680638233
1089.0 524.6109967681887
1090.0 531.385151950058
1091.0 550.7588175177378
1092.0 524.7804529089481
1093.0 529.4362120515924
1094.0 527.4849092269806
1095.0 542.222880752194
1096.0 541.5392971222924
1097.0 517.2300886157118
1098.0 530.0651995028545
1099.0 518.2507397316681
1100.0 524.4340143427589
1101.0 518.322660614305
1102.0 510.3822693273227
1103.0 518.8811349287581
1104.0 513.4130659963832
1105.0 524.917376064815
1106.0 513.3343146983599
1107.0 512.6098556053998
1108.0 519.119624297022
1109.0 517.7449384556443
1110.0 510.8617918030005
1111.0 500.9693649350423
1112.0 507.43706181129824
1113.0 507.0915151345734
1114.0 523.158714655979
1115.0 504.1754969402208
1116.0 498.0675970827539
1117.0 513.6531544000034
1118.0 506.72087369271634
1119.0 501.34217553306485
1120.0 524.8140584849962
1121.0 507.9494950228357
1122.0 512.3488558472893
1123.0 511.68952001458814
1124.0 500.86513409054015
1125.0 491.029467711141
1126.0 489.382557621581
1127.0 516.8666158041337
1128.0 501.56235300392484
1129.0 496.9227315774966
1130.0 493.8349365328561
1131.0 488.23387947741446
1132.0 484.24173596521365
1133.0 487.7275318407196
1134.0 501.52049835501134
1135.0 481.96604762282914
1136.0 498.8712593693591
1137.0 494.67338075041414
1138.0 502.90463833638734
1139.0 503.2752696336481
1140.0 477.0935473461057
1141.0 483.1562839683037
1142.0 471.0638044728951
1143.0 492.82539262649686
1144.0 477.7047307246182
1145.0 483.6494286761475
1146.0 485.65631051546467
1147.0 485.1909596069357
1148.0 482.1074397208758
1149.0 477.62109701454904
1150.0 475.5329888149631
1151.0 472.11067496983605
1152.0 485.4025559424876
1153.0 481.04259848369543
1154.0 484.4722900013487
1155.0 469.9453345211914
1156.0 475.24917051586857
1157.0 492.2670676430728
1158.0 470.40521311027544
1159.0 475.5250965369595
1160.0 471.49123747491797
1161.0 470.8811345703518
1162.0 457.8680922875374
1163.0 468.2824921023877
1164.0 459.64839103984997
1165.0 473.5363266298582
1166.0 461.1198119984951
1167.0 475.1059281625357
1168.0 461.90789700985823
1169.0 472.4577284201476
1170.0 455.2109598569259
1171.0 464.73242233529453
1172.0 452.06770950750814
1173.0 461.11444196811095
1174.0 452.41687070022994
1175.0 440.2154277117113
1176.0 471.84078688173236
1177.0 457.3653981193566
1178.0 444.0000132473038
1179.0 471.9230234477557
1180.0 476.4902617619371
1181.0 455.19179090078546
1182.0 450.00736866012477
1183.0 449.75163035165144
1184.0 458.25266252765147
1185.0 453.4454377046644
1186.0 462.47895363200547
1187.0 450.51746047094116
1188.0 440.5758546133692
1189.0 445.1064922645168
1190.0 440.93019364486014
1191.0 453.3439072384218
1192.0 431.7160430356212
1193.0 433.7423124016133
1194.0 441.67907071174096
1195.0 452.89615569524045
1196.0 440.2078951256099
1197.0 440.1737249198574
1198.0 452.486072993727
1199.0 429.45977293031984
1200.0 432.49186217736997
1201.0 434.6587877083636
1202.0 439.26369064038715
1203.0 428.2852279844979
1204.0 442.8757901069785
1205.0 427.30605531732255
1206.0 435.5804665137099
1207.0 433.4855552465904
1208.0 431.82908458499656
1209.0 433.7592899499371
1210.0 424.1035229726648
1211.0 419.78795496227076
1212.0 435.01701160713776
1213.0 421.1429448780964
1214.0 419.8925942200594
1215.0 427.31802933626653
1216.0 430.62284063286955
1217.0 420.00151840130457
1218.0 418.6182852326643
1219.0 439.90301705596175
1220.0 417.1856130825286
1221.0 409.5012466781553
1222.0 421.4133355202547
1223.0 425.9631680830854
1224.0 422.8106011305894
1225.0 429.5776169887953
1226.0 412.1987038693691
1227.0 424.5952584351972
1228.0 423.8081094610796
1229.0 428.8814334927553
1230.0 405.7085177868247
1231.0 420.5330026856445
1232.0 403.556333559765
1233.0 420.21403263392585
1234.0 406.17287980686416
1235.0 395.50585010785886
1236.0 406.5533617205342
1237.0 407.6543650719216
1238.0 406.2478521970106
1239.0 416.93254340931196
1240.0 402.27048823545215
1241.0 394.9131871113838
1242.0 405.57600238304445
1243.0 404.75719739590727
1244.0 404.0963699921503
1245.0 398.7651539254736
1246.0 403.27565643941455
1247.0 412.0767197265411
1248.0 396.97467977755844
1249.0 403.17516033930195
1250.0 409.3230468053398
1251.0 404.04141579636547
1252.0 389.1376970028064
1253.0 405.67162185878567
1254.0 409.0180875140868
1255.0 394.8292674611686
1256.0 392.06265793499256
1257.0 392.55392349883743
1258.0 396.8519641462114
1259.0 399.59958178175265
1260.0 391.17817869241725
1261.0 401.33189430579546
1262.0 389.26123705451937
1263.0 384.97118871409015
1264.0 413.19099550863274
1265.0 403.16585546304395
1266.0 396.72824277205893
1267.0 384.94230605229
1268.0 376.75025669510774
1269.0 382.0120054906485
1270.0 384.1246339349633
1271.0 389.7326443132139
1272.0 385.17763963070166
1273.0 385.0244440314015
1274.0 374.2627157580484
1275.0 374.4205244793651
1276.0 382.44679308854364
1277.0 374.36696801295875
1278.0 379.3173921214817
1279.0 380.7762984348508
1280.0 381.1352404488486
1281.0 382.01298595701326
1282.0 378.4093675413538
1283.0 369.8588608242434
1284.0 368.6762736211232
1285.0 367.7259985387592
1286.0 366.5383800218811
1287.0 370.8871119258836
1288.0 379.077028210968
1289.0 368.9158592680587
1290.0 364.8417890680239
1291.0 369.41740538480377
1292.0 384.15346929838563
1293.0 365.6771511001627
1294.0 359.88079574647213
1295.0 364.6010936238479
1296.0 370.029398406771
1297.0 374.8012816211923
1298.0 359.609644981905
1299.0 360.2386730361407
1300.0 365.86551052391235
1301.0 370.3120521720261
1302.0 357.35451873866015
1303.0 362.7548554536728
1304.0 365.3443943585113
1305.0 359.4064255526876
1306.0 357.67252080935623
1307.0 355.1319229160948
1308.0 356.86193486904125
1309.0 359.56339378021414
1310.0 353.02145546861817
1311.0 355.93802959003835
1312.0 353.0384852828805
1313.0 355.02382062854747
1314.0 355.1146788174634
1315.0 351.92991406918657
1316.0 358.50531855286846
1317.0 345.7855090867848
1318.0 354.7254814450772
1319.0 354.54954702896106
1320.0 353.7874618506413
1321.0 345.8022553546002
1322.0 353.70050015871374
1323.0 355.6023565880346
1324.0 335.65919709632317
1325.0 338.0730667957219
1326.0 351.7811239926829
1327.0 344.16215956606567
1328.0 351.71989812824995
1329.0 342.0533605796247
1330.0 331.5683097081459
1331.0 336.1604245159457
1332.0 346.5308249666761
1333.0 339.4012363063247
1334.0 341.21018910310374
1335.0 337.8156968244249
1336.0 339.9942657217616
1337.0 342.2202108993227
1338.0 345.5898627569903
1339.0 343.1737068124305
1340.0 337.96347317284517
1341.0 334.4293908781498
1342.0 335.9775589894642
1343.0 331.90491932595637
1344.0 322.5251984766851
1345.0 333.7998353120456
1346.0 327.9136512530279
1347.0 333.3071264218039
1348.0 333.2454127593446
1349.0 339.04040957872326
1350.0 319.96753373402004
1351.0 334.3336720411954
1352.0 326.16653688200336
1353.0 320.5133621442605
1354.0 324.26752122257756
1355.0 326.2967702611884
1356.0 321.76036874108235
1357.0 328.97901192480964
1358.0 329.9386610777673
1359.0 320.5557309185808
1360.0 315.18322613920554
1361.0 318.7482704728443
1362.0 314.0980085963776
1363.0 316.98591385715844
1364.0 315.5939188373301
1365.0 311.46130264374995
1366.0 318.1881584236144
1367.0 317.89823611476186
1368.0 315.151597567466
1369.0 312.90381330703616
1370.0 311.7060640288449
1371.0 316.5373317408555
1372.0 315.0543064559578
1373.0 320.81722508770366
1374.0 311.40062903385063
1375.0 310.50791981904405
1376.0 310.73430132655795
1377.0 305.114942784287
1378.0 301.2869170169546
1379.0 301.5540691089137
1380.0 308.37453371743663
1381.0 301.62287642026234
1382.0 308.47053949136995
1383.0 307.7759290796801
1384.0 311.1859142150666
1385.0 307.5911200178251
1386.0 299.5900198934079
1387.0 299.23105577583993
1388.0 300.93150456618986
1389.0 313.5266545867006
1390.0 295.6488246764495
1391.0 295.2386097176468
1392.0 297.1588647979319
1393.0 300.8111404810095
1394.0 295.088408690787
1395.0 293.00461409162324
1396.0 300.85211368202914
1397.0 290.3107097691766
1398.0 295.1213280888296
1399.0 299.2673433686117
1400.0 298.5101042082671
1401.0 293.5617226075933
1402.0 291.3596792417399
1403.0 291.4128540346485
1404.0 296.7542683242077
1405.0 296.65734495392206
1406.0 286.3938714722638
1407.0 292.96439031404896
1408.0 289.1652015163052
1409.0 284.86494974298415
1410.0 288.760010169068
1411.0 287.50971796569115
1412.0 283.57237574858584
1413.0 287.7699365673783
1414.0 280.1165246913539
1415.0 280.1434783080487
1416.0 283.47281346970516
1417.0 287.38501508918824
1418.0 275.37614276059094
1419.0 271.7805074571755
1420.0 280.24610089194573
1421.0 274.17207140869857
1422.0 277.1174178295688
1423.0 278.44694855516616
1424.0 274.54370668718695
1425.0 273.5029574368933
1426.0 268.5045468085402
1427.0 272.7043682888397
1428.0 282.1539070983471
1429.0 271.23992708013185
1430.0 267.25613328959133
1431.0 267.9759487748985
1432.0 271.3094588462224
1433.0 277.5672852954447
1434.0 279.6148011262235
1435.0 267.80144374757356
1436.0 267.7792748614736
1437.0 268.6734320095893
1438.0 262.24435453745485
1439.0 262.4700192834472
1440.0 269.60654978282344
1441.0 263.5767799884101
1442.0 261.89055217489005
1443.0 265.4294737248073
1444.0 263.98799133535516
1445.0 252.98326770014256
1446.0 254.0485000416486
1447.0 262.3918066674471
1448.0 261.1211063417709
1449.0 261.0801574419315
1450.0 256.74827187255704
1451.0 264.5785534303795
1452.0 258.98646730577985
1453.0 252.66329798675798
1454.0 255.18725611581044
1455.0 253.91464843416787
1456.0 248.90361692629762
1457.0 252.5784550775573
1458.0 246.15218918809737
1459.0 253.31179894446393
1460.0 253.40837586321803
1461.0 242.16763729844564
1462.0 244.31689066732133
1463.0 240.0784395207654
1464.0 245.42826862956554
1465.0 248.5509580394114
1466.0 244.67102007344172
1467.0 246.88518265063087
1468.0 244.66798645223741
1469.0 235.9691333906797
1470.0 247.37064388129457
1471.0 247.85324620414357
1472.0 229.83191887221975
1473.0 237.99500050861428
1474.0 238.69258334112692
1475.0 242.31245650063363
1476.0 241.94171913669965
1477.0 231.51378050328196
1478.0 231.912742419135
1479.0 236.15958556357555
1480.0 239.83564043015042
1481.0 227.7763271665993
1482.0 226.51923679082185
1483.0 231.11729664515477
1484.0 229.87502706395108
1485.0 228.85917070876988
1486.0 224.22453392706342
1487.0 225.13507746829902
1488.0 220.79221448507695
1489.0 217.47344227389075
1490.0 212.54139469158883
1491.0 212.04770185039763
1492.0 212.5208640236417
1493.0 210.086073956547
1494.0 213.8490804409122
1495.0 211.70761351525275
1496.0 205.7642325797933
1497.0 207.1318941101676


==> img/1.data_PCA_th/Curves_whiteness_Synth.dat <==
1.0 342977949.2072781
2.0 152282009.08065364
3.0 3177792.793368547
4.0 575512.7523445584

==> img/2.basis/HR1.dat <==
db20 dct db10 fourier sym10 rTab db3 sym3 sym20
1.0 1.0 1.0 1.0 1.0 0.0 1.0 1.0 1.0
0.9846090731229814 0.014400422306510244 0.9783970129168019 0.037596084366565384 0.9696531939405378 0.001 0.5354728694676621 0.5354728694709395 0.9823600499693544
0.9744851011184519 0.010389143252638485 0.9549369800961441 0.02383681642374803 0.9190660180555716 0.002 0.36525162757623514 0.3652516275757268 0.9684277802723924
0.9658842410121119 0.008883867440237765 0.9275649534213138 0.018037480550970073 0.8607442347352648 0.003 0.19762221655731727 0.1976222165578962 0.9584471605359073
0.9521363037525603 0.008006113120894777 0.8973762437487856 0.01492350032887937 0.8095066027496568 0.004 0.05924454438092942 0.05924454438095487 0.9460242584330028
0.9434709387929833 0.007403651949668585 0.8661166631711328 0.013162780454596797 0.7615602920741495 0.005 0.04745436655179282 0.047454366551765784 0.9357368705764367
0.9311888003325459 0.00696854567864874 0.8458991501079148 0.011651202196675868 0.7239169466325324 0.006 0.037291515362747434 0.03729151536283752 0.9218586056945335
0.918111114215409 0.006655327928288976 0.8272255022648952 0.010534150884955578 0.6903550417362889 0.007 0.032823947961236596 0.03282394796123368 0.9122529068173636
0.9036135112704802 0.006388563546525955 0.8060662776109021 0.009691942379151252 0.6629995289450563 0.008 0.03082942359244583 0.03082942359244712 0.8970601675542239
0.8878563344033653 0.006171075373115062 0.7909550445912672 0.009065810289395366 0.6441565839650074 0.009000000000000001 0.028981319904911356 0.028981319904934678 0.8859830176195259
0.8741660602413499 0.005985473814091009 0.7724171160388837 0.008482890354812977 0.6140073714349149 0.01 0.027582602478045806 0.02758260247807578 0.8724031781781241
0.8587605277356843 0.005827576236146155 0.7464625703607806 0.007974967070024935 0.5789746317060271 0.011 0.026301949310183603 0.026301949310230686 0.858893937014717
0.8459065321918416 0.005693344694616693 0.7040221932578682 0.007544964639594455 0.541189343739393 0.012 0.025278006929884543 0.025278006929920653 0.8477661826807846
0.8361484355950751 0.005570860421048252 0.6656804704280387 0.007142871442804622 0.5155610313335887 0.013000000000000001 0.024568395973156843 0.024568395973188613 0.8341385584257343
0.8286898048084407 0.005464159019009623 0.6353052477206623 0.0068312451487317445 0.49114012630152976 0.014 0.02373112650285467 0.023731126502879375 0.8222096310360679
0.8202886708506489 0.0053677643247902395 0.616558323958503 0.006563825479600287 0.442830172801932 0.015 0.023102967838459266 0.023102967838474393 0.8100308628949651
0.8103678953360676 0.005280840938900688 0.6013952203508434 0.006374052610787065 0.40654745093811345 0.016 0.022510462840552574 0.02251046284056057 0.7947612243556021
0.8012652528154975 0.0051998533488875065 0.5671870238861626 0.006201134697011667 0.3776642584252518 0.017 0.021962307306371002 0.02196230730637195 0.7838262164968214
0.7894260614129475 0.005123877475304332 0.5297234334412745 0.006046397085118951 0.3602568674504699 0.018000000000000002 0.02130443814990033 0.021304438149893305 0.7691191033731699
0.7802823936084642 0.005057839244522951 0.5220098950231121 0.005927612160580848 0.3423667897998446 0.019 0.020818475849291793 0.020818475849286627 0.7566078407110466
0.7725480711213464 0.004996409675099759 0.5010268666640206 0.005829735410120395 0.3250137144957623 0.02 0.020287407207790934 0.020287407207786476 0.7485736610826926
0.7636346943549216 0.00493988977178806 0.4486414756787416 0.0057316631555356405 0.30553073723371627 0.021 0.019833498145384966 0.01983349814538463 0.7363744945993822
0.7564248471811131 0.004887174421896633 0.4035095439955716 0.0056505539662326 0.2922891178513931 0.022 0.01936353987580606 0.019363539875809948 0.7248665216331035
0.7520329728765844 0.004835900592705699 0.3763854531183156 0.005567917210046875 0.2770467129204987 0.023 0.019023923760499873 0.019023923760506895 0.7144413714424871
0.7410338401880497 0.00479013493916638 0.35740488796399633 0.005500846145716211 0.25956277833945285 0.024 0.01863989334750039 0.01863989334751191 0.7045200072588685
0.7279959310761781 0.004746102296106433 0.3436558178268926 0.005433908201804185 0.24390644258198765 0.025 0.018288866709397528 0.018288866709412873 0.6956290264714726
0.7144800978950908 0.004703758414588858 0.32702593131983343 0.005374537644839963 0.22607180449188546 0.026000000000000002 0.017943318865590353 0.01794331886560291 0.6867351881247651
0.7084942332719524 0.004663816003978307 0.31030545034188217 0.005316862802671935 0.21423104653657193 0.027 0.017571383450032063 0.01757138345004602 0.6783916712489522
0.6983642517235137 0.004624432558987333 0.2968438722287472 0.005260516791511871 0.2018680906887725 0.028 0.017227248420495694 0.01722724842051433 0.6676056087458231
0.6930406768514311 0.004589252509074866 0.2832593343996087 0.005209987584188774 0.18876046523531204 0.029 0.01687747183430218 0.01687747183432133 0.6560671703246909
0.6840113686798278 0.004555817923397041 0.2674087268904829 0.00516317976681274 0.17601547288267042 0.03 0.016582471479611314 0.01658247147963012 0.6454940474167866
0.6772084483674502 0.004523545048309388 0.2511109518586218 0.005113817908159995 0.162216084686053 0.031 0.016322731496541315 0.01632273149655794 0.6347061490683528
0.6653988582808287 0.004492437821720512 0.2356985355609314 0.005070346590858589 0.15060539147791308 0.032 0.01603241703223647 0.016032417032256358 0.6265230888078084
0.6544814584937605 0.004461221038601145 0.21950819448180645 0.0050226775424584025 0.13729244299076054 0.033 0.015771771112997622 0.015771771113014997 0.6149015090528516
0.6454599598945101 0.00443242544897379 0.20471067505361873 0.004982000410532199 0.12492485052833914 0.034 0.015544384301990137 0.015544384302009683 0.6023357049617962
0.6336292686920716 0.00440447628676242 0.19147777618100079 0.004943801522214061 0.11354250248120698 0.035 0.015285446432739458 0.015285446432759269 0.5882183158277609
0.6237502532951671 0.00437734927547701 0.17922132510714314 0.004904530614213862 0.10204564435020863 0.036000000000000004 0.015040521995944203 0.01504052199596552 0.5761599860903878
0.6171300174532943 0.004351161165211065 0.16740302593701628 0.004868003530588464 0.09160817591502007 0.037 0.014794062499660147 0.014794062499683304 0.5606103549952086
0.6075527065522254 0.004324591746363932 0.15627631842455703 0.004832023802310917 0.08270932593579952 0.038 0.014568762472981516 0.014568762473005243 0.5472955130954856
0.5975827791927948 0.0043000509093157014 0.14340931053260997 0.004799564562022002 0.07367475954105625 0.039 0.01433463033919639 0.014334630339218892 0.5334475285721844
0.5885446691986852 0.00427638400716879 0.13313070668657026 0.004766859274156017 0.06902124092683531 0.04 0.014120963417136433 0.014120963417161009 0.5203334907593674
0.5753120184684369 0.004253276679982481 0.12072789958030351 0.004736625609404615 0.06269286840787366 0.041 0.01392141999744565 0.013921419997471625 0.5086645455411539
0.5666363879672925 0.004230827129379316 0.11008474884347973 0.004706594200832476 0.05681855957573766 0.042 0.013698932919041994 0.013698932919073706 0.49888640863349354
0.5557788309640176 0.004208124956754714 0.0987997467689344 0.0046776605809207865 0.05319826305378242 0.043000000000000003 0.013501026523211586 0.013501026523244024 0.49164572272262164
0.5465069385610986 0.00418697964801679 0.0873997688515751 0.0046515645056508384 0.049941558037754075 0.044 0.01329413865446577 0.01329413865449699 0.47540635048780827
0.5342458743758648 0.004166508485101291 0.07736287055635416 0.0046256180329330545 0.048814647439203475 0.045 0.013125854461682903 0.01312585446171389 0.46212972709063643
0.5219429818877293 0.004146664997370372 0.07133666139472696 0.004601509508895644 0.04716912705216078 0.046 0.012941286146487504 0.012941286146517043 0.45060818267479985
0.5142294663416395 0.004127260366336959 0.0660620904058143 0.004577139634405678 0.04575863819644705 0.047 0.012784276323299306 0.012784276323325202 0.4366761353407173
0.505970058814208 0.004107538185122898 0.06068333918972879 0.004552874871298558 0.04427273245293559 0.048 0.01263025860945404 0.012630258609480782 0.4247161845596123
0.4987716399169159 0.004089146851729667 0.05454148772419856 0.0045306755571800725 0.04274951753160176 0.049 0.012457123987752212 0.012457123987781924 0.411368582704424
0.490439807338672 0.004071189463613205 0.05116950155812616 0.00450804208843299 0.04119281276496325 0.05 0.0122855015295067 0.012285501529536514 0.400863723073258
0.4819064914270723 0.004053639250266285 0.048212870302349733 0.004487101310750578 0.04004704101422778 0.051000000000000004 0.01210209419289236 0.012102094192919088 0.39311196215813005
0.47516729816922837 0.004036413123345461 0.0461844367940291 0.0044659126395632165 0.038899296541134526 0.052000000000000005 0.01194141754813957 0.011941417548170104 0.3855704766533939
0.46824100187242534 0.00401887979627907 0.044154711087984855 0.00444500905105219 0.03761388042740397 0.053 0.011797764693340299 0.01179776469337188 0.3783925704476031
0.45982748585242994 0.004002398972228804 0.04240163635546615 0.004425742880994425 0.03658494191797615 0.054 0.011650079734550381 0.011650079734582873 0.3713252391870715
0.4569366126537548 0.003986159016265968 0.03990612725594688 0.004407250825956526 0.035260474140401725 0.055 0.011516883723983344 0.011516883724015617 0.36376227980633297
0.4489338082327341 0.003970279953137294 0.038001026626589995 0.004387590794500198 0.03417739733522418 0.056 0.01137719236978357 0.011377192369813627 0.35624564612900844
0.44068023907637516 0.003954713054689856 0.0368250252844607 0.004368950689196722 0.033085929940550075 0.057 0.011261999841208837 0.011261999841240168 0.35062023674144643
0.43327561818723237 0.003938756034703465 0.03589850534761987 0.004351510766161316 0.032281284007839466 0.058 0.011121670691152923 0.011121670691185198 0.34420733880605103
0.4289320430332678 0.003923703198747376 0.03505653794175167 0.004333391528214062 0.031407069719659286 0.059000000000000004 0.010994936219096571 0.010994936219128967 0.3375003560395108
0.42259129436235904 0.003908927369526995 0.03390972758505387 0.004317140674080648 0.030556378946713626 0.06 0.010860129250930313 0.010860129250963083 0.3310036921886186
0.4160827543726052 0.003894419732012235 0.0329871362792552 0.004299834669270844 0.029810335200277167 0.061 0.010746136908155741 0.010746136908188856 0.32514241796208726
0.4079339957151832 0.003880176220616656 0.03207639305062069 0.004283304336838717 0.029378277826151395 0.062 0.010645755015978264 0.010645755016012389 0.3192767603024497
0.4008665360174389 0.0038655238733588835 0.031218077490464756 0.004266634251005263 0.028631708086034314 0.063 0.01052942375674699 0.010529423756780044 0.3135419737031433
0.3915906152508248 0.0038516995332387428 0.030502966026794566 0.004251253102149608 0.028013646082641026 0.064 0.010418289797391058 0.010418289797425404 0.30906698959176826
0.3853432564453484 0.0038380805501512165 0.029860467798512504 0.004235418494588602 0.027539447511802217 0.065 0.01031389840468016 0.010313898404714864 0.3040811448075496
0.3798729072933987 0.0038246682375686547 0.028945998145539872 0.004220547287011627 0.02706926252576158 0.066 0.010183233353744535 0.010183233353779367 0.2978819164670292
0.3755511814693495 0.0038114233658293655 0.028262062325745792 0.004205217154835433 0.026741767589081783 0.067 0.010072968570423627 0.010072968570457119 0.2927098251865701
0.36954076578260825 0.003797784321480988 0.027426664346429284 0.004189776211510653 0.026346352977193187 0.068 0.00997216354576348 0.009972163545797857 0.2873350557587141
0.36279357298021336 0.0037849375616089776 0.026790261932594487 0.004175456124640165 0.025908172145056477 0.069 0.009866733996855443 0.009866733996888272 0.28217901017212405
0.35682280141636996 0.0037723497366088437 0.026228701354062276 0.004160673692261077 0.025488729503692895 0.07 0.009775916337658294 0.009775916337690682 0.27717504817612726
0.3508189398536545 0.003759911999542631 0.025585014975716417 0.004146647329309805 0.02485292824500112 0.07100000000000001 0.009678820092431834 0.009678820092465044 0.27142599039978155
0.34401840907873826 0.003747624294684475 0.024844777648616083 0.004132168715983863 0.02437024573687871 0.07200000000000001 0.009581947062299326 0.00958194706233082 0.26659612786180975
0.33912964359875336 0.0037349334544313955 0.024261696699088068 0.004118430167605431 0.023925484312389122 0.073 0.009476864738680892 0.009476864738711847 0.2614711783226627
0.33317164929723114 0.0037228705962339347 0.023640967152242127 0.004103928826623312 0.023408354967257225 0.074 0.009385714271072505 0.009385714271103502 0.2567427606842236
0.32780137078956695 0.003710935500357752 0.02297967656334904 0.004090815482663985 0.022887418370494052 0.075 0.00928350295846641 0.00928350295849404 0.25269464192430374
0.3211389867787688 0.0036991148105674694 0.022365943331356223 0.004076651437044515 0.02223254642871215 0.076 0.009193196690693453 0.009193196690719671 0.247396034288638
0.31493753893024734 0.003687394033550042 0.02170218947552978 0.004062927756337522 0.021676856727606903 0.077 0.009102591106949153 0.009102591106976192 0.24279400731099549
0.3096833441948983 0.0036752766712007884 0.02112600413834976 0.004049047351621294 0.02106196500213494 0.078 0.009009497954621535 0.009009497954646086 0.23873856488374726
0.30450537950642476 0.0036637777325268348 0.02066209163883207 0.004036205545178933 0.02055593261050744 0.079 0.008927043932710144 0.00892704393273409 0.23494718203301454
0.29959939816171693 0.0036523785966312986 0.020045390414774336 0.0040229076100827925 0.02002361005390583 0.08 0.008842857546356497 0.008842857546376868 0.23019883676958214
0.29452822309507803 0.003641103113191933 0.019645211491863036 0.0040102834192902725 0.019549471256938455 0.081 0.008750556818114989 0.008750556818134577 0.22619244345601974
0.2897564645199163 0.003629930768460968 0.019137925536430532 0.003998122776049353 0.019051425982000308 0.082 0.008672559446906406 0.008672559446925753 0.2220841898551335
0.28479350286287153 0.0036183984541003854 0.018646310881248147 0.003984191055359782 0.018633718527575123 0.083 0.008588260341324245 0.008588260341343442 0.2177635466660275
0.28016867176727883 0.003607431559261148 0.018236110040612836 0.003972059562631202 0.018222028433192605 0.084 0.008514691774524637 0.008514691774542452 0.21392375147373796
0.2747953714734502 0.00359657571075509 0.017996668731707653 0.003960294508557425 0.017781938606987506 0.085 0.008445873458623188 0.008445873458640875 0.20987469139060955
0.2705563111563502 0.0035858095678114685 0.017603140869498896 0.003947531940997634 0.0172886135789502 0.08600000000000001 0.00837013564075104 0.008370135640767202 0.2062046290585738
0.26632132222670923 0.0035751408839661603 0.01727629184784749 0.003935169356731896 0.016920406445500958 0.08700000000000001 0.008295571687657944 0.008295571687674001 0.20206322895556272
0.2607567190937435 0.0035641170828983964 0.017014681119585012 0.0039234618455672035 0.016560685369188546 0.088 0.008227333538982938 0.008227333538998195 0.19766192256057974
0.25556019815283554 0.0035536640283737563 0.016718631311640367 0.0039110607402055506 0.016315345771985804 0.089 0.008155667776445552 0.008155667776460618 0.19362929292526973
0.25116675809966676 0.0035433150248805924 0.01641761660216351 0.003899046693727268 0.016054023319792554 0.09 0.00809196434280714 0.008091964342822533 0.19005535670012283
0.2461143095271987 0.003533050069921199 0.01610802559846287 0.003887666655634877 0.015781271861294483 0.091 0.008030255869811128 0.008030255869826686 0.18633190591145668
0.24125110864829655 0.0035228569302661835 0.015808526890108407 0.003876680912398964 0.015436571588884118 0.092 0.007968037264332685 0.007968037264347357 0.1829376637602275
0.23586212900060757 0.0035122921090404865 0.015447186197207167 0.0038648574624485124 0.015168030393316958 0.093 0.00790930287758749 0.007909302877601289 0.17874804471413785
0.23147622071350793 0.003502223405284225 0.015141128000483086 0.003853147294234696 0.014912499894387813 0.094 0.007842360773812456 0.007842360773826695 0.1754581461777163
0.22688819100432628 0.0034922201227060023 0.014890665877717958 0.003842512390305009 0.014632331067283403 0.095 0.007780617360050783 0.007780617360064035 0.17138316609490115
0.22186590451353988 0.0034822887819656733 0.014652816361830436 0.0038310092603160706 0.014339389417834275 0.096 0.007719431456327096 0.0077194314563398085 0.1674766405556964
0.21729732116850026 0.0034724386742107445 0.014431997641104123 0.0038205740481125957 0.014076996220224276 0.097 0.007660218506641898 0.007660218506654391 0.1641531220634765
0.2129409140678889 0.0034622229878758987 0.01412325314019301 0.0038085693608506 0.013787644599987362 0.098 0.007600218923934376 0.007600218923945205 0.16103548064373394
0.20876907401405642 0.00345250353328073 0.013875788041056875 0.0037980732586200485 0.013512393407877703 0.099 0.0075509916712872115 0.007550991671298495 0.15791278726094957
0.20419565109702417 0.0034428793997681923 0.013608074477953931 0.003787208929288559 0.013303629757284694 0.1 0.007496024298612959 0.007496024298624957 0.1541017109214301
0.19961685920735178 0.0034333167411740775 0.013345935372704381 0.003776927643281536 0.013033888967078005 0.101 0.007437985085562614 0.007437985085573774 0.1501269666143157
0.19559447714455594 0.003423819052248674 0.013134947271389726 0.003766277235332828 0.012790162270209376 0.10200000000000001 0.00738758358987285 0.007387583589883507 0.14617817512951586
0.19164657195735715 0.0034143866746297173 0.012914536685924871 0.0037561644749601786 0.012580467784342079 0.10300000000000001 0.007331536797743124 0.007331536797752884 0.14321807984222226
0.18752469019302245 0.003404604379019283 0.0127121098368115 0.0037454318751350985 0.01233903280061813 0.10400000000000001 0.007277747251812008 0.007277747251821999 0.1399632786714728
0.18429840181863025 0.0033952946092776857 0.012577480777789482 0.003735656787683198 0.012165324407079283 0.105 0.007232254641863062 0.0072322546418733535 0.13604595843222228
0.18028216407342332 0.0033860387051236895 0.012371056013137293 0.003725087775748198 0.011973406141565217 0.106 0.007184383059927171 0.007184383059938063 0.13295146820218973
0.17580578201998404 0.0033768306409669986 0.012194891320677768 0.003714814508232437 0.01179180657592892 0.107 0.007133126719700792 0.007133126719712114 0.12971880133443267
0.1715012028199691 0.003367676110491196 0.011987622404586224 0.0037050171082095985 0.011635904728685174 0.108 0.00708306426770192 0.007083064267712803 0.1262134874231388
0.16787190695428378 0.0033581860248095394 0.011790201200562357 0.003694643980475893 0.011412551084566062 0.109 0.007040424675631672 0.007040424675640639 0.12281795159763352
0.16402682878050076 0.003349129022484512 0.011611712815924687 0.0036845383363386503 0.011236644075581321 0.11 0.00699836364223605 0.006998363642246521 0.11975169436675238
0.16046859542090966 0.0033401391797966266 0.011480733399480986 0.0036749035226000897 0.011077795212061259 0.111 0.006951068736344753 0.006951068736355118 0.11622501073685317
0.1577691389631101 0.003331213349680411 0.01138824068179839 0.0036655329160129274 0.01092354994935296 0.112 0.006912938565836128 0.006912938565846568 0.11329653578034068
0.1545626505492197 0.0033223308758300626 0.011165721564572822 0.003655379557842185 0.010791923970390421 0.113 0.0068728632340180834 0.006872863234028779 0.11011769772259615
0.151073205203179 0.003313115128162508 0.01102990039562993 0.003645267245712598 0.01063967722551937 0.114 0.006827578332314409 0.006827578332325086 0.10807136276397145
0.14799993672714118 0.0033043343900623755 0.010919786403457673 0.0036354260926581643 0.010508971845570966 0.115 0.006784353630869128 0.006784353630879196 0.10507381931195849
0.1448665977965002 0.0032955953394443738 0.010777998928389073 0.0036260782874540645 0.010340657260003654 0.116 0.006740589418356399 0.006740589418367192 0.10223111231183053
0.1417369170110902 0.003286898176630595 0.010625753519402165 0.0036163729637109666 0.010179283226487272 0.117 0.006698330350326585 0.006698330350337249 0.09899244404667398
0.13812310971602765 0.0032782569514535104 0.010491308861665594 0.003607145749206459 0.01004047843466596 0.11800000000000001 0.0066595827102484614 0.006659582710259275 0.09552340954979353
0.13554976037286212 0.0032692959754562012 0.010342187278390806 0.0035973816747424847 0.009929106218561232 0.11900000000000001 0.0066165041720272055 0.00661650417203843 0.09309515239525465
0.1320509461810805 0.0032607381696693858 0.01020300008295911 0.0035878859847415447 0.009817445059496464 0.12 0.006580446934000176 0.006580446934011187 0.09027099218315904
0.12883585571220413 0.0032522235586572358 0.010059236539882622 0.003578860903412455 0.009691213773690376 0.121 0.0065410558702112785 0.006541055870222518 0.08796558352252608
0.12566840434965465 0.0032437528173659418 0.009926739779423897 0.0035695242274399654 0.009544818986012973 0.122 0.006502275183536472 0.006502275183547934 0.08537462303062442
0.12242341277010155 0.0032353148624759145 0.009779472700923915 0.0035606470605605207 0.009413272869259142 0.123 0.006468246641451631 0.006468246641463361 0.08294059165970759
0.12002483581995099 0.0032265375566348183 0.009690410844578813 0.0035512127668656667 0.009302014545493101 0.124 0.006431596835252477 0.006431596835263723 0.08016606801126254
0.11682874608770594 0.0032181562197720445 0.009561625893325335 0.003542621304819802 0.009198300127300808 0.125 0.006396666280470066 0.006396666280481627 0.07756517610683301
0.11347633404784283 0.0032098021305169847 0.009445840010931746 0.003533321862919733 0.009079997329783375 0.126 0.006359241468092116 0.006359241468104523 0.07495656290443067
0.11081582557555124 0.0032014885194796166 0.009344651209675158 0.003524847402248317 0.008967688077912648 0.127 0.0063231443043511824 0.006323144304363754 0.0731350795383249
0.10772066306060818 0.0031932084314410416 0.009238387326989965 0.0035156590198625634 0.008860649328221983 0.128 0.006286180496581662 0.006286180496594819 0.07061591295011369
0.10507874810589851 0.0031846076617374833 0.009129059085288434 0.0035065157440725167 0.008769353000172425 0.129 0.006248425379779557 0.006248425379792813 0.06839779847190483
0.10183302209201185 0.0031764044473608 0.009036080165810237 0.0034976069186236935 0.008653994499144923 0.13 0.006214542000672134 0.006214542000684994 0.06604614781105515
0.09926347623337242 0.003168242483302998 0.008926317237792213 0.0034891187873766745 0.008541297368804919 0.131 0.006177029639478935 0.006177029639492362 0.06393461179920662
0.0959779968615674 0.003160122785248263 0.008815842801352397 0.003480865241525308 0.008445937534807034 0.132 0.006143126430206984 0.006143126430219918 0.061932556872401234
0.09339157893646476 0.003152048169939602 0.008718494584393723 0.0034719143842593227 0.008371029180658658 0.133 0.006108005616792413 0.006108005616805665 0.06010694756120098
0.09063283197641524 0.0031436577276893565 0.008614238771961205 0.0034630280054635944 0.008268466931735663 0.134 0.006075390577632914 0.006075390577646398 0.05814707797340969
0.0886971888607956 0.0031356566625712666 0.008494491524241178 0.0034549439837137136 0.008208930051631431 0.135 0.0060381006856648125 0.006038100685677588 0.05641885820772442
0.08624253607760697 0.003127693153920984 0.008404000659856073 0.0034461572028402863 0.008096058144642112 0.136 0.0060042766632383395 0.006004276663250747 0.05441142704712249
0.08398898747762527 0.003119765442071803 0.008278059890656326 0.0034375837454508965 0.007998615465893656 0.137 0.005970429120097214 0.005970429120109775 0.052706033417264576
0.08149151822232366 0.0031118654263990516 0.008187435639098385 0.0034294139004711205 0.007931941250865658 0.138 0.005937347817141996 0.005937347817154398 0.05097967272637463
0.0791613742146294 0.00310365413701503 0.008087012505906519 0.003420737045355888 0.007856123561362251 0.139 0.005905892695314124 0.005905892695326484 0.04940180767911297
0.0764851087688482 0.00309582880226499 0.008002612850512398 0.003412289737309295 0.0077725679755246595 0.14 0.005874061022100668 0.005874061022112778 0.047931054149848065
0.07402746139607565 0.0030880421340814964 0.007929220163365629 0.003404255821790049 0.007662613718071016 0.14100000000000001 0.005841008040304067 0.00584100804031662 0.04656067647498664
0.0718934450938471 0.0030802833749130724 0.007828249881653584 0.003396429850407074 0.0076094793173710745 0.14200000000000002 0.005808841879575573 0.005808841879588378 0.0453020234454741
0.06953966816257305 0.003072545025662875 0.007731924725864484 0.0033879261025146633 0.007554954217558352 0.14300000000000002 0.0057767330128560635 0.00577673301286871 0.044286514714462245
0.06717699896182117 0.003064501734008382 0.007660702772759919 0.0033794638101799722 0.007477917976194385 0.14400000000000002 0.0057447363893444806 0.005744736389356892 0.04324406470914309
0.06508280774156654 0.0030568174336475028 0.007565928738382221 0.0033712202365364006 0.007409276306602327 0.145 0.0057131294681546235 0.005713129468167178 0.0422585047980936
0.06266973541679616 0.003049163607604715 0.007462999204032157 0.0033633585813498284 0.007364312649505158 0.146 0.005686669016943149 0.005686669016956338 0.04103152614819842
0.06034703352014828 0.003041536947443988 0.0074075597245191905 0.0033551730640311813 0.007321940828862024 0.147 0.005658205701743807 0.005658205701757262 0.04004200397418018
0.05837407979355508 0.003033937947666135 0.007311465291231627 0.0033473608654889992 0.007238243270522013 0.148 0.005630538867785808 0.0056305388677995 0.039258286376381304
0.05649077551875702 0.003026033905654873 0.007249524833153196 0.003339061030702052 0.007161497391444496 0.149 0.005600754139873042 0.005600754139887032 0.03832163100746199
0.05514838953223852 0.003018488076850076 0.007188624702416652 0.0033314768504195333 0.007097293950815849 0.15 0.005571373250646088 0.0055713732506603615 0.03750741879007205
0.05314980922452633 0.0030109745033263563 0.007117184597888205 0.003323236119848247 0.007037292169007967 0.151 0.005542655680337225 0.005542655680351853 0.03668678404529767
0.051686983625517165 0.0030034933056155397 0.007049296269308722 0.003315203250464597 0.0069997355811617324 0.152 0.0055126853756879415 0.005512685375702455 0.03585361422642902
0.05020324549473623 0.002996033869101146 0.0069829190576404946 0.00330755025727501 0.006925236202542934 0.153 0.005486914032598642 0.0054869140326133485 0.035043346154636355
0.04879620143632823 0.0029882743198088595 0.006916995830839348 0.0032994215279466173 0.006883947248163769 0.154 0.005462244527014584 0.005462244527029161 0.03427805197012503
0.04741988490409413 0.0029808579134258215 0.006836405021619268 0.0032920110346870684 0.006831236858820471 0.155 0.005436425294949326 0.00543642529496341 0.03359889243169403
0.046001687615578886 0.0029734745236278336 0.006767845059186464 0.003283958172938563 0.006769568613080656 0.156 0.005412188070474328 0.005412188070489003 0.03285696398226825
0.044895824942064524 0.002966121266146812 0.0067038409943983215 0.003276109502749468 0.006706719584152861 0.157 0.005384625589338492 0.0053846255893536185 0.0320383232529851
0.043538278973457106 0.002958801472679244 0.006631727367135702 0.0032686317473136564 0.0066504633313878144 0.158 0.00535837209301099 0.005358372093025321 0.031559526396282934
0.04243076375800019 0.0029511940950151874 0.006580444322921664 0.003260691976210539 0.006589834558656305 0.159 0.00533235717500395 0.0053323571750189145 0.03083822584462304
0.04132217920133084 0.002943926161952739 0.00651581388020973 0.0032534414330213906 0.006528386319396989 0.16 0.005307334431420287 0.0053073344314353964 0.030078376461180455
0.039863701744690686 0.0029366827048886747 0.006474583912823285 0.0032455556936682407 0.006476992329318712 0.161 0.005280702816562292 0.005280702816577434 0.029395407823170804
0.03918311432343315 0.002929457741917291 0.006405486173881524 0.003237852295015822 0.006427019269983535 0.162 0.005253610172619378 0.0052536101726344715 0.028735931920994787
0.0381648905274374 0.002922256924295365 0.006348360368530715 0.003230505550348074 0.006390205838390954 0.163 0.005228418154191083 0.005228418154206292 0.027991987323248764
0.03745861127275885 0.002914766165108593 0.006285793666268415 0.003222695744404968 0.0063349443308863525 0.164 0.005206653714055925 0.00520665371407083 0.02738248568801514
0.03651327123756455 0.002907611209834691 0.006231105687843911 0.0032150753422431253 0.006292588111246948 0.165 0.005183942096160752 0.005183942096175699 0.02683403535362104
0.03550057556148745 0.0029004820131747233 0.006179848029748896 0.0032078161016133853 0.006255024455047605 0.166 0.005158980757171073 0.005158980757185523 0.0262634935084808
0.0346160494138563 0.002893374515065667 0.006130900861954638 0.0032007386949728053 0.006201415639468612 0.167 0.005134287116082594 0.005134287116097326 0.025621900760695388
0.033604987740842904 0.002886292954669482 0.0060829280306882345 0.003193048387203406 0.00614625843355224 0.168 0.005109745163906251 0.005109745163920826 0.025096986993879078
0.032842301509828 0.002878927092074877 0.006030224590476675 0.0031853881611717334 0.006106080138341338 0.169 0.0050856493795738015 0.005085649379587417 0.02460221390329595
0.03209757425207169 0.0028718879885022007 0.00598428680179562 0.00317791190700249 0.006065439804773964 0.17 0.00506084261286682 0.0050608426128807135 0.02418216361695947
0.031230204848557413 0.0028648664516953753 0.005943211912871587 0.00317077648441804 0.006024687262410999 0.171 0.00503716324321145 0.005037163243225678 0.02368768508942604
0.030530887534980088 0.002857867598130703 0.005908795203046855 0.003163813025183303 0.0059809124729241075 0.17200000000000001 0.005013038057864857 0.0050130380578791486 0.02314462854251948
0.029859112725448497 0.002850887175943181 0.0058637991135674795 0.003156236254104302 0.005943501901954576 0.17300000000000001 0.004989895038089239 0.0049898950381031685 0.02260925799299722
0.02905617119722597 0.002843619819012248 0.005826967456575141 0.0031486928964536156 0.005904820957804348 0.17400000000000002 0.004966023598725628 0.004966023598739838 0.022092571296152195
0.028336594973772215 0.0028366741550889057 0.005785888546594306 0.003141802990604744 0.005868938280970711 0.17500000000000002 0.004943272934403322 0.004943272934417774 0.02158374361036036
0.027635288197362256 0.0028297468285791846 0.005749108296255617 0.0031343112577785007 0.005817962993385769 0.176 0.004920356295688645 0.0049203562957030504 0.021150759607507043
0.026986528373439893 0.002822849910272831 0.005715311015248972 0.0031269954596963015 0.005784116223348873 0.177 0.004897396380333305 0.004897396380347268 0.020685812442022514
0.02634888464148036 0.0028159741151443447 0.005671487765694715 0.0031200093993090797 0.0057425413811015985 0.178 0.004873255634787336 0.004873255634801298 0.020263671311756205
0.025735193167284096 0.002808827849665 0.0056331031391717535 0.0031125783527228682 0.005707147809875502 0.179 0.004850771353512026 0.004850771353525738 0.019816247481298045
0.0250853904556751 0.00280200516077019 0.005592445235436703 0.003105326413909242 0.005660672920806374 0.18 0.004831018157560665 0.0048310181575746845 0.019428276207234477
0.02457380485853445 0.0027952056351303123 0.005565567279299021 0.003098415634373515 0.005631181681174072 0.181 0.004810088456369619 0.0048100884563836 0.019047405986796436
0.024029044863335014 0.0027884260191692943 0.005529610010108543 0.003091680170611564 0.00559337337363008 0.182 0.004788628976024711 0.0047886289760381805 0.018639222193908907
0.02352215898990559 0.002781662843969554 0.005495252162105442 0.003084357961662105 0.005561492871581297 0.183 0.004768734809577666 0.004768734809591615 0.018324592363601778
0.02299843192074099 0.0027746273272772435 0.005472144825560667 0.0030770567820390757 0.00553662038102404 0.184 0.004747360529980871 0.0047473605299947754 0.017933306798859665
0.022445695005180084 0.0027679076017549788 0.0054472402827766215 0.003070396871719145 0.0055059272392433715 0.185 0.0047262754096090015 0.004726275409622697 0.017576816705667308
0.021896871396334026 0.0027612050579916263 0.0054116931466264276 0.0030631587257936802 0.005476363678811622 0.186 0.0047050468956686695 0.004705046895681894 0.017202370635148748
0.021427358318638283 0.0027545144480410123 0.005382810782802221 0.0030560977389927023 0.005439622688675104 0.187 0.004682392240151643 0.00468239224016501 0.01689727022319394
0.02092723203644249 0.002747836014397691 0.005344696771521192 0.003049356700016877 0.005402429548191793 0.188 0.004663205019500559 0.004663205019513751 0.016548931074920625
0.02040258454458247 0.0027408872395094934 0.005310828591582489 0.003042189233453402 0.005368532275201208 0.189 0.00464174088056011 0.004641740880573702 0.01624339868499995
0.019865173594200893 0.002734256637754924 0.005283178238709257 0.003035641683602669 0.005337480420012259 0.19 0.004620299025775923 0.004620299025789256 0.015911411577244298
0.019466259902110632 0.0027276491276046443 0.005253555858806383 0.0030285215632538222 0.005305306480843931 0.191 0.00460087394460823 0.004600873944621536 0.015622019792302686
0.01899188404049217 0.0027210626735620197 0.005221507158873871 0.0030220066062472423 0.005277722954364509 0.192 0.00458256711491372 0.004582567114927035 0.015300888957387323
0.018525235319411606 0.0027144938670428153 0.0051952257721681275 0.003014913656486192 0.005247905500027983 0.193 0.0045637610425541 0.004563761042567374 0.015004569770483993
0.018152057664918557 0.0027076604171522647 0.005165856692542953 0.0030078441835171906 0.005225461547849123 0.194 0.004543311908519052 0.004543311908531887 0.01475042824729221
0.01767534625524017 0.0027011261006862322 0.005143613604710213 0.0030009480557637172 0.005197023888537753 0.195 0.004523843438096543 0.004523843438109041 0.014424529759844953
0.017270576992939622 0.0026946029061784274 0.00510997629753432 0.0029943645635210885 0.005164769309356144 0.196 0.004503934544652737 0.004503934544665698 0.014141499392885795
0.016872610667712437 0.002688090709007774 0.005078505840798046 0.00298751031052124 0.005136855479822739 0.197 0.004484456381118857 0.0044844563811318105 0.013865327803221186
0.016478774836719775 0.0026815900074337274 0.005050376204005386 0.0029809685204152045 0.005100342888401211 0.198 0.004465700802599776 0.004465700802612836 0.013634310737298896
0.016062516709074038 0.002674825692245897 0.005016643329103662 0.0029740179777626363 0.005071497094767949 0.199 0.004446478058605746 0.004446478058618531 0.013383175719060846


==> img/2.basis/HR2.dat <==
fourier db20 rTab db10 sym10 db3 sym20 dct sym3
1.0 1.0 0.0 1.0 1.0 1.0 1.0 1.0 1.0
0.2852157046358558 0.9918684578604331 0.001 0.9786615629443081 0.9805972317258207 0.9923983135895511 0.9918684578604331 0.17742894535210374 0.9923983135911638
0.21326255567734198 0.9849874891160308 0.002 0.9627237574612298 0.9632284964564197 0.9002666852117786 0.9849874891160308 0.1156399478936692 0.9002666852145194
0.16959296932098294 0.978628016571223 0.003 0.9537783249442611 0.9421443490544982 0.8074137612323358 0.978628016571223 0.09026760546374028 0.8074137612356295
0.14350069174870997 0.9725043764384174 0.004 0.9432665360054023 0.9293728127918233 0.7329108617402347 0.9725043764384174 0.07671528731663683 0.7329108617440266
0.11938953287890139 0.9665644936681512 0.005 0.9310942571379162 0.9135560167530103 0.6797286710958392 0.9665644936681512 0.06935516251551754 0.679728671099259
0.10426387400397163 0.9608663967844928 0.006 0.9226607702215176 0.8978161994566638 0.6416422511744078 0.9608663967844928 0.06398368499289102 0.6416422511775486
0.09431803133152553 0.9552801216286022 0.007 0.9035145542695047 0.8860169901922259 0.593139380312147 0.9552801216286022 0.05980713124770147 0.5931393803148356
0.08732689564747874 0.9490228135003317 0.008 0.8940256478578137 0.8713601953545573 0.49920816437283494 0.9490228135003317 0.05570544300387492 0.49920816437420673
0.08041576738702222 0.943619807003239 0.009000000000000001 0.8790853136794783 0.8549296439412085 0.45172547056355916 0.943619807003239 0.05276815095746646 0.4517254705640345
0.07563739458250712 0.9383346861633731 0.01 0.8651886402286529 0.8406254180040247 0.4106402403394106 0.9383346861633731 0.050122991751351154 0.4106402403400041
0.07201623633708074 0.9331412827390158 0.011 0.8555234389781661 0.8296968598286281 0.38635126595919933 0.9331412827390158 0.047919364840781645 0.3863512659598527
0.06928181636906963 0.9280440315743612 0.012 0.8401165204889468 0.8145347460733359 0.3594038958771231 0.9280440315743612 0.04609269365719413 0.3594038958776975
0.06630534409840784 0.9230102839133655 0.013000000000000001 0.8355223056741649 0.8002520659616884 0.34341680870174157 0.9230102839133655 0.044482103964662977 0.3434168087024592
0.0641751379769604 0.9180116250434068 0.014 0.8200030236416566 0.7909738877444356 0.3333821128650364 0.9180116250434068 0.04303254800181746 0.33338211286591646
0.06159946990991398 0.913044898564663 0.015 0.8126738555397008 0.7758310900167615 0.3088442863448659 0.913044898564663 0.04173886269191699 0.30884428634598726
0.05993144577122374 0.908132847300242 0.016 0.8062101269316653 0.7643514253613625 0.28778912512336424 0.908132847300242 0.04051393586585937 0.2877891251244974
0.05783702464441204 0.9032845058197367 0.017 0.7936128175553462 0.7510804189876659 0.26033365467234926 0.9032845058197367 0.03939407036153167 0.2603336546733236
0.056095459435547224 0.8984629907731252 0.018000000000000002 0.7815251008568411 0.7365000862180275 0.22780964617247712 0.8984629907731252 0.038380563355126074 0.22780964617314725
0.05472950421475021 0.8936769919533745 0.019 0.773891303058485 0.726890729836842 0.2111633569907763 0.8936769919533745 0.037483776557278733 0.21116335699141228
0.05324699789862111 0.8889489200620336 0.02 0.7606289384732471 0.7136452703617109 0.19914714803265154 0.8889489200620336 0.03662900375825905 0.1991471480331941
0.05203420318207331 0.8842683394820097 0.021 0.755425424644479 0.6985867173022576 0.1871520093273247 0.8842683394820097 0.03581079064409137 0.18715200932773812
0.05078188657897215 0.8796254939828161 0.022 0.7428322835303163 0.6857680251243291 0.1814076203841509 0.8796254939828161 0.03502837381213001 0.18140762038445604
0.04938977175336485 0.8743785247934336 0.023 0.7358329383270866 0.6718180250528342 0.173917599251635 0.8743785247934336 0.03418025186638363 0.17391759925190564
0.04814285189235332 0.8698102383651775 0.024 0.7253876748053564 0.6608835330915386 0.1674464468255867 0.8698102383651775 0.03347452899057975 0.16744644682578927
0.047100586211360485 0.8652801396247506 0.025 0.7185936380054877 0.6553394037706622 0.16365550797223033 0.8652801396247506 0.03280356433342079 0.16365550797234157
0.04616123498256884 0.8607792583792818 0.026000000000000002 0.7068847670305084 0.6421495317750888 0.15729521262816296 0.8607792583792818 0.032172162399310526 0.15729521262827212
0.04495156029433551 0.8563105077831945 0.027 0.6954078643098133 0.63374945451028 0.15114603151397765 0.8563105077831945 0.031575420179676364 0.15114603151409375
0.044084969719452485 0.8518777673284986 0.028 0.6828298338910198 0.6246221430738681 0.14677643637684076 0.8518777673284986 0.03100412562708305 0.14677643637695145
0.04297724488596543 0.8474784278217155 0.029 0.6771497688682268 0.6140127432160581 0.14133618103316908 0.8474784278217155 0.03046035372924733 0.14133618103326584
0.041967342536345535 0.8431049896616948 0.03 0.6693342604398244 0.604573899331466 0.13622579232274193 0.8431049896616948 0.029957174062870802 0.13622579232284154
0.04112190708745287 0.8387758344981747 0.031 0.6652820724203753 0.598698374656326 0.13322794213904798 0.8387758344981747 0.029491687829011046 0.1332279421391628
0.04036954832361678 0.8344692405706039 0.032 0.6521263783544488 0.5913234203674397 0.12945421111510924 0.8344692405706039 0.02904312604194807 0.12945421111519656
0.03937909793508976 0.8301979311387822 0.033 0.6444459120332301 0.5842730347659546 0.12728498904623453 0.8301979311387822 0.02862934922898262 0.12728498904633997
0.03865360658204972 0.8259640316153335 0.034 0.6372799171822295 0.5783838086537074 0.1247814486462441 0.8259640316153335 0.028233900070684624 0.12478144864633528
0.03772314477765972 0.8217536431712406 0.035 0.6277072212373697 0.5731490505254846 0.12092062620062694 0.8217536431712406 0.02784790251578445 0.12092062620070068
0.03687949262807667 0.8175694156139299 0.036000000000000004 0.6196609146863356 0.5693877268881912 0.11829045846602895 0.8175694156139299 0.02748381932380527 0.11829045846609759
0.036111427121326554 0.8134073542095749 0.037 0.6132910485056274 0.5636110842612799 0.11612580328169324 0.8134073542095749 0.027134262206963612 0.11612580328174332
0.03541540656025967 0.8086891459457927 0.038 0.609100020025017 0.5591089644668594 0.11393515849520189 0.8086891459457927 0.026747645868169027 0.11393515849523815
0.034588327884270645 0.8045941223892695 0.039 0.6006390346264302 0.5524935727944564 0.11157543227845353 0.8045941223892695 0.026418674621204653 0.11157543227847733
0.034015830433466794 0.8005295178891939 0.04 0.5985504274936913 0.5459340649850032 0.1089936440024028 0.8005295178891939 0.026099951829847114 0.10899364400241748
0.0332836670510146 0.7964975005228426 0.041 0.5914950660147562 0.5399588326672797 0.10758145228708045 0.7964975005228426 0.025791210947683194 0.10758145228710983
0.03274690407546026 0.7925000296604703 0.042 0.584985869075746 0.5328442945142122 0.10526014519852903 0.7925000296604703 0.025491415308178254 0.10526014519855813
0.03206554653816483 0.7885466253572787 0.043000000000000003 0.5789671410985966 0.5241986876938682 0.10296593927070799 0.7885466253572787 0.02519777271788352 0.10296593927074574
0.031459952047410575 0.7846391626758366 0.044 0.570451382936238 0.5176711692240155 0.10044770102695992 0.7846391626758366 0.024909249122252904 0.10044770102700354
0.030974538098746836 0.7807643534041789 0.045 0.5652198219904395 0.5142531691931742 0.09917415100350903 0.7807643534041789 0.02462608147379575 0.09917415100355495
0.03044670388417122 0.7769163523877259 0.046 0.5606569499503636 0.5063605648263644 0.09671657658716865 0.7769163523877259 0.02435111470263235 0.09671657658721382
0.029999411662825385 0.773099605298783 0.047 0.5541132754310205 0.4969885998474631 0.09455012194459796 0.773099605298783 0.024087594995617207 0.09455012194464918
0.029496660632963932 0.7693065886452283 0.048 0.5496828837789971 0.4898021633566512 0.0923274265401338 0.7693065886452283 0.023832773114929155 0.0923274265401688
0.02908032289512051 0.7655666757220781 0.049 0.5440209319228887 0.4843586629257987 0.09012720778476428 0.7655666757220781 0.023582689773818357 0.09012720778479412
0.028625135376192063 0.761853907226902 0.05 0.5396733257407744 0.4789256183133895 0.08844299106771507 0.761853907226902 0.023335626327286363 0.08844299106776847
0.028257146398291345 0.7581684175078901 0.051000000000000004 0.5354204844023902 0.47249008229759215 0.08745277019509204 0.7581684175078901 0.02309287269216792 0.08745277019514372
0.02787307580706847 0.7545178951479472 0.052000000000000005 0.529030056030368 0.4661555518850988 0.08596867247306324 0.7545178951479472 0.022854186426782986 0.08596867247311694
0.02749860557640217 0.7503841625184436 0.053 0.5254495566220916 0.4617275422524784 0.08407270975460035 0.7503841625184436 0.022590952250051963 0.08407270975465034
0.027206566832174216 0.746810943337114 0.054 0.5193044053681914 0.45573078324582506 0.08322112879669183 0.746810943337114 0.022367683042908953 0.0832211287967423
0.026877102944192634 0.7432641060310551 0.055 0.5152134367232759 0.4524161978418049 0.08169080900198968 0.7432641060310551 0.02214977685708071 0.08169080900204875
0.02659503092700574 0.7397612386060072 0.056 0.5113194018453897 0.44818438953049056 0.08048809309636479 0.7397612386060072 0.021940044722298706 0.08048809309640588
0.026274206795985258 0.7362814876649448 0.057 0.5020076499291913 0.44256671170516015 0.07917621175181716 0.7362814876649448 0.021738191718941823 0.07917621175186138
0.026006381409200124 0.7328534132106742 0.058 0.500333165421669 0.438625728595639 0.0774698591580423 0.7328534132106742 0.021542333383194195 0.07746985915809766
0.025766805235666313 0.7294665923226313 0.059000000000000004 0.4947397936685498 0.433052290325522 0.07636746896664869 0.7294665923226313 0.021351985238856855 0.07636746896671766
0.025457156458315304 0.7261123916047058 0.06 0.49095946335700213 0.4270480519156694 0.07457209808390727 0.7261123916047058 0.0211650071577138 0.07457209808397267
0.02517729344402234 0.7227790312530243 0.061 0.482682854475 0.4231987165947856 0.07333523329085398 0.7227790312530243 0.02098202875165558 0.07333523329092001
0.0249419429948492 0.719461882427441 0.062 0.4781359334167985 0.4181964788409443 0.07195883099964423 0.719461882427441 0.020802976784670732 0.07195883099969608
0.024676439566111884 0.7161684076436302 0.063 0.4739460792829489 0.41226438068835897 0.07068395863917916 0.7161684076436302 0.020628366724362173 0.07068395863924103
0.024449975368315297 0.7129020515559112 0.064 0.4695321050441744 0.408210246538295 0.06966369020824867 0.7129020515559112 0.020459698557574867 0.06966369020830661
0.024244640383294894 0.7096781646603626 0.065 0.46513197683369323 0.40421177976498085 0.06890111205512017 0.7096781646603626 0.020296435258609545 0.0689011120551786
0.023984705129238663 0.706489320387284 0.066 0.45887810842551247 0.39924969599433635 0.06769491290820556 0.706489320387284 0.020135841948192495 0.06769491290825147
0.023750233699612655 0.7033209524320495 0.067 0.45575203307796963 0.39633989713094453 0.06703182233692874 0.7033209524320495 0.019978213427699818 0.06703182233698372
0.02351087037631637 0.6997177851868264 0.068 0.45147287145207826 0.3920042389925141 0.06585768613668243 0.6997177851868264 0.019800614935656113 0.0658576861367311
0.02332061903771394 0.6965939406032217 0.069 0.44596042309783446 0.3877553434640095 0.06483230426352096 0.6965939406032217 0.019647320119013517 0.06483230426357396
0.023150505272913287 0.6935032867962473 0.07 0.44412733766414914 0.38394820598144647 0.0639849216153488 0.6935032867962473 0.01949589441500666 0.06398492161539779
0.022927148714986908 0.6904385609732212 0.07100000000000001 0.43937638314329286 0.37906091653736046 0.06328948612829631 0.6904385609732212 0.019346679893011108 0.06328948612834209
0.022724200946650817 0.6873896520510604 0.07200000000000001 0.43527319906810713 0.37504396057395545 0.0625528677637429 0.6873896520510604 0.01920034668238542 0.06255286776379045
0.022554594960202887 0.6843656419144375 0.073 0.42963654150251923 0.3702664176217156 0.061363552670252994 0.6843656419144375 0.01905734155209934 0.06136355267029952
0.02236542488388407 0.6813548396887753 0.074 0.42570899563862313 0.36670211647950707 0.060685213885839785 0.6813548396887753 0.018916857440562287 0.06068521388589566
0.02220538688542168 0.6783636426676872 0.075 0.42056960598699944 0.3636062956901424 0.05976917615939718 0.6783636426676872 0.018779444328397364 0.05976917615944528
0.02202701462029835 0.675390834343344 0.076 0.41611820029210084 0.3610664709462082 0.05908818377268151 0.675390834343344 0.018644620810281926 0.059088183772730014
0.021877166920626762 0.6724385962828776 0.077 0.4103760812703727 0.358290059830722 0.05834137279598535 0.6724385962828776 0.01851190405689779 0.05834137279602659
0.02170661961546865 0.6695194977204032 0.078 0.4057282746244115 0.35334119511634005 0.057570949660627944 0.6695194977204032 0.018380259820023868 0.05757094966067378
0.021561217804767645 0.6666198558293792 0.079 0.4026205004614002 0.35045615211951225 0.05671807753960631 0.6666198558293792 0.01825043336062874 0.056718077539656984
0.02139594437525408 0.6637380179311041 0.08 0.39737291908632183 0.347490768891174 0.05580902037711272 0.6637380179311041 0.018122328934381236 0.05580902037716174
0.021256377611924483 0.6608756765476457 0.081 0.3927585491466812 0.3432754020351379 0.055141462220623126 0.6608756765476457 0.01799559321616719 0.055141462220674904
0.021098838108305474 0.6580351312063578 0.082 0.386134326650001 0.3400711100293668 0.054157576506440826 0.6580351312063578 0.01787062969112096 0.054157576506492174
0.020934195138675723 0.6548077597292857 0.083 0.3803347920776533 0.3369118023205571 0.05372509440514822 0.6548077597292857 0.017731685644445373 0.05372509440520111
0.020802421866393587 0.6520033387956645 0.084 0.3768067384334582 0.3332107851612057 0.052711549957826835 0.6520033387956645 0.017612887112821326 0.05271154995788001
0.02065298649956375 0.6492266220149866 0.085 0.3732640625272133 0.33038548764422804 0.051922431961627574 0.6492266220149866 0.017496659938880586 0.05192243196168527
0.020525595262841045 0.6464746237365948 0.08600000000000001 0.369145739620508 0.32813780039561374 0.05120904158401469 0.6464746237365948 0.017382673785670506 0.05120904158406336
0.02038349478483386 0.6437461602839974 0.08700000000000001 0.3643993624083428 0.3248353276160754 0.05058790846366506 0.6437461602839974 0.017270803060676482 0.05058790846371098
0.02026192972863413 0.6410442261585706 0.088 0.3604517120840218 0.32181291891875646 0.04980054755564829 0.6410442261585706 0.017160691355917763 0.04980054755569551
0.020123442530757436 0.6383745174421043 0.089 0.3545745260295049 0.3179316064525656 0.04930163537913441 0.6383745174421043 0.01705245515073181 0.04930163537918119
0.020005685043933234 0.6357274249466179 0.09 0.3508491353604112 0.31394419636070414 0.04866807725779527 0.6357274249466179 0.016945774118860044 0.048668077257839205
0.019899992246027086 0.6331024901638067 0.091 0.34700803630325844 0.3107103547183458 0.048114243112453964 0.6331024901638067 0.016840289705169997 0.04811424311249657
0.019763189804234152 0.6305069927890542 0.092 0.3425616967455594 0.3082194644121745 0.047649971410218296 0.6305069927890542 0.016736167838131887 0.047649971410259666
0.01963787831829592 0.6279350994932792 0.093 0.337239082720257 0.3067781530103397 0.04729740718439005 0.6279350994932792 0.016633690482405917 0.04729740718443101
0.01953078262946301 0.6253788172845203 0.094 0.3316334023431758 0.3027597567794229 0.046749865889829725 0.6253788172845203 0.016532623811448363 0.046749865889872504
0.019408285481920175 0.6228389748477872 0.095 0.3277344925853856 0.30082314303846863 0.04616870567064759 0.6228389748477872 0.016432966886880576 0.04616870567068674
0.019303773783605496 0.6203264555425363 0.096 0.32203850393700056 0.29694217883607815 0.045432819428230645 0.6203264555425363 0.016334568491916283 0.04543281942827213
0.019185274480685507 0.6178358253518847 0.097 0.3168761969297403 0.29476920010206187 0.04497246703527059 0.6178358253518847 0.016237380481975525 0.044972467035306406
0.019060715700602134 0.6150172326570084 0.098 0.3120991120897448 0.29249438555175983 0.044375116169991846 0.6150172326570084 0.016127648622118792 0.044375116170026485
0.018961201743289517 0.6125742526080937 0.099 0.30829637006319865 0.28923832076257316 0.043848635335720414 0.6125742526080937 0.016032736438085213 0.043848635335755455
0.01884819256473678 0.6101597918282732 0.1 0.30428887306295366 0.2852321693943459 0.0432957490670517 0.6101597918282732 0.015939328604355638 0.04329574906708403
0.01875164588353718 0.6077601758349593 0.101 0.30122835060229614 0.2826199516734436 0.04270220715771926 0.6077601758349593 0.01584683983674774 0.04270220715775293
0.018641349177371553 0.6053760994623804 0.10200000000000001 0.29654418170483654 0.27915601073225227 0.042097634714139874 0.6053760994623804 0.01575549113991867 0.04209763471417238
0.018547098053424183 0.6030078840975828 0.10300000000000001 0.2918685011806994 0.27637459444348716 0.041760586071541775 0.6030078840975828 0.015665349117041323 0.041760586071576046
0.01843988461321267 0.6006508413914753 0.10400000000000001 0.28711089043966115 0.273781963743734 0.041425442947372354 0.6006508413914753 0.015576849767771888 0.04142544294740686
0.01834755405029215 0.5983079571829752 0.105 0.2841959068841009 0.2709567736913929 0.0409482896606397 0.5983079571829752 0.015489676208298917 0.04094828966067381
0.018242194170231187 0.5959771367580698 0.106 0.2801773264805812 0.2689469734474341 0.040563605120482564 0.5959771367580698 0.015403235134254633 0.040563605120510535
0.018153439260095605 0.5936570441112123 0.107 0.27649578217311316 0.2649843484985176 0.04030406716884582 0.5936570441112123 0.015317466351495954 0.04030406716887313
0.01807251335913932 0.5913433580288444 0.108 0.27402647834244637 0.26319150757738974 0.04002004703553365 0.5913433580288444 0.015232565633098058 0.04002004703556509
0.01796536855089673 0.5890457017902653 0.109 0.2715984324729055 0.2601056004312668 0.039706928913187604 0.5890457017902653 0.015148817757385158 0.039706928913219544
0.017865990646780038 0.5867641046562022 0.11 0.2684742561502611 0.2583239057657006 0.03942647149726554 0.5867641046562022 0.015065605242649152 0.039426471497300455
0.01778039971623795 0.58449288763877 0.111 0.2649808462611431 0.2553154392150487 0.039021570008258094 0.58449288763877 0.01498311524826741 0.039021570008292004
0.017675815239867276 0.5819140675343071 0.112 0.26067935899859207 0.2529470667746129 0.03866356122141883 0.5819140675343071 0.014889736330416063 0.03866356122145596
0.017579580462354322 0.5796752475558163 0.113 0.257851093352491 0.2510905761804947 0.03826921451297191 0.5796752475558163 0.014809246386503633 0.03826921451300775
0.017497067116111126 0.5774526839299159 0.114 0.25407809179105956 0.24815184402880028 0.037915016409133105 0.5774526839299159 0.014730003411131705 0.03791501640916714
0.017403581840723374 0.5752419251121882 0.115 0.25109111894480457 0.24547830143261262 0.03747855886808464 0.5752419251121882 0.014651559188748864 0.037478558868117136
0.01732391176502346 0.5730465455418501 0.116 0.2477321782161717 0.24435007804608205 0.037010783371012455 0.5730465455418501 0.014574172819466838 0.037010783371048704
0.0172333508826882 0.5708652107377346 0.117 0.24449132653284497 0.2424384848491465 0.03670006727892293 0.5708652107377346 0.014497866220627592 0.036700067278957284
0.017155785044183417 0.5687026990897305 0.11800000000000001 0.2406562949596803 0.24019109332680055 0.03623799833556509 0.5687026990897305 0.014422595849718192 0.03623799833559523
0.0170846323446559 0.5665553986689702 0.11900000000000001 0.23785440318068327 0.23706655926234202 0.03612795393357579 0.5665553986689702 0.014348454381392295 0.03612795393360737
0.016990217766093572 0.5644208137024556 0.12 0.23511919147005797 0.23536453605144433 0.035834275487212595 0.5644208137024556 0.014275381960706764 0.03583427548723737
0.016920408930922025 0.5623032731610401 0.121 0.2324015321648287 0.23267767933324057 0.03548142388909134 0.5623032731610401 0.014203074398486537 0.03548142388911861
0.016828033259817844 0.560205467695825 0.122 0.2297482642242335 0.23064032370508136 0.03515540754052115 0.560205467695825 0.014131600227117997 0.035155407540546864
0.01674294499832721 0.5581228168232719 0.123 0.22748795036886577 0.22796268965770367 0.03480121274531892 0.5581228168232719 0.01406121269309193 0.03480121274534422
0.016670157282994476 0.5560670706228099 0.124 0.22491245394412027 0.22561001656878435 0.0345014051453182 0.5560670706228099 0.013991605393144705 0.03450140514534184
0.016603490958056986 0.5540234467719679 0.125 0.2222053942770867 0.2240502517784806 0.03414440963026196 0.5540234467719679 0.01392244482266295 0.03414440963028378
0.016514886356369406 0.5519880325972172 0.126 0.21962797558440536 0.22199461339533377 0.033770914330462184 0.5519880325972172 0.013854481115319577 0.033770914330483515
0.01642783052936941 0.5496747529781476 0.127 0.2164709953149978 0.21941075936422905 0.03342050760038481 0.5496747529781476 0.013777721589705241 0.033420507600408385
0.016363442279450257 0.547657037281813 0.128 0.2139394755299363 0.216650757985043 0.03308857469320585 0.547657037281813 0.01371140388257535 0.03308857469323029
0.016278597491517808 0.545652038935077 0.129 0.21148512337431605 0.21457229664026414 0.03280493579588614 0.545652038935077 0.0136457924166717 0.032804935795910053
0.01621535921329061 0.5436638499272968 0.13 0.20892441211437857 0.2132132208399829 0.03255346149508524 0.5436638499272968 0.0135807923872127 0.03255346149511232
0.01613265513047961 0.5416835948737833 0.131 0.2065590710121342 0.2104097806665409 0.03226666260104264 0.5416835948737833 0.01351661659071992 0.032266662601069064
0.01605635133462944 0.5397176903874525 0.132 0.2037903474802789 0.208263659199254 0.031949721252077665 0.5397176903874525 0.013453137024263971 0.03194972125210375
0.01599099466834159 0.5377632113018391 0.133 0.20277833625502723 0.20564093918351498 0.031570216079159066 0.5377632113018391 0.01339093673174857 0.03157021607918235
0.015915896594951216 0.5358135476704636 0.134 0.2003093842988027 0.20369245110121525 0.03124880211438919 0.5358135476704636 0.013329934066104897 0.031248802114410196
0.015851222213103512 0.5338720552477307 0.135 0.19836309601758567 0.20098669493046206 0.030936534627679965 0.5338720552477307 0.01326959192035625 0.030936534627702118
0.015776743201182407 0.5319377309450328 0.136 0.19514463749685237 0.1982944570244541 0.030616343734301967 0.5319377309450328 0.013209608642554469 0.03061634373432289
0.015712715221607155 0.5300071805622164 0.137 0.19234356139978678 0.19594379636412337 0.030357827261073743 0.5300071805622164 0.013150195117428088 0.03035782726109479
0.01563922665104538 0.5280828596947778 0.138 0.18964047378284163 0.19372089118737648 0.03006106769487867 0.5280828596947778 0.013091193255655763 0.030061067694900044
0.015575887243632701 0.5261699497850343 0.139 0.1871096571239581 0.1913810568614035 0.029788632669430482 0.5261699497850343 0.013032444848798345 0.029788632669451753
0.015517782270042402 0.5242684933128232 0.14 0.1850869474088543 0.18896733645925087 0.02951183623449619 0.5242684933128232 0.01297404348177564 0.029511836234517055
0.015440745147988428 0.5223773461786493 0.14100000000000001 0.18280673986738313 0.18626197772075054 0.0292791300502854 0.5223773461786493 0.012916212310425087 0.029279130050307498
0.015364721363624639 0.520226249011028 0.14200000000000002 0.18083477108301074 0.18454033981349188 0.02907161218421136 0.520226249011028 0.012850698334645163 0.02907161218423167
0.015294218751716089 0.5183576885703157 0.14300000000000002 0.1788708542710807 0.18180940116408964 0.028806318012619552 0.5183576885703157 0.012793913595992029 0.028806318012640112
0.015233785810349947 0.516501157949019 0.14400000000000002 0.17712539754755105 0.18011095574063665 0.028517972639002114 0.516501157949019 0.012737732765218482 0.0285179726390227
0.015178580486334638 0.5146553317838726 0.145 0.1748755105575957 0.17778362095632697 0.028265213997576383 0.5146553317838726 0.012681934265119125 0.028265213997594518
0.015105586904472623 0.51282152591745 0.146 0.1721713371541517 0.17547550200944204 0.02798929408465485 0.51282152591745 0.012626508487883301 0.0279892940846718
0.015037706353418417 0.5110032786621184 0.147 0.16999596157915092 0.1735375306678927 0.027707779582438738 0.5110032786621184 0.01257176094002594 0.02770777958245622
0.0149792279891145 0.5091987790359284 0.148 0.1674969521318676 0.17244877948929305 0.027512212097655416 0.5091987790359284 0.012517559172456163 0.027512212097671306
0.014912311728913503 0.5074117223839957 0.149 0.1653182246211552 0.17170058569064214 0.027341365197870393 0.5074117223839957 0.012463890285138508 0.027341365197883896
0.014854484164979026 0.5056371262758066 0.15 0.1633641206256799 0.1699144525859144 0.02707180436153822 0.5056371262758066 0.012410717324905285 0.02707180436155383
0.01478812106457669 0.5038701266466478 0.151 0.16126647112823037 0.16766287605203525 0.026845492489634023 0.5038701266466478 0.012357935779226862 0.0268454924896487
0.014731037021140843 0.502115493289416 0.152 0.1592342085772231 0.1649596276131388 0.026620448198757224 0.502115493289416 0.012305546155947603 0.026620448198772143
0.014665587415063746 0.5003712803799792 0.153 0.15666370672699348 0.16206257015170447 0.026407348222953164 0.5003712803799792 0.012253512509947492 0.02640734822296587
0.014609239156795404 0.49863771258552986 0.154 0.15477674481195475 0.1599290940234902 0.026240958990519182 0.49863771258552986 0.012201990666569377 0.02624095899053325
0.014557456019727761 0.4969163217080624 0.155 0.1528316162042974 0.15730831941870838 0.02607675355829695 0.4969163217080624 0.012151034802325067 0.02607675355831017
0.014488669808360635 0.4952091117740527 0.156 0.15126732833330853 0.15565134391230695 0.025897126808181542 0.4952091117740527 0.012100561771279127 0.02589712680819455
0.01442037646461786 0.4932649785936243 0.157 0.14872778468419473 0.15356433875973838 0.025708495176781167 0.4932649785936243 0.012043566827152456 0.025708495176791607
0.014369518015282688 0.49156961770793406 0.158 0.14670240117763164 0.15154689354197287 0.025505917935464074 0.49156961770793406 0.011994149603017671 0.025505917935473802
0.014302140203307834 0.489884239529182 0.159 0.1448384466910839 0.14954010909932416 0.02528357198369569 0.489884239529182 0.011945219320493966 0.02528357198370657
0.014239407023355567 0.488205259607066 0.16 0.14288972131173835 0.1472363133128918 0.025117505672152957 0.488205259607066 0.01189686257879597 0.02511750567216485
0.01418525604897969 0.4865318528291493 0.161 0.14106215132728114 0.14511546288193083 0.024897238585011396 0.4865318528291493 0.011848888984965443 0.024897238585023435
0.014127359840101411 0.48486524626126737 0.162 0.13908492803290942 0.14313209250406417 0.024750036946149724 0.48486524626126737 0.011801284686049816 0.024750036946161208
0.014065596622111702 0.48320762509144405 0.163 0.13734468703320818 0.14204440665193238 0.024548466265796234 0.48320762509144405 0.011753833129953112 0.02454846626580671
0.014012251193303989 0.4815590863230241 0.164 0.13566481531688598 0.13955151422726728 0.02440027350172912 0.4815590863230241 0.01170673778935494 0.02440027350173957
0.01395125488726964 0.4799203468304347 0.165 0.13416912266982314 0.13781383286671628 0.024209884391805613 0.4799203468304347 0.01166019430222644 0.024209884391815557
0.013899016876295904 0.47828974923962214 0.166 0.13294232760968308 0.13638975694691352 0.024087831804368128 0.47828974923962214 0.011614233046235756 0.024087831804376937
0.013851114797577469 0.4766698933355646 0.167 0.13092795464430618 0.13443905627087155 0.023876399749887076 0.4766698933355646 0.011568660802245325 0.02387639974989449
0.01378767415461985 0.4750556121887866 0.168 0.1289204258206494 0.1320101505451736 0.02367739156674966 0.4750556121887866 0.01152337839594326 0.02367739156675841
0.01372863851477933 0.4734462269314701 0.169 0.1282877371359546 0.13060867694357287 0.023508577271976062 0.4734462269314701 0.011478350748394229 0.023508577271987196
0.01367797957412719 0.47184551598283353 0.17 0.12634373682495625 0.12907244550528083 0.023302503258994505 0.47184551598283353 0.011433604674616144 0.02330250325900454
0.013619693290273882 0.47025185243355166 0.171 0.12445204515015296 0.12692770242829646 0.023104544632812283 0.47025185243355166 0.01138900333290461 0.023104544632820464
0.013569353529624005 0.46843862028570005 0.17200000000000001 0.12253264910382206 0.1252655789105556 0.0229099099441824 0.46843862028570005 0.011338496868267715 0.022909909944193844
0.013507725425299993 0.466855742562849 0.17300000000000001 0.12086376894572184 0.12287971705179325 0.022723041151558643 0.466855742562849 0.011294598481034944 0.02272304115157374
0.013450352343392416 0.4652797514922263 0.17400000000000002 0.11899192641382865 0.12103287241109564 0.022551758302029597 0.4652797514922263 0.011250885560640007 0.022551758302043774
0.013400813898132129 0.4637095126617598 0.17500000000000002 0.1176220623616488 0.1191645888717222 0.022397424306865154 0.4637095126617598 0.011207555336534268 0.02239742430688113
0.013355144263189555 0.46214482128858747 0.176 0.11604710687830928 0.1177577790897904 0.022222220974949573 0.46214482128858747 0.011164544654957354 0.022222220974967274
0.013294558020298539 0.46058648067391833 0.177 0.1146933201383547 0.11574978835740064 0.022065264980242756 0.46058648067391833 0.011121826392563646 0.022065264980260423
0.013238359994536132 0.459034786452269 0.178 0.11246240648207677 0.11351339124982572 0.021887995311155907 0.459034786452269 0.011079534686443316 0.02188799531117393
0.013189853340556121 0.45748890812476756 0.179 0.11044319851188157 0.11190348841374988 0.021688744130421083 0.45748890812476756 0.011037492367282393 0.02168874413043594
0.013134233757358133 0.45594988855345847 0.18 0.10910311502270517 0.11085555981299057 0.0215562312383639 0.45594988855345847 0.01099573310500035 0.02155623123837821
0.013086513425820715 0.45441642271332683 0.181 0.10729998164921968 0.10881732799564672 0.021463433727493295 0.45441642271332683 0.010954260801062727 0.02146343372750832
0.01303180875508655 0.4528900601320942 0.182 0.10551607122468185 0.10726445104376399 0.021308925089889696 0.4528900601320942 0.010913074414539686 0.021308925089903608
0.012984739686350248 0.4513694082632769 0.183 0.10404037621087389 0.10551558298773264 0.021166771322179576 0.4513694082632769 0.010872318054551335 0.021166771322194487
0.012931039221817214 0.44985320943924884 0.184 0.10224645514827445 0.10371794530585769 0.021018455302095163 0.44985320943924884 0.010831805768937513 0.02101845530210868
0.012884945377604403 0.4483431057805041 0.185 0.10046343395617491 0.10193221870012778 0.020876086968999067 0.4483431057805041 0.010791554647379934 0.020876086969013007
0.012832198138972113 0.44683686719402876 0.186 0.098694339201678 0.10007645727022353 0.020779890638185923 0.44683686719402876 0.010751458676224467 0.020779890638199534
0.01277612273947049 0.4451202348806914 0.187 0.09727789912648092 0.09809627304499761 0.02062684748898893 0.4451202348806914 0.01070595320310798 0.020626847489002446
0.01273102813987209 0.4436238299889281 0.188 0.09532236986364867 0.09627922144786964 0.020519470879877995 0.4436238299889281 0.010666503178438853 0.020519470879891817
0.012689589653053777 0.44213228091769186 0.189 0.09397710337719291 0.09462366242575748 0.02039981335310177 0.44213228091769186 0.01062745128929165 0.020399813353115498
0.012634585452736886 0.440645199836055 0.19 0.09246289278191959 0.09337811881716147 0.020255825539104644 0.440645199836055 0.01058872784907122 0.02025582553911608
0.012583313574524104 0.4391622722098717 0.191 0.09076996063489712 0.09155063262228388 0.020133158504713537 0.4391622722098717 0.010550258129059754 0.020133158504724826
0.012538973033160318 0.4376834307980955 0.192 0.0896512772814642 0.09007627506083324 0.019992580706184558 0.4376834307980955 0.010512081677847023 0.019992580706194443
0.01248811518460173 0.43620956327320126 0.193 0.0879618594905128 0.08815714793290905 0.019872830373724643 0.43620956327320126 0.010474115057118065 0.019872830373734808
0.01244436104198084 0.43474021675427404 0.194 0.08651776240404754 0.0862825413437261 0.019785393961263508 0.43474021675427404 0.010436425897031417 0.019785393961274024
0.012404211660648883 0.433276899787274 0.195 0.08443728454097948 0.0842477207016968 0.019663378212981038 0.433276899787274 0.01039918601508763 0.01966337821299234
0.012351086176850962 0.4318184408041457 0.196 0.0827752091714923 0.08219376388549957 0.01949976333760142 0.4318184408041457 0.010362321901767441 0.019499763337612434
0.012301645822944332 0.43036510819872514 0.197 0.08091937174297963 0.0809554137790113 0.019368800465758965 0.43036510819872514 0.010325675131289548 0.01936880046576916
0.012258984873069083 0.4289156990117138 0.198 0.07934744217404525 0.0796411042521416 0.019240736577999407 0.4289156990117138 0.01028927097519118 0.019240736578008576
0.012210018850175083 0.42747070679519283 0.199 0.07796738560582293 0.07838892397867445 0.019100229369173716 0.42747070679519283 0.010253054613325914 0.01910022936918173


==> img/2.basis/Synth.dat <==
fourier db20 rTab db10 sym10 db3 sym20 dct sym3
1.0 1.0 0.0 1.0 1.0 1.0 1.0 1.0 1.0
0.19728222310348914 0.9924589143058832 0.001 0.9641321014754966 0.956603625388699 0.962375763111692 0.9924589143058832 0.1006517748120851 0.9623757631114838
0.10192491117781179 0.9841899453677692 0.002 0.9333724817941391 0.9156257803086267 0.9352507612338954 0.9841899453677692 0.051222852914942885 0.9352507612338383
0.0714365973321722 0.9770630545347616 0.003 0.909714941217327 0.8875298071371764 0.8859410072173843 0.9770630545347616 0.035311073715753455 0.8859410072179575
0.050773240699523214 0.9693121662580549 0.004 0.8987876551889614 0.8684622664073047 0.8317294438292605 0.9693121662580549 0.024923651340162285 0.8317294438301033
0.037141432649548015 0.9629097690437679 0.005 0.8959484388638735 0.8509290390822644 0.7847207003873398 0.9629097690437679 0.01848493440559068 0.7847207003883072
0.02915280804014651 0.9567009347003945 0.006 0.8942718778789944 0.8401743135777409 0.7354976201909367 0.9567009347003945 0.015225954671069693 0.7354976201916604
0.023179931797155183 0.9500270263906924 0.007 0.8855710210674964 0.8272524222697683 0.6965027247661002 0.9500270263906924 0.012629574440564062 0.6965027247664911
0.01883055030105988 0.9443450685987133 0.008 0.8677088557841492 0.8135933529570868 0.6676301190190741 0.9443450685987133 0.010719083046814412 0.6676301190189315
0.016552582636213023 0.9388417053288817 0.009000000000000001 0.8614754241823076 0.8061499691515246 0.6671204699365231 0.9388417053288817 0.00902896073654118 0.6671204699363537
0.014904091032644552 0.9328951091270121 0.01 0.8522720656948698 0.8012214341377942 0.667457633191661 0.9328951091270121 0.0077682775788868305 0.6674576331914993
0.013569485940144335 0.9277965543185717 0.011 0.8387466935653675 0.7973273696329881 0.6672177352323465 0.9277965543185717 0.006664638513351877 0.6672177352321762
0.012145525543816867 0.9222113405254089 0.012 0.829926942423675 0.7886384813930736 0.663119801004367 0.9222113405254089 0.005623362756588377 0.6631198010041777
0.011196414587482491 0.9174873854977685 0.013000000000000001 0.8168798777578056 0.7803474334748345 0.6473186478734019 0.9174873854977685 0.004879208208043844 0.6473186478732009
0.0104101270466465 0.9122713942560748 0.014 0.802756172932544 0.7722732352676009 0.6251559825360034 0.9122713942560748 0.004273677375103818 0.6251559825358272
0.00973824909580263 0.9077662613003369 0.015 0.78941028659371 0.7621872198991593 0.5860244571706751 0.9077662613003369 0.003801156094327051 0.5860244571708769
0.009090365572654031 0.903457573535266 0.016 0.778113806494605 0.7535109830687474 0.5540182240340673 0.903457573535266 0.0033629751196197467 0.5540182240344206
0.008377396661159489 0.8986921306663515 0.017 0.7662368801145775 0.7439934932550967 0.5169034810345374 0.8986921306663515 0.0029580631156425636 0.5169034810350538
0.00782182605200615 0.8945608340298015 0.018000000000000002 0.7531773168954895 0.7356785615801754 0.484249094181482 0.8945608340298015 0.0026545034586928583 0.48424909418190104
0.007278336511672088 0.890020876112439 0.019 0.7431639169854032 0.7235225888783968 0.4547989304501851 0.890020876112439 0.002353631314718112 0.4547989304503303
0.006801226825120118 0.8860302901208256 0.02 0.7362844441319953 0.712677310227507 0.4295612963881986 0.8860302901208256 0.0021269316768128413 0.4295612963880417
0.006354548715192228 0.8821052652527248 0.021 0.7318504524283317 0.7049436356995974 0.42229308885375505 0.8821052652527248 0.0019419626940074995 0.422293088853497
0.0058454759021110934 0.8777937795667058 0.022 0.7246283839832082 0.6954327254035574 0.4216977147497527 0.8777937795667058 0.00176263978359036 0.42169771474947315
0.005438259971452176 0.874033832394858 0.023 0.7184477556170642 0.6861154504475816 0.40016998115806623 0.874033832394858 0.001630705659121358 0.40016998115769636
0.005036179437837592 0.86989327105533 0.024 0.7100759092493458 0.6778339295737443 0.3787547988664972 0.86989327105533 0.0014989399795890305 0.37875479886615815
0.004685124878765455 0.8663272987443553 0.025 0.7020626260858432 0.6668513677299654 0.3751944187913556 0.8663272987443553 0.0013983543202753226 0.3751944187909726
0.004364628904765579 0.862851418030483 0.026000000000000002 0.6940520781011785 0.6592646766153296 0.3658786747917168 0.862851418030483 0.0013057948661613578 0.3658786747913944
0.004011504731707416 0.8590272587060916 0.027 0.6885478388089864 0.6515581005703808 0.35390806970216865 0.8590272587060916 0.00121447395644856 0.353908069701904
0.003735386482216401 0.8556565692360296 0.028 0.6802010421549403 0.6448748165139888 0.3465273136244321 0.8556565692360296 0.0011422846241859927 0.3465273136240696
0.003453730552178133 0.8519027513632251 0.029 0.6741703125653447 0.6382676498048737 0.33222932542544825 0.8519027513632251 0.0010676582045114345 0.33222932542479466
0.003228318121618111 0.8486097850939963 0.03 0.6644085276415476 0.6305840657389854 0.3260050595972253 0.8486097850939963 0.0010077006396917562 0.3260050595965454
0.0029562410955705377 0.8453647963398964 0.031 0.6582465068710107 0.6242978572879061 0.3204771416309164 0.8453647963398964 0.0009534608492358117 0.3204771416302349
0.0027524711932124047 0.8417666890727232 0.032 0.6524955379866922 0.6183201235882974 0.31420009046454367 0.8417666890727232 0.0008977048240273604 0.3142000904638373
0.002576588764463936 0.8386072828484261 0.033 0.6471192222762749 0.6137581328272358 0.30492836061543405 0.8386072828484261 0.0008536883877194167 0.3049283606147236
0.002378668871208627 0.8350735429713217 0.034 0.644493476774326 0.6091683832785775 0.2978651983053791 0.8350735429713217 0.0008079357294668996 0.29786519830466096
0.002224370475472344 0.831947352299536 0.035 0.6392203880580938 0.6042538210561953 0.2911893753890054 0.831947352299536 0.0007706466779950945 0.29118937538828943
0.0020831425380477262 0.8288345256491041 0.036000000000000004 0.6345072020640353 0.5985681256289161 0.2835413312886252 0.8288345256491041 0.0007353456785119852 0.28354133128791664
0.0019446154239188451 0.8253609630440071 0.037 0.6280981639819913 0.5927711919374298 0.27386380486850415 0.8253609630440071 0.0006973980612887718 0.27386380486779344
0.0018234991708858807 0.8223014535975081 0.038 0.6206629565309159 0.5879486581310128 0.2675355845423169 0.8223014535975081 0.0006654429424091571 0.2675355845416371
0.0017183568794499656 0.8189084507107612 0.039 0.6151636554569663 0.5812650886223709 0.25980095888695887 0.8189084507107612 0.0006319744616334981 0.25980095888629123
0.001602463942534159 0.8159197347287699 0.04 0.6117841195277923 0.5752425177252705 0.25104069762833475 0.8159197347287699 0.0006049253221568313 0.2510406976276654
0.0015179425717266283 0.8129496534968084 0.041 0.6058160918516166 0.5682620359754053 0.245073930771505 0.8129496534968084 0.0005801987174234317 0.24507393077082523
0.0014376015622521612 0.8096295408146096 0.042 0.604635013283601 0.5623058613614736 0.23910169790460128 0.8096295408146096 0.0005540030632073075 0.23910169790392904
0.0013679730564122728 0.8067060317416168 0.043000000000000003 0.5997506909547348 0.5592465244362439 0.23234875172271563 0.8067060317416168 0.000532506366049058 0.23234875172207145
0.001289794678669472 0.8034382720257246 0.044 0.5959077373468212 0.5579546570156042 0.2273875407136961 0.8034382720257246 0.0005095133409493429 0.22738754071310685
0.0012306495158554043 0.8005573636005077 0.045 0.5933003715209307 0.5539502638997111 0.2206085692165174 0.8005573636005077 0.000489919346071161 0.2206085692159392
0.0011750301585561553 0.7977089166544413 0.046 0.5896446830309748 0.5488647976595049 0.21627519328172154 0.7977089166544413 0.00047111443725892174 0.21627519328114295
0.001122057845877535 0.7945195480899014 0.047 0.5853786184096366 0.5454890780079027 0.20987726620516226 0.7945195480899014 0.000451076680578949 0.2098772662046005
0.0010757252808781903 0.7916933949254356 0.048 0.5813568009118976 0.5421488756274953 0.20599186410838616 0.7916933949254356 0.00043425403339425824 0.20599186410783368
0.001022463171050878 0.7885350062623776 0.049 0.577774380631418 0.5387227291551651 0.20217140587254237 0.7885350062623776 0.00041655228047193484 0.20217140587203278
0.0009788732241423198 0.7857499399476026 0.05 0.5750262737360663 0.5324452193896895 0.19788332814846032 0.7857499399476026 0.00040146766708553256 0.19788332814792273
0.0009375404208761907 0.7829918096516114 0.051000000000000004 0.5709248591875882 0.5270942729366073 0.19266155597721274 0.7829918096516114 0.0003867961956186845 0.19266155597669735
0.0008950134247330208 0.7799101552239809 0.052000000000000005 0.5674562901971556 0.5228623787894048 0.18771602160261933 0.7799101552239809 0.00037072515391626724 0.18771602160214343
0.0008566197979987746 0.7771924821413556 0.053 0.5619906819869995 0.5175175340030258 0.18346728026161133 0.7771924821413556 0.0003570462594471938 0.1834672802611582
0.000812484466428733 0.7741721507469864 0.054 0.5574209369792971 0.5137455275619878 0.1795741239617589 0.7741721507469864 0.00034245028969084396 0.1795741239613166
0.0007765783962398844 0.7715155236144142 0.055 0.5530395189759691 0.5111268436866061 0.17528660145865776 0.7715155236144142 0.0003300948308702402 0.17528660145821764
0.0007419378965647166 0.7688865010397647 0.056 0.5499129616761385 0.5060728742209145 0.17152568112358396 0.7688865010397647 0.0003184002158923704 0.17152568112318708
0.0007057003231467335 0.7659504337297699 0.057 0.5465954879920187 0.5012238327657309 0.1684368126230033 0.7659504337297699 0.0003058988473723727 0.16843681262266214
0.0006725146570856253 0.7633677925233799 0.058 0.5403324046912 0.4970289722532926 0.16493349984435765 0.7633677925233799 0.0002953580007790289 0.1649334998439684
0.0006341269188987774 0.7604947114116691 0.059000000000000004 0.5342786316179713 0.49324175225068073 0.1619511445846393 0.7604947114116691 0.0002843403470580317 0.16195114458425328
0.0006023299809043867 0.757980727408771 0.06 0.5288471757202204 0.488995583739492 0.15835737496109986 0.757980727408771 0.00027509729932041955 0.15835737496071436
0.0005710706738349507 0.7554910119589278 0.061 0.5250806267090773 0.48527675585876534 0.15563085678488706 0.7554910119589278 0.0002661885487843976 0.1556308567845149
0.0005412510086233671 0.752711739762388 0.062 0.5194242181911365 0.48258405611389127 0.151409792617486 0.752711739762388 0.0002565668884540936 0.1514097926170779
0.0005158473724712401 0.7502702414147904 0.063 0.51576049079762 0.4784420032724218 0.14863637494300933 0.7502702414147904 0.0002484116465628482 0.14863637494261606
0.00048827862867074033 0.7475556739356218 0.064 0.5120879707487941 0.47579255841001117 0.14546685988258 0.7475556739356218 0.00023949565765843116 0.14546685988219268
0.0004681109229638107 0.745153536061576 0.065 0.5068957580844796 0.4724168522214113 0.141095464473171 0.745153536061576 0.0002318365259361275 0.14109546447278606
0.0004498959878161439 0.7427595612987548 0.066 0.503870490700063 0.46730698017114847 0.1390668684819217 0.7427595612987548 0.00022438402689714266 0.13906686848155914
0.0004319415371452023 0.7400889974988871 0.067 0.4978130992788188 0.46407320370925986 0.13587362618033227 0.7400889974988871 0.00021645327668871233 0.1358736261799459
0.0004157326432297988 0.7377370635861747 0.068 0.4932183548121705 0.4606975761159954 0.13256884671891978 0.7377370635861747 0.0002096776218702617 0.13256884671852562
0.0003975216150405508 0.7351093553619437 0.069 0.49000474272849626 0.4585739483328156 0.12907470885351402 0.7351093553619437 0.00020228498371887196 0.1290747088531429
0.0003858657438399265 0.7327961463237852 0.07 0.487209812041102 0.4558290754083541 0.12641942173744095 0.7327961463237852 0.00019598461559907948 0.12641942173709353
0.00037010395559402583 0.730494826140309 0.07100000000000001 0.4831939107441189 0.45222523261537356 0.12335460866079676 0.730494826140309 0.00018991598508080078 0.12335460866044803
0.00035632100783385427 0.7279249218748043 0.07200000000000001 0.4806692590764213 0.4471282642991798 0.12069441344206004 0.7279249218748043 0.0001834335309131307 0.12069441344169186
0.00034364375719869315 0.7256615592924279 0.073 0.47773534286035907 0.44313060595956133 0.11751227075686638 0.7256615592924279 0.00017793223290928724 0.11751227075653586
0.00032899159193531505 0.7231439713140586 0.074 0.47342559470654294 0.43953422823871596 0.11507747196799933 0.7231439713140586 0.00017199011087968929 0.11507747196766566
0.00031722562610163747 0.7209317257259255 0.075 0.4697129063776712 0.4358732562182705 0.11250029972435811 0.7209317257259255 0.00016694504778167304 0.1125002997240742
0.00030681438146836686 0.7187330248613394 0.076 0.46753946364851817 0.43179679939982485 0.11051806876264547 0.7187330248613394 0.00016210631876628862 0.11051806876237875
0.00029624826863041103 0.7162818571761564 0.077 0.4641904012048283 0.42742165636487806 0.10743874332921849 0.7162818571761564 0.0001569105671927041 0.10743874332889011
0.00028646434734658455 0.7141202418950929 0.078 0.4589786668031589 0.4223989367816133 0.10479209431508268 0.7141202418950929 0.0001524560273212161 0.10479209431474462
0.0002755281329951789 0.7116969281269548 0.079 0.455396843935179 0.4183439323787261 0.10309259020226944 0.7116969281269548 0.00014771875922625928 0.10309259020190109
0.00026683025007826004 0.7095532004619098 0.08 0.4506326888726467 0.41528091670450784 0.10161507078041195 0.7095532004619098 0.00014365008680229546 0.10161507078006342
0.000258510811759297 0.7074260725879844 0.081 0.44725571287275107 0.4116036468691065 0.09946560187956757 0.7074260725879844 0.00013970744571552702 0.09946560187923426
0.00024985455237608523 0.7050531782823249 0.082 0.44504394714368534 0.4080878203698509 0.09705452333241123 0.7050531782823249 0.00013550806600847557 0.09705452333211546
0.0002421162585575595 0.7029572553817603 0.083 0.4403424608435534 0.403741596951159 0.09422176915373102 0.7029572553817603 0.00013194597747754277 0.09422176915344263
0.00023355416921547195 0.7006173033342128 0.084 0.43711599712069676 0.39896395425246983 0.09184061846230683 0.7006173033342128 0.00012802858865630645 0.09184061846203061
0.00022672964169583395 0.6985578105159197 0.085 0.4326204066978377 0.39379655710581624 0.09055681013109944 0.6985578105159197 0.00012461638467996857 0.09055681013086478
0.000220110633963778 0.6967656527159528 0.08600000000000001 0.4297496780224736 0.39054335386124794 0.08886424408746586 0.6967656527159528 0.00012128021483362358 0.08886424408724597
0.00021323862494552275 0.6942185186421436 0.08700000000000001 0.42612855715999165 0.38537686545170924 0.08700074692402304 0.6942185186421436 0.00011765711865442587 0.08700074692378235
0.00020674103008813227 0.6921971658009379 0.088 0.4215751754640469 0.3814760434388481 0.08476695466612523 0.6921971658009379 0.00011460649616939188 0.08476695466588734
0.0002007365723228947 0.6899475976046262 0.089 0.41745616938359426 0.3772185877442825 0.08305766259703243 0.6899475976046262 0.00011130470345621524 0.08305766259678121
0.00019526344315512953 0.6879661223285225 0.09 0.4141566708956167 0.37310991744659466 0.08119707077243336 0.6879661223285225 0.00010843758472563947 0.08119707077219411
0.0001900862140036448 0.6860090896399288 0.091 0.40904640397330205 0.3689684221249661 0.07990270231196127 0.6860090896399288 0.00010568233789931802 0.07990270231174426
0.00018417937105817266 0.6838314945826074 0.092 0.40408640693866404 0.3647265664835054 0.07802368089693379 0.6838314945826074 0.00010274029951860975 0.07802368089673238
0.00017941927793997296 0.6819071393611846 0.093 0.4005363935102931 0.3612134874971712 0.07643205243235492 0.6819071393611846 0.00010018654218224881 0.07643205243216387
0.00017446388542219251 0.679757387734658 0.094 0.39659617042877693 0.3571630865351042 0.07500251164285833 0.679757387734658 9.73944660411289e-05 0.07500251164268497
0.00016989928147098372 0.6778582334862574 0.095 0.39203358877377675 0.35338977119853393 0.07360709042353755 0.6778582334862574 9.502337144181688e-05 0.0736070904233698
0.00016558868438450316 0.6759735975396761 0.096 0.38721915625281744 0.3498769903463844 0.07244510285863791 0.6759735975396761 9.273574779219943e-05 0.07244510285846772
0.00016063511599516235 0.6738781760144971 0.097 0.38373290154310996 0.34570869612519134 0.07104435668557321 0.6738781760144971 9.026278111034491e-05 0.07104435668541344
0.0001565827095349851 0.6722614566861409 0.098 0.3797700121279699 0.3415596180492278 0.06973591009563337 0.6722614566861409 8.813845907057005e-05 0.06973591009548491
0.00015233285330595446 0.6699678288785456 0.099 0.3754730118916296 0.3398348639828512 0.06895625142912722 0.6699678288785456 8.57932512293753e-05 0.06895625142899278
0.00014839419313300177 0.6681517062668723 0.1 0.3708588267242021 0.33679593723190904 0.06794806157834213 0.6681517062668723 8.378591508300491e-05 0.06794806157818191
0.00014455448067711378 0.6663449308528229 0.101 0.36727982856083746 0.3343149878637472 0.06678085099012349 0.6663449308528229 8.183091055011123e-05 0.06678085098995314
0.00014009929923985872 0.6643282672088202 0.10200000000000001 0.3617622469620848 0.33125316647818986 0.0654869299945955 0.6643282672088202 7.965665009763428e-05 0.06548692999442687
0.00013658758095043004 0.6625485398340404 0.10300000000000001 0.3572029034132251 0.3271516199982652 0.06442421895490999 0.6625485398340404 7.776682640205765e-05 0.06442421895474919
0.00013312978670208787 0.6607767272216467 0.10400000000000001 0.35271942926946787 0.3231157025120229 0.06336749649174371 0.6607767272216467 7.591283333160027e-05 0.06336749649158609
0.0001295236303072233 0.6588003650301735 0.105 0.34841357891531854 0.32056511508112145 0.06253956794150364 0.6588003650301735 7.388223617689444e-05 0.06253956794135776
0.0001263020693517056 0.6570622094665532 0.106 0.34481494323600737 0.31815529549370986 0.06146539420757541 0.6570622094665532 7.21611105453333e-05 0.061465394207421094
0.00012260883806098282 0.6551273857684414 0.107 0.3409986103006011 0.31509255084851656 0.06047252103417066 0.6551273857684414 7.028910311213327e-05 0.06047252103402747
0.00011958899151802836 0.6534221021038703 0.108 0.3376043905181035 0.3127258004233971 0.05921643615734506 0.6534221021038703 6.867432292965448e-05 0.059216436157206946
0.00011667794019234495 0.651727271932987 0.109 0.3323820942928953 0.30902710587758997 0.05826775011825807 0.651727271932987 6.708568261498697e-05 0.05826775011812538
0.00011367332864462935 0.6498279042899302 0.11 0.3281450910241292 0.3064590428429324 0.05699469912769044 0.6498279042899302 6.535500925656742e-05 0.05699469912757313
0.00011090075188114716 0.6481476523981977 0.111 0.3240945381721443 0.3043213342972999 0.05565381827150051 0.6481476523981977 6.384822544481272e-05 0.05565381827139742
0.00010790607289191293 0.6462706242852293 0.112 0.3205593724969726 0.30083944730978585 0.05461555690325559 0.6462706242852293 6.221380127251239e-05 0.05451713647210703
0.0001055741146698751 0.6446169992381429 0.113 0.31614610436252505 0.2987356435003069 0.05370314081636122 0.6446169992381429 6.078804252071216e-05 0.053703140816268834
0.00010328663593896891 0.6429800103645171 0.114 0.3132321705229717 0.2956499583604666 0.053203545590378334 0.6429800103645171 5.938739114037793e-05 0.053203545590296844
0.00010101400634022494 0.6411662532750465 0.115 0.3097019652997378 0.2930011557515935 0.05203576197250073 0.6411662532750465 5.784780090937314e-05 0.05203576197242714
9.891216397159388e-05 0.6395653779192653 0.116 0.306080145112397 0.28859855534047907 0.05100012298682911 0.6395653779192653 5.651184815687096e-05 0.051000122986744646
9.645720935937637e-05 0.6377756242489135 0.117 0.30208396994943654 0.2843227482827631 0.05047564779872438 0.6377756242489135 5.50435152182051e-05 0.05047564779865168
9.442979272181596e-05 0.6361910179950474 0.11800000000000001 0.2987948566300614 0.28168142409022323 0.04984138529894266 0.6361910179950474 5.3789376880941924e-05 0.04984138529889692
9.24942631237467e-05 0.6346189696489217 0.11900000000000001 0.2949929944763238 0.2777246313690021 0.0489058498414822 0.6346189696489217 5.257002800280743e-05 0.048905849841466745
9.06100137371886e-05 0.6328695354812062 0.12 0.29232812950821097 0.2739084508541434 0.048118733655815336 0.6328695354812062 5.125321279072033e-05 0.04811873365583949
8.894038667246583e-05 0.6313218865040827 0.121 0.2883729150754828 0.27100333689748407 0.047233829881550914 0.6313218865040827 5.010706184447508e-05 0.04723382988157357
8.703289906338128e-05 0.6295928558633576 0.122 0.28490573412051345 0.2669776756212348 0.04643303367646082 0.6295928558633576 4.885556046512435e-05 0.04643303367650239
8.576580477433002e-05 0.6280665873510188 0.123 0.28116880485466716 0.2637200013810422 0.04540091500153844 0.6280665873510188 4.7776618591301214e-05 0.045400915001584066
8.396006269128213e-05 0.6265506861056084 0.124 0.27714767078974156 0.2598138817082701 0.04473893042006759 0.6265506861056084 4.672725237640798e-05 0.044738930420109624
8.237727583616627e-05 0.6248564634203702 0.125 0.2745450667776973 0.25625637289804576 0.04385314197292079 0.6248564634203702 4.5579189769122764e-05 0.04385314197299606
8.097107875888802e-05 0.623360031553957 0.126 0.27043881939913184 0.25319853010999044 0.04335632045439485 0.623360031553957 4.4593802208765316e-05 0.04335632045446547
7.935311233371923e-05 0.621689744775017 0.127 0.2674003908723311 0.2500359176602121 0.04255204398146947 0.621689744775017 4.350243369647905e-05 0.04255204398154564
7.802407822115702e-05 0.6202172775088836 0.128 0.26427294779456617 0.24726131559760228 0.041944680548828474 0.6202172775088836 4.255405781608444e-05 0.04194468054891411
7.671327303995352e-05 0.6187539245510724 0.129 0.26061024505233066 0.24465034962285975 0.041269485760621435 0.6187539245510724 4.1633182177591297e-05 0.041269485760720676
7.535800274632883e-05 0.6171212768996753 0.13 0.2564894175367244 0.24050540935334733 0.04078602265036211 0.6171212768996753 4.061618624363827e-05 0.04078602265049833
7.410607113458275e-05 0.6156837012023734 0.131 0.25318810510603684 0.23808808989564897 0.04006752466003987 0.6156837012023734 3.973832536138503e-05 0.040067524660184296
7.263978429016773e-05 0.6140792221776341 0.132 0.2504878735641608 0.2365118846233498 0.03941408616231921 0.6140792221776341 3.877092096827046e-05 0.03941408616247782
7.145813876278663e-05 0.6126598632032965 0.133 0.24742257252164196 0.23404447474241685 0.038773294953884097 0.6126598632032965 3.792759811997089e-05 0.038773294954045724
7.029789001343998e-05 0.6112492191603802 0.134 0.2442730594450304 0.23041796525580788 0.03815235494245031 0.6112492191603802 3.7104615675153325e-05 0.038152354942618386
6.909646395690252e-05 0.6096750250609199 0.135 0.2420564324707884 0.22747331458750175 0.037686522537474614 0.6096750250609199 3.6198323772971685e-05 0.037686522537638656
6.798507982365892e-05 0.6082904859594164 0.136 0.23922277522061486 0.2247535758921947 0.037064915262894835 0.6082904859594164 3.5409239267690865e-05 0.03706491526305564
6.668794676147745e-05 0.6067438161791695 0.137 0.2354980622619884 0.22187647007596922 0.03669581162387149 0.6067438161791695 3.453633865975044e-05 0.036695811624037324
6.561511285446511e-05 0.6053763657019307 0.138 0.23239300799298923 0.21929723552808117 0.03594810328966688 0.6053763657019307 3.3788140143256885e-05 0.03594810328985253
6.455484472382613e-05 0.6040175063974281 0.139 0.2288583860831306 0.21652386383848138 0.03536410962661286 0.6040175063974281 3.3063234752975493e-05 0.035364109626820774
6.343789958549649e-05 0.6025019349706875 0.14 0.2256614750218103 0.2155634329159006 0.034784091538206836 0.6025019349706875 3.226305098435357e-05 0.03478409153841518
6.240757011026882e-05 0.6011641681835619 0.14100000000000001 0.22268169314571842 0.2127074583627581 0.03442546258782888 0.6011641681835619 3.156590714291752e-05 0.03442546258804315
6.119900774080341e-05 0.5996703959864041 0.14200000000000002 0.21931724044974474 0.21082286125603877 0.033933654609339385 0.5996703959864041 3.0806232549704275e-05 0.033933654609558654
6.019758365735237e-05 0.5983569184032835 0.14300000000000002 0.2163384466875471 0.20851602680331993 0.0334999066013255 0.5983569184032835 3.015069459617077e-05 0.03349990660154446
5.921032111553528e-05 0.5970577253604521 0.14400000000000002 0.21297903242336155 0.2063311177603145 0.03297383122108982 0.5970577253604521 2.9509331336410628e-05 0.03297383122130537
5.818261878363318e-05 0.5956028038672116 0.145 0.2114397051883143 0.2043433069003799 0.032585098959492804 0.5956028038672116 2.8805960160554477e-05 0.032585098959709104
5.725998263716523e-05 0.5943170577083371 0.146 0.2090662748934824 0.2009709652237152 0.03201033204444525 0.5943170577083371 2.8196485433317593e-05 0.03201033204467065
5.619043723687632e-05 0.5928773118915166 0.147 0.2071380585608349 0.19771929041557001 0.031494978404408965 0.5928773118915166 2.752201237056391e-05 0.031494978404640016
5.531558029098278e-05 0.5916033413490176 0.148 0.20440797424242757 0.19496974685979127 0.031193051314917297 0.5916033413490176 2.6935861398594807e-05 0.031193051315146558
5.445984280549064e-05 0.5903335764335501 0.149 0.20150285167820622 0.19223374198990426 0.03080085682727303 0.5903335764335501 2.6359938637257288e-05 0.030800856827514485
5.3562012322221924e-05 0.5889093891692819 0.15 0.1986542801261269 0.19008553124797284 0.03024218075686538 0.5889093891692819 2.5729509591305775e-05 0.030242180757105466
5.273791694386358e-05 0.5876464164881989 0.151 0.19553389588557912 0.18789976867859448 0.029873655780109233 0.5876464164881989 2.518505936106735e-05 0.02987365578034635
5.1775780286997367e-05 0.5862310296600792 0.152 0.1934100536525301 0.18579891642848695 0.029564097495341803 0.5862310296600792 2.4589428366682672e-05 0.02956409749557985
5.0971900858883086e-05 0.584977616569893 0.153 0.19134503966876848 0.18299647638613634 0.02920126513820759 0.584977616569893 2.407226468097652e-05 0.029201265138442817
5.017998755211591e-05 0.583728350939959 0.154 0.18854572142448578 0.18127958788882337 0.028888445702605722 0.583728350939959 2.3563933044492195e-05 0.02888844570283859
4.93491742610165e-05 0.5823275799949409 0.155 0.18661960207743009 0.17859321400918965 0.028502642092810372 0.5823275799949409 2.30016309973663e-05 0.028502642093037153
4.857594263820362e-05 0.5810872521665833 0.156 0.18384684935408763 0.17665181584613074 0.02824369937457177 0.5810872521665833 2.2514430300785697e-05 0.028243699374800445
4.766797918489052e-05 0.5796964125895473 0.157 0.1812657494549594 0.17429401941217712 0.027763956365126907 0.5796964125895473 2.19843981588835e-05 0.027763956365357414
4.6912566078560153e-05 0.5784649200085854 0.158 0.1800081370528373 0.17250874262488758 0.027365368984953016 0.5784649200085854 2.1527845623349504e-05 0.02736536898518154
4.6162158192595995e-05 0.5772383717407973 0.159 0.17729075568050862 0.17160292765702537 0.026988921205037975 0.5772383717407973 2.1084677092209642e-05 0.02698892120526974
4.537482440432347e-05 0.575861797810837 0.16 0.1751369816367574 0.16896147967253852 0.02660493754695042 0.575861797810837 2.059635893395896e-05 0.026604937547182544
4.46456540732431e-05 0.5746429786902895 0.161 0.1724382876491784 0.16604581283680916 0.026220660903583135 0.5746429786902895 2.017256215350164e-05 0.026220660903827755
4.3793352048543094e-05 0.5732767412368401 0.162 0.16951930882752464 0.16429312584702377 0.025795932458577257 0.5732767412368401 1.9710674868968874e-05 0.025795932458819233
4.308459483264699e-05 0.5720675137037068 0.163 0.16747502096711414 0.16200845129765487 0.025325503408766638 0.5720675137037068 1.931689421636063e-05 0.025325503409008934
4.2401006882525457e-05 0.5708625995921452 0.164 0.16581585907658591 0.15972531670626355 0.02493712691334731 0.5708625995921452 1.8932026318051648e-05 0.024937126913589954
4.1679901413009426e-05 0.5695133391978346 0.165 0.1637480319051193 0.15697375376398193 0.024529026421222122 0.5695133391978346 1.8509347763684798e-05 0.024529026421462066
4.101691892743853e-05 0.5683185895290488 0.166 0.16109553327527099 0.15412890439051308 0.024163827023622537 0.5683185895290488 1.8139542038538386e-05 0.024163827023863802
4.0274417981385534e-05 0.5669781834145452 0.167 0.15991261603067394 0.15186494343827675 0.023736375801272774 0.5669781834145452 1.7730741413071187e-05 0.02373637580151537
3.967248475141955e-05 0.5657912007846141 0.168 0.1576157015251595 0.14969343732267582 0.02345946332079549 0.5657912007846141 1.7378423687690514e-05 0.0234594633210434
3.907879690559965e-05 0.5646076353235444 0.169 0.15507709733908862 0.1485716555959589 0.023084002073378233 0.5646076353235444 1.703554329369249e-05 0.02308400207362553
3.847699436624015e-05 0.5632782364486748 0.17 0.1531445834246788 0.14635689620006204 0.02276074383441816 0.5632782364486748 1.6663914964370836e-05 0.022760743834668164
3.7926078957432554e-05 0.5621001037248088 0.171 0.15087967516500905 0.14413089584710229 0.022493044311247202 0.5621001037248088 1.634390719343958e-05 0.022493044311507733
3.7297249731908125e-05 0.5607847125994874 0.17200000000000001 0.14862867247011127 0.14218638183990678 0.02217710927628048 0.5607847125994874 1.5990397213537193e-05 0.022177109276547226
3.67869178033061e-05 0.55961927163317 0.17300000000000001 0.14622475090344672 0.1396616972157378 0.021792972927415635 0.55961927163317 1.568413759939868e-05 0.021792972927675378
3.6287571483860065e-05 0.5584570462365726 0.17400000000000002 0.14489846224088648 0.13748136296814653 0.02155993301173691 0.5584570462365726 1.538469898045519e-05 0.02155993301199713
3.576938637882464e-05 0.557155331860366 0.17500000000000002 0.1427298502082317 0.13524136560026867 0.021282843081238248 0.557155331860366 1.5057311733419577e-05 0.02128284308150127
3.529972603332743e-05 0.5560018967327424 0.176 0.14028042740354715 0.13323448804592844 0.020994624966325353 0.5560018967327424 1.4773218536887197e-05 0.020994624966582043
3.475521970397322e-05 0.5547071834951705 0.177 0.13840326081104984 0.1316151477537768 0.02074879840058538 0.5547071834951705 1.4456656331507535e-05 0.02074879840084284
3.430862889155646e-05 0.5535591794623953 0.178 0.13640046264509034 0.12992345232693556 0.02052240902962477 0.5535591794623953 1.4181778855917413e-05 0.020522409029878758
3.387330186363094e-05 0.5524136073248902 0.179 0.1339782978116165 0.12768761857324376 0.020296682743645482 0.5524136073248902 1.3913611266727082e-05 0.020296682743900393
3.342112676334962e-05 0.5511282273878584 0.18 0.1318390879360243 0.12563124516141272 0.02004360732268097 0.5511282273878584 1.361925449016283e-05 0.020043607322931478
3.300077300049607e-05 0.5499878059901822 0.181 0.1300233056339887 0.12364173303319598 0.019760337597135712 0.5499878059901822 1.3361812415988715e-05 0.01976033759738595
3.2506287575004124e-05 0.5487071557534107 0.182 0.1273359254253073 0.12125227631837308 0.01952560188153865 0.5487071557534107 1.3078970493806557e-05 0.01952560188178702
3.209467946372796e-05 0.5475716711350266 0.183 0.12492575921743683 0.11913266881065956 0.01926516837965998 0.5475716711350266 1.2834463487012946e-05 0.019265168379914013
3.168747398321406e-05 0.546438462328673 0.184 0.12195332303779152 0.1169887106014933 0.019097965115271526 0.546438462328673 1.2593587790102567e-05 0.019097965115525327
3.126331780333534e-05 0.5451658860011687 0.185 0.12058231956319419 0.11541512711395933 0.018863542417897852 0.5451658860011687 1.232654988095508e-05 0.018863542418155733
3.087517179409715e-05 0.5440365123895523 0.186 0.11751316820119945 0.1129886322526691 0.018729679099093118 0.5440365123895523 1.2095350321273377e-05 0.018729679099348535
3.0418352824354235e-05 0.5427671981500616 0.187 0.11436822413362267 0.11115868699838959 0.018525697052377856 0.5427671981500616 1.1841909875868585e-05 0.018525697052640563
3.004275816594965e-05 0.5416403164348511 0.188 0.1112393051863936 0.10985074124815136 0.01836316127580765 0.5416403164348511 1.1621645017192618e-05 0.018363161276067713
2.9678784460795557e-05 0.5405152452653269 0.189 0.10836667842059318 0.1079629212873526 0.018172468016685196 0.5405152452653269 1.1405198366513999e-05 0.01817246801694807
2.9303004229957896e-05 0.5392514981851848 0.19 0.10525220600306709 0.10614164631188515 0.017904095471766454 0.5392514981851848 1.1165973095502735e-05 0.01790409547202854
2.8955284163469807e-05 0.538131444868936 0.191 0.10267013776076901 0.10377110078991252 0.01767275502202602 0.538131444868936 1.0959348382377652e-05 0.01767275502228764
2.855075492756276e-05 0.5368740486574517 0.192 0.10105003346673574 0.10143660065113355 0.0174267026462421 0.5368740486574517 1.073326888520607e-05 0.017426702646502708
2.8212563287211837e-05 0.5357584096485213 0.193 0.09949348202512742 0.09827588539713397 0.017226799896109937 0.5357584096485213 1.053649247328749e-05 0.01722679989637474
2.7875919330424236e-05 0.5346463371118918 0.194 0.09747016514539344 0.09507341967269685 0.017074038006016333 0.5346463371118918 1.0345671841273583e-05 0.0170740380062794
2.7522213678645055e-05 0.5333982682575825 0.195 0.09555974722771599 0.09334255094625725 0.01692981234865615 0.5333982682575825 1.0135846810093538e-05 0.016929812348919535
2.7193752437791905e-05 0.5322911303815081 0.196 0.093177976172935 0.09125805389595967 0.01666544543739414 0.5322911303815081 9.954476703546737e-06 0.016665445437655968
2.681134848730284e-05 0.5310487460955776 0.197 0.0909282254811762 0.08906648002257739 0.016465522780908834 0.5310487460955776 9.753235645338101e-06 0.016465522781170493
2.6494812110078032e-05 0.5299462377524449 0.198 0.0882547581911672 0.08698285171199281 0.01627946601108517 0.5299462377524449 9.57829380760958e-06 0.0162794660113464
2.6181590326126668e-05 0.5288451366409435 0.199 0.08627062351205501 0.08473306843388038 0.016075986614716088 0.5288451366409435 9.408009756830447e-06 0.016075986614980477


==> img/3.synth_im/synth_HR2_non_samp.dat <==
eV SSS FS3D NN BPFA ITKrMM wKSVD GT
511.8399990510941 1042.425433782695 1039.3990612095884 1057.1065384724586 1031.9519910123079 1022.3019783066003 1031.00118492753 1009.5110703597079
512.1639990520478 1034.6506421363065 1031.5689452873692 1049.9315565761513 1023.9509766337752 1013.940032156162 1022.3829695347918 999.5151804058
512.4879990530014 1028.4681941046167 1024.7688815049403 1044.31672518374 1016.7404953428477 1006.8824029464013 1015.2556961893258 992.1349499743518
512.8119990539551 1022.8957253961195 1018.8179449302336 1040.703577081516 1011.8954241084213 1001.5792823492076 1009.8056187674586 986.4885039176528
513.1359990549088 1019.0352353860487 1015.68724499171 1034.243862749362 1007.8974607459913 997.8248329403026 1006.2677376074649 982.4606001110411
513.4599990558625 1015.1101287799548 1013.4289554911348 1030.3183952833524 1006.8917839195021 996.1282323587272 1004.9659004951883 977.361090342815
513.7839990568161 1011.9111895967698 1010.426302003527 1024.528958664485 1003.1315619411724 992.624777490355 1001.6355747086567 975.7008992264591
514.1079990577698 1010.4149215503153 1010.2907313354465 1022.8078512225533 1002.9280891175212 992.3617708720265 1001.0919293575834 974.1988872210184
514.4319990587235 1010.1474788166439 1007.0116154857377 1025.9025664262012 999.819731446357 989.2152840164657 997.4700836443221 970.8160553932889
514.7559990596772 1013.0708549473 1009.4147454653935 1029.073391965368 1002.0319570829548 991.9962422170049 1000.0052740532362 974.4798958875174
515.0799990606308 1018.8924621963547 1012.6076206895167 1036.7702779423144 1005.403677022124 995.8433946243514 1003.2367328744582 980.3477925320142
515.4039990615845 1014.1933088728937 1006.9455830409688 1033.7537121370806 999.6062718368892 990.167555816769 997.1924533041324 973.9744371982832
515.7279990625382 1012.4101093619189 1004.3330267115831 1033.0849985036887 997.3929864612201 987.554228361045 994.9398755392438 972.2503976441456
516.0519990634918 1004.8856059540398 999.6639047362039 1026.00573857091 993.5627177073293 982.9672020989697 990.477470668319 964.3503309423389
516.3759990644455 1000.2027139107994 993.1767889428204 1021.710298700418 987.3531162562583 977.0417654048734 984.8253319171922 960.1087769285559
516.6999990653992 998.1505929529511 993.3216708715311 1016.7065477807206 986.8164256646664 977.1043794315067 984.3172193417481 960.5426396361992
517.0239990663529 998.0850127473843 991.4924925720361 1019.309437215672 985.3763688091346 975.7717912246233 982.5239613467741 958.4635285128145
517.3479990673065 994.5206294413734 990.2747575076214 1010.4331732341983 983.159469491304 973.548677820472 981.0868328958595 957.3875014731624
517.6719990682602 990.9756402372067 988.6592397676122 1002.6905710741386 981.2434935809442 971.4031280281005 979.5399103742809 956.3277133572225
517.9959990692139 985.9959104142106 984.5651847167079 1000.6402374469603 978.0036199127928 967.6939450997465 975.8570943268431 950.5379537012352
518.3199990701676 983.6020110825806 981.3301012591497 997.684843807538 974.6331929928893 964.4163143692432 972.4999149600196 948.10503810605
518.6439990711212 982.3265397833952 979.0161666804315 998.5939860443737 973.1944233655651 963.4415640015806 970.904522575225 945.9790141557984
518.9679990720749 978.7011744441054 975.5846770711848 994.6817443159924 969.9585346179374 959.3454386771881 967.4000443549911 942.4672618025418
519.2919990730286 977.6537565772446 974.0365033398812 993.0493217608227 967.9158848868187 957.7272730630746 965.9786655892498 940.7130731564606
519.6159990739823 975.3736837263419 972.4114568287963 991.5737705383824 966.3041001377254 955.6646363397947 963.7789255886667 937.5625212653185
519.9399990749359 977.3812500458214 971.434024031209 997.369300837876 965.8690737256901 955.4506760999619 963.2359326820862 938.0003551695279
520.2639990758896 975.4104910532452 971.9254331795812 991.5923014758829 965.4696522779157 955.4249278938887 963.0707638233256 939.8187149575533
520.5879990768433 976.531648691219 974.8458721377666 992.1295653417476 968.9880294617108 958.3998483960795 966.2623741530743 936.9086141042162
520.911999077797 974.8150919131926 971.3336730908118 994.9487476166751 966.5784685766258 955.8116644790114 963.0333518853128 936.113651505658
521.2359990787506 970.8796088266723 969.0899834415402 987.8966048363222 963.6824391260895 952.9027144211035 960.6442680527649 932.2529975265245
521.5599990797043 971.6809906128279 968.0421767945722 991.9876513671578 962.6785245100651 951.772346472117 959.5057964040933 929.4900470874786
521.883999080658 970.663844783189 966.0782403387423 992.9750572002127 961.1485557298316 950.3920418178109 957.5281785834615 930.0674759474999
522.2079990816117 971.4140850345012 967.1383794977154 993.2670702700798 962.5553847327722 951.6533405067313 958.8929685557698 930.1612092195049
522.5319990825653 967.4358356920109 963.9861856669829 991.8590970986957 960.0520600376994 948.9853850034518 955.8475576047396 926.3914955456848
522.855999083519 966.4521096450616 962.8835353968283 988.4117436744398 958.1705265260001 947.3011232352526 954.7744620995956 927.1327420919118
523.1799990844727 967.0893114732846 961.7179878231372 991.3971573095059 957.6136929269039 946.9033275156776 953.7598624623912 922.6699360797985
523.5039990854264 964.1256190839649 957.0641416264157 989.1300467401735 952.5690486796152 942.0636890934146 949.1999322714169 921.0793294529345
523.82799908638 966.4730835505701 958.0100954158953 990.8777081475007 953.5058139989446 943.4111850928443 950.2280774994256 924.7782160936168
524.1519990873337 962.1123830876895 954.2613544466296 985.9865001226844 949.7286370821332 939.3952259433473 946.4505563312446 922.3167362074131
524.4759990882874 962.1772094646046 955.0386179862511 986.3290936917881 950.2748527541287 940.3349908840522 947.0808670198602 919.7593126860656
524.799999089241 962.3728356562511 954.664037075024 986.0155968739491 949.5790304808761 939.9774298216707 946.5726401273434 922.5129435974424
525.1239990901947 963.9203833331408 953.6359414495162 987.2214053086551 947.7348488891993 938.8115543559799 945.0609213717698 922.7731227817471
525.4479990911484 957.2818065971776 951.2456755685072 974.9245413900046 944.643201719634 935.2083037092356 942.3950035571089 923.421918434629
525.7719990921021 957.169890822524 952.344814019322 971.2385179811199 944.8936311634334 935.9475537603109 943.0889527292135 923.694334385987
526.0959990930558 958.7103510093622 952.0139186698514 973.4292529297463 943.7964913937778 935.4907421489031 942.0848739061666 924.784862134905
526.4199990940094 952.8220150641633 950.0476262319628 962.9729546068056 942.199781574448 932.9029787766374 940.6278578300971 922.0928249747972
526.7439990949631 955.2142041818897 953.365256350105 959.8143331132898 944.11609842531 935.4644100799259 943.6304445407148 927.854532325601
527.0679990959168 951.8055424078177 951.1251811594618 953.507006632605 940.7889110117833 932.061609434414 941.1048402229493 925.9454199085023
527.3919990968704 948.0493150222077 951.3188674924921 944.0547324327201 939.5169221079228 930.5582973950947 940.7191394591201 926.8033173753029
527.7159990978241 949.8365307931526 953.0306955232387 940.0688076085003 939.3227868911813 930.5978965979901 942.0233301090536 930.9728707518373
528.0399990987778 950.8831225406234 955.6765144882579 936.000310643678 940.4969987187209 931.3232511938859 944.3274379817533 934.5903535228723
528.3639990997315 951.2212308564156 955.5732475772413 927.7043738348742 937.0970121071341 928.4119852221779 943.3246007640007 939.5604512556176
528.6879991006851 953.3436700206574 957.3970268174617 929.536970302247 937.9416249306186 929.147078383418 944.6699201560061 943.8353424933854
529.0119991016388 953.732325062394 957.5702744253448 925.7607164978145 936.3530598493917 928.3332464354703 944.5308777471786 948.2537783075892
529.3359991025925 951.570240719183 955.6508277174084 920.6512448978114 934.4610320907065 926.1337985494345 943.1833380151924 948.7309580897685
529.6599991035462 950.8130265909617 955.7283552635288 920.618067555289 935.9207689818792 927.9342595029211 943.9743077093606 945.8075446866704
529.9839991044998 947.964337050768 952.9462276542619 921.3912102775723 934.2967235695638 925.7721443867656 941.5368035313328 939.6919129351037
530.3079991054535 945.1637147165137 953.9171823685846 915.4060352037231 935.6397453722069 926.3817759941542 942.4107436480397 935.9076861525084
530.6319991064072 943.8055956834622 952.037242663701 917.6155021550319 935.1410715105256 925.8134086938408 941.2288643775862 930.547888375123
530.9559991073609 940.6382985032411 949.9199066021474 919.4146556417464 935.4094722673523 924.9242984188032 940.6871654912052 924.6877305431817
531.2799991083145 939.3047325203388 952.0616386198478 916.0173772280216 937.5818173619323 926.692699934493 942.8591719041576 922.3159253474735
531.6039991092682 939.9097887139056 953.8172608789442 918.6743385584912 940.3292623179861 929.1720774570769 945.1849710308398 922.9812800774483
531.9279991102219 945.7336860790126 962.4664900499896 922.8913075429734 949.7841469133544 937.8868669210927 954.6501233302597 927.5938761507937
532.2519991111756 953.1131079062784 976.7567689608845 923.7933052112153 963.2439708050672 950.647822592058 968.7624002695721 938.1590228053552
532.5759991121292 970.4880635106164 994.2650683964226 943.5280382468395 981.1826696156132 968.9179228696231 986.7963660940095 952.5387869425762
532.8999991130829 995.1032264623435 1018.9657258082461 974.1920743957764 1006.277671890705 994.1960543832646 1011.4122134893819 975.604640748095
533.2239991140366 1025.6426654994088 1054.5867658756288 1000.3984673646007 1040.7409771512646 1028.164604225535 1046.3609383791054 1008.9432837690134
533.5479991149903 1071.2903909339875 1104.907215500303 1050.4629259437293 1090.7754318209934 1078.761047076258 1095.8995982899423 1056.4292633120317
533.8719991159439 1119.7607157894831 1158.668154825842 1100.0313713471212 1144.2413782695198 1133.7294186548947 1148.7610694103423 1106.9048179118067
534.1959991168976 1166.232666668058 1211.052348634699 1146.5858812372433 1195.9671104263277 1186.5044626595302 1199.9574359687228 1157.6804755437795
534.5199991178513 1213.7338850556055 1260.7565559686286 1203.5168954655817 1247.4972406144202 1238.839662408149 1250.194522651422 1204.298368935261
534.843999118805 1258.4776715682779 1309.1252543817434 1254.0871169701502 1296.6205445519577 1289.6250314044898 1298.0538192660556 1253.230133267836
535.1679991197586 1305.9367345236428 1357.2701851128934 1308.9203060573486 1346.1667265868823 1339.8724230676708 1345.835359497981 1301.7522885308485
535.4919991207123 1343.93725900246 1395.171894464093 1353.777652710888 1385.6882140329749 1380.6137951100052 1384.0479733300604 1338.6845458542011
535.815999121666 1370.6565786089097 1419.1826909926103 1385.7727886497287 1409.8058354842776 1406.5630759302894 1408.10947938729 1366.9611403121198
536.1399991226197 1381.1035515245878 1422.152690121658 1406.9188636480887 1414.3292121576796 1411.9253141710926 1411.5430664429007 1370.7342794018193
536.4639991235733 1367.9894041450816 1401.5868939639786 1394.481743028597 1392.3933185619537 1391.5071124771296 1390.332246658989 1357.9470762313142
536.787999124527 1332.8194194529387 1363.867557649467 1353.260791702895 1353.597238640001 1352.3698416881648 1352.4396288829446 1326.0202713634862
537.1119991254807 1291.6136722736019 1317.0811042334647 1309.3318167357627 1305.5234045875575 1304.1556399885271 1305.678065029258 1282.6030087909255
537.4359991264344 1237.459925010693 1261.4374963953483 1246.1829892306775 1248.4287304671584 1246.265701103922 1249.773994166606 1230.1196400457836
537.759999127388 1196.2524711807996 1213.7449760148595 1207.178678231813 1200.8424292376524 1197.7936115367297 1202.4741968193023 1183.688894073081
538.0839991283417 1161.9490684602492 1178.1171165222142 1164.8582375123854 1163.540862794445 1160.2462706528004 1166.3944624190585 1151.1761557743155
538.4079991292954 1137.8777671126877 1152.3458449016925 1138.696445168593 1137.3890542235465 1133.9326353657484 1140.2147277095066 1126.214475323026
538.731999130249 1122.7044503848774 1135.888479854347 1119.158144459629 1118.973061942726 1115.7762165421764 1122.6129929850365 1110.7325066820397
539.0559991312027 1113.227392455424 1126.02799531949 1109.4918955720507 1108.667679002683 1105.3951400438223 1112.2921655302728 1102.5854319482278
539.3799991321564 1114.184634755957 1124.4875600558958 1107.3187753660152 1105.6503523466815 1103.2316291691175 1110.0911957312371 1106.652873718894
539.7039991331101 1119.836338655817 1126.288948812508 1115.7169916627647 1106.2779588308358 1105.0660801803097 1111.0848328310194 1111.5752527226405
540.0279991340637 1132.4824012626148 1137.5684208688645 1131.6210733284665 1116.805601782102 1116.4024668932793 1121.2436603550623 1120.48416130837
540.3519991350174 1149.7051029640427 1151.6960657509285 1155.3378079155798 1131.1111972660667 1131.8344392793178 1134.8282883993368 1138.2244304714077
540.6759991359711 1170.169567932766 1174.3003792026534 1176.1050111991638 1153.5732150881913 1154.9981848334226 1156.782497700024 1162.7837521916792
540.9999991369248 1199.89205145738 1203.118538176985 1212.0932498360357 1182.9029721468423 1185.9666955197315 1184.9478303545043 1189.0081255353277
541.3239991378784 1230.1378023782881 1233.4076376676678 1250.2600618666047 1214.5327648263462 1218.3981171991977 1215.2912650768137 1221.0234367258013
541.6479991388321 1257.9684309548898 1262.1822231124036 1280.4684275820168 1244.1347142629168 1249.6614656980976 1244.001244340362 1251.9070857987147
541.9719991397858 1279.3390601955325 1283.9070415782296 1300.9967338494814 1265.0235462870035 1272.0182022134986 1265.3150329494536 1277.1406185784824
542.2959991407395 1300.2330061964258 1301.7158923169764 1326.5390507716493 1283.0992425666705 1291.5319228301234 1283.4038593184162 1302.0823253978317
542.6199991416931 1305.0692614268833 1307.767723644814 1331.1095809288838 1289.0814960778278 1297.8973930816119 1289.9799596902963 1309.4472518967384
542.9439991426468 1303.384998067657 1304.4986903747983 1324.7393528310695 1284.2482451478434 1293.9081506888551 1286.610204874666 1312.585344313319
543.2679991436005 1294.17561202006 1294.1923707994204 1313.7522808816357 1273.48399950486 1282.7144700803158 1276.5215769222762 1302.9572143401574
543.5919991445542 1275.613887801274 1275.5413543504826 1293.0659305144302 1254.9252836278808 1262.8523462619933 1258.651977992471 1286.2099859357177
543.9159991455078 1258.4356714610253 1257.7446406699225 1274.563668712812 1236.9077004801736 1244.36617809501 1241.1834618428293 1269.1527518616983
544.2399991464615 1240.4114553786615 1240.326402056675 1253.1447651374338 1220.1344341145855 1226.2815541077243 1224.3088143608352 1252.0294244540253
544.5639991474152 1221.9287625612874 1225.3489877954398 1228.4411904664573 1204.68199018815 1210.4810652041845 1209.615800814913 1233.3342265570463
544.8879991483689 1214.9679380956966 1218.0850465568715 1218.7682926286852 1197.175223302623 1202.738715937958 1202.4821520890596 1225.430150001262
545.2119991493225 1202.8196760044746 1205.2443966769206 1210.3101087639752 1185.7630315763793 1190.4645493286243 1190.0907332282015 1210.3648599255112
545.5359991502762 1189.129520052114 1193.0917973152134 1190.182350521637 1172.4154804586258 1176.9005166208933 1177.2846251763372 1198.6292510106377
545.8599991512299 1167.5636015214807 1171.1028139307618 1170.491085145616 1151.5783497551688 1154.8515373204793 1155.7925724175966 1174.1042787705267
546.1839991521836 1144.9046793348068 1149.474598309883 1144.5270748262978 1129.9292548167266 1132.003835800827 1134.0423222033332 1148.8548311374145
546.5079991531372 1119.891330945403 1123.7431590581882 1119.563079169068 1105.7347148612616 1106.3642405929395 1109.6732557494656 1122.3893755390702
546.8319991540909 1099.6916199163122 1097.1680418144992 1101.6184106304602 1079.1432642109035 1079.2795285057878 1083.209998440147 1095.1765595260958
547.1559991550446 1078.8519902837907 1076.1454251507805 1078.4585630246336 1057.7392119019357 1057.59155536408 1062.5738306911605 1075.107820184673
547.4799991559983 1056.9970692931543 1052.728428081758 1058.6905924163252 1035.052253055943 1033.6311884765494 1039.6457396489893 1047.9816926976162
547.8039991569519 1038.9187894994272 1035.3034960721068 1036.7968617771705 1017.8475581439869 1015.5979720243412 1023.1251086748317 1029.2204576695317
548.1279991579056 1024.1780573380213 1021.7477645597057 1021.891973043649 1005.1924166117028 1002.249700973199 1010.2540409431418 1013.9629660826528
548.4519991588593 1009.7178223666177 1009.2273817642792 1007.7352757755207 993.3471613958561 989.7175275132508 997.8808037696296 999.8540966986526
548.775999159813 1003.3682905705704 1003.8376156345146 1000.0987555805721 988.257910620175 983.8647055435102 992.5728575468835 990.9684486886457
549.0999991607666 997.550071057965 1003.7203227419084 993.3740367512057 989.3965268129122 983.9594244168503 993.1110132224507 986.4309301092856
549.4239991617203 998.1247281753703 1001.3910524169876 1000.1683842596647 987.6764257052779 981.7447464820095 990.6730411607166 978.131111689609
549.747999162674 1002.4597447503571 1007.2643173321227 1006.494623013057 994.5788428149763 988.6388513015222 996.7209773030121 981.2670014197989
550.0719991636277 1009.5251727972758 1014.305239103048 1017.6650936762654 1002.4830057310768 996.8094576093238 1004.1742640171326 986.9113490767439
550.3959991645813 1021.0723438681268 1026.6581144515483 1029.9864146588936 1015.0546474394506 1009.4049649006289 1016.1104138705808 999.5557371370732
550.719999165535 1033.4923091482208 1034.6383782368387 1050.5852206564834 1024.0073092723228 1019.4326588039315 1024.4214804801377 1007.3721570784471
551.0439991664887 1042.3588786430025 1043.2230971603808 1062.7466548138132 1033.3054802708834 1028.231354621095 1032.9866773466026 1014.9476908093668
551.3679991674423 1051.5764165390772 1050.8603981932815 1074.3322185166032 1041.0233116207598 1036.6573294294926 1040.3611574582537 1021.9202704222729
551.691999168396 1055.8720412257994 1057.2438758736414 1079.0526526268422 1047.3603261122207 1042.8225547033844 1046.2217264982332 1024.8567715642798
552.0159991693497 1061.0811451213444 1059.9490681606062 1088.1493106777673 1049.9435948676316 1046.1126705722988 1048.4868094866981 1029.5696946513508
552.3399991703034 1066.9383473665257 1064.1765586691504 1096.3723876617678 1054.3067966673404 1050.4320008685747 1052.9461444438023 1035.6933984501982
552.663999171257 1068.6137368007353 1065.2511103770198 1098.853832489496 1055.6516900028353 1051.3426368910498 1053.9307071417177 1037.2011401736877
552.9879991722107 1069.3322258707028 1066.6212709479792 1098.133456436922 1057.250044063174 1053.1116255585114 1055.4096832383677 1037.7252387148367
553.3119991731644 1075.47035701328 1071.8131052222068 1107.0636259497924 1061.6948642854795 1058.4831680546552 1060.0291094990998 1043.4524330360794
553.6359991741181 1076.7529955479206 1073.438078722881 1107.964568514515 1063.9519592548352 1060.7367381495742 1062.3311320253454 1045.0069638375585
553.9599991750717 1079.230909978692 1075.2979552984546 1110.6638971087623 1064.9221491511091 1062.417617326907 1063.5902234861144 1047.6724160433416
554.2839991760254 1080.6693879763807 1078.1723795018008 1112.3036419177608 1068.2649452261332 1065.7189468589506 1066.2951272178766 1049.6475052033318
554.6079991769791 1081.8244894263883 1077.2406557694 1114.2530191198134 1067.0967553681603 1065.1856219587512 1065.2185635174212 1052.0810559225981
554.9319991779328 1082.1382441468504 1077.85679658603 1111.8328711614804 1066.9028522070287 1065.5186872608488 1065.627322646149 1054.8227400602298
555.2559991788864 1085.1559509654123 1082.6399455512783 1112.3723235266955 1071.3369929496691 1070.149757902679 1070.170996436662 1061.0141623667696
555.5799991798401 1087.6148729374695 1084.2505935631082 1116.9211103313396 1072.4797980498086 1071.4993492351996 1071.1402132503638 1062.1160474455125
555.9039991807938 1091.8546398047063 1085.6436460342609 1121.1403580089268 1072.6051358952316 1072.4053787808925 1071.9022952521232 1066.9379914320882
556.2279991817475 1094.385151668623 1088.7837318016968 1121.0812091618707 1074.9628151639167 1075.0106026923133 1074.7066873212118 1069.9401939598538
556.5519991827011 1095.062685298375 1089.4257053925571 1122.2518144210067 1075.9552941496718 1076.0579613676523 1075.4983500198966 1072.5404208207724
556.8759991836548 1097.3709767024318 1093.6309172476747 1125.5175867730827 1080.6041018645403 1081.1780947531695 1079.6181413335976 1074.8423604332681
557.1999991846085 1100.5414763030108 1095.397004357498 1131.6793546255008 1082.3579388397363 1083.2470034225817 1081.4087674181349 1076.474021252123
557.5239991855622 1101.3528975983616 1096.575569841814 1132.0389134207655 1082.8927857631154 1083.3230871497317 1082.2065736280772 1076.1798271513414
557.8479991865158 1100.1287329465626 1096.7329985801625 1130.332611198026 1084.1860352719636 1084.0061524216126 1083.0259875036209 1074.165260447532
558.1719991874695 1101.384306802666 1096.534379874173 1131.479887939868 1083.822070155335 1083.8039734019985 1082.580205967105 1075.4897854881808
558.4959991884232 1104.226231379043 1097.5076952280217 1133.4931485103764 1084.7184307011414 1084.7227015820083 1083.5982885016435 1079.1937657064807
558.8199991893769 1105.4789672842094 1096.76653992385 1138.5671748573022 1083.3143015290375 1083.6637519082874 1082.4474327524654 1078.39947059129
559.1439991903305 1104.5229688137024 1096.123536684969 1137.535764734472 1083.1699046069134 1083.3728333496765 1082.2665243569427 1078.587321791929
559.4679991912842 1101.7600235341713 1093.5652223127438 1133.2820869516252 1080.548831372747 1080.967706688731 1080.3193550029494 1076.0578766465296
559.7919991922379 1096.9175822553043 1087.6547145470981 1132.4404750762367 1076.082482781102 1075.9254447936378 1074.9216842832084 1068.1687988896015
560.1159991931916 1093.8939821924012 1084.5557576479664 1128.8610137377166 1072.9503178936145 1072.1870463152718 1072.3652791372494 1065.89978227085
560.4399991941452 1089.7705797921537 1081.6400931331157 1122.7366673170336 1069.7981007678436 1068.966796100729 1068.9038716647774 1062.2143630932935
560.7639991950989 1087.6499902414182 1080.6455692872082 1119.1164751610677 1068.8495415042337 1067.9666943936402 1067.736929349444 1060.2304689153596
561.0879991960526 1085.626414139114 1078.690802688743 1115.7652317287354 1065.8571352888553 1065.702584754959 1065.3559827058207 1059.3452514131661
561.4119991970063 1079.1008846398292 1076.3668783927951 1101.702669154607 1062.8596502874389 1062.048220263427 1062.7997038541637 1058.0214031782411
561.7359991979599 1081.5962813330962 1078.9859709628047 1106.6198178249117 1066.308700072382 1065.3304129250987 1065.86156117925 1057.1089973563867
562.0599991989136 1085.3088686343417 1080.7000065061904 1110.4508123005178 1067.862636097795 1067.1703034349032 1068.1046923071706 1062.86836804194
562.3839991998673 1083.5186428538614 1082.2443178289925 1108.2285766317664 1069.791732295358 1068.9603976423894 1069.6894200790714 1061.136440635831
562.707999200821 1084.8997808023066 1080.7601786281086 1112.4866953653354 1068.559951567361 1067.7327700662534 1068.2035339893384 1061.4236231118205
563.0319992017746 1084.0874046152376 1081.3487926650268 1110.9313121194566 1068.5986110752422 1067.7086204820507 1068.5944042602023 1059.311586524247
563.3559992027283 1083.2691537842668 1080.48712882788 1108.9358274036183 1067.5974442052525 1066.971544099961 1067.6424334468015 1060.7492836729077
563.679999203682 1083.8944101956724 1082.0268901794489 1111.9268759719178 1069.7959869661045 1068.7177168274275 1069.6608257279142 1059.8919465861463
564.0039992046356 1085.1648725497141 1080.5861018916378 1116.2146480961126 1069.0403242039822 1067.663406472899 1068.5577556122532 1060.4529047252324
564.3279992055893 1081.6848598093457 1078.7263828572245 1112.4000293943736 1067.0791545008453 1065.0975903577435 1066.7099786772235 1058.0310895496114
564.651999206543 1084.2987394890163 1080.5508939014856 1114.1804085426966 1068.2654673938328 1066.7961918144256 1067.9345643967827 1059.955981662741
564.9759992074967 1082.1214776052832 1079.598471710459 1110.4476127805035 1066.5346720781226 1066.082036367453 1066.620961182476 1060.866756109859
565.2999992084503 1080.943400974964 1078.4826196475449 1105.6453337099458 1064.1343295413953 1064.1902816693762 1065.0233490160158 1061.2443336305098
565.623999209404 1079.9427079388552 1078.5562374813132 1100.836766992653 1063.4053905702167 1063.5624259752576 1064.8710814824615 1062.0918768420458
565.9479992103577 1078.5593681478442 1080.0988773295244 1096.3927049125825 1065.4120147339152 1065.2126198517874 1067.0228626939083 1063.1018319999812
566.2719992113114 1080.3978876737046 1077.5314503081718 1102.068647530068 1063.2095822263366 1063.4517033143743 1064.6028969678416 1064.567953936105
566.595999212265 1078.0819970090836 1077.6631421404572 1097.1299074447002 1062.8635688749525 1062.6749498687234 1064.641971060824 1063.5483169002052
566.9199992132187 1078.0399683899998 1075.7687006329397 1098.3963828347362 1060.7718668267783 1060.8245404588947 1062.3476097075327 1062.4231775362373
567.2439992141724 1074.4641300447172 1071.9426511773897 1094.5415269574132 1056.8083812798934 1056.988571821441 1058.6571212527874 1060.0122974842948
567.5679992151261 1070.5244063168877 1069.67203686147 1085.9216419106795 1054.3135568388827 1054.083678694168 1056.7622839629557 1054.6110473985098
567.8919992160797 1069.164823094763 1064.102107011732 1088.471705141693 1048.4994200856468 1048.4746653059701 1050.821447695876 1051.5698926705845
568.2159992170334 1062.64765004984 1061.9957537243565 1077.453248695152 1046.573339637778 1046.0712477731192 1048.9519291610732 1049.6988404052224
568.5399992179871 1061.0128231140816 1062.9514601178046 1075.319878498738 1048.3157472226903 1046.9361865927801 1049.8865038090598 1046.6736462010326
568.8639992189408 1060.861237760108 1062.6122717337805 1073.8838491755155 1047.409885071851 1046.6698064423638 1049.5179053209856 1047.234339137755
569.1879992198944 1061.8256098589854 1062.3845293922325 1075.6965185312238 1047.1736446755144 1046.7847480340204 1050.0091426114782 1048.1724884450186
569.5119992208481 1057.978836771916 1059.8556212774054 1072.7959094697583 1044.8545078350105 1044.0906907791307 1047.1629992982903 1045.2306871884148
569.8359992218018 1059.0001027782064 1057.136204342476 1074.0104645771376 1041.930731401633 1041.8437444306321 1044.772502602054 1043.7326403529876
570.1599992227555 1055.2781594619614 1057.6422107552328 1064.9838690119152 1041.805832069901 1041.0980480143276 1045.071603317764 1045.0818888475799
570.4839992237091 1048.8603980475675 1055.312852232029 1053.18163452537 1038.803893643384 1038.0773317120206 1042.3019048850824 1040.436514057153
570.8079992246628 1046.9596257255948 1056.2927420673118 1047.8855185757484 1039.9463532441584 1038.6352293912382 1043.4282543900188 1041.6309375929716
571.1319992256165 1047.2978991179875 1052.4619841130684 1051.2973499573652 1035.3805917683972 1034.8233352489858 1039.2494754391387 1039.7041111112085
571.4559992265702 1043.2992219913629 1052.9752915079168 1041.5470142248207 1036.0169662944354 1034.9051801974988 1040.1665115243416 1040.8475284118924
571.7799992275238 1042.0747216132172 1050.2893455783249 1039.6124437004846 1032.7921857302674 1032.2893902516414 1037.3469252574573 1041.529325316886
572.1039992284775 1041.3017307731693 1050.3191603289802 1039.7466244716557 1032.761240780405 1032.709823311786 1036.9612643970684 1040.1234985432002
572.4279992294312 1044.708415468622 1052.0267070183736 1046.5068184168492 1035.1629949724465 1035.1547215629355 1039.161736846981 1040.7595419365748
572.7519992303849 1040.752455452523 1051.2384274169967 1038.6150572608308 1033.570387176873 1033.0892641101534 1038.049940072838 1038.5523414806053
573.0759992313385 1040.2196094202964 1050.9256299788335 1037.557446852169 1034.0009321020073 1033.0793194395853 1037.9257314801298 1037.6239515066939
573.3999992322922 1039.4566556537507 1049.699802659825 1034.7787136186628 1032.009855964285 1031.4931824236908 1036.4908133916065 1038.90952610377
573.7239992332459 1040.3433745880338 1050.0059806517495 1038.9077736392894 1032.8968726668245 1032.7765381133372 1036.7547780918087 1040.9570391681893
574.0479992341996 1041.5316610953892 1047.1626599341282 1046.0560921756808 1029.6914916266603 1029.7040599851512 1033.3547728862989 1038.8107861231954
574.3719992351532 1040.2065894938546 1045.434967821918 1044.855771538931 1028.6274940299263 1028.6143415323788 1031.669281510805 1033.350848835352
574.6959992361069 1041.4326025160415 1046.6905902853905 1047.3581288004639 1030.4140521398647 1030.3498985525314 1033.068670391996 1035.8857261489536
575.0199992370606 1040.046219272214 1045.7414743363486 1049.1224841125297 1030.6383322031297 1030.1697060328372 1032.5146481230804 1030.1527487658707
575.3439992380142 1043.0439699778983 1045.1727515832206 1056.6125942875715 1030.6340396287358 1030.855727637191 1032.353698242325 1033.6476303158813
575.6679992389679 1048.111352679035 1049.1972799679595 1064.0546187025857 1035.100410770905 1035.4438620999722 1036.4600195074786 1034.679244009241
575.9919992399216 1047.5668088043337 1047.7501776583736 1066.0260309684559 1033.9778323449677 1033.9817804318088 1035.3244265638134 1033.9405892677646
576.3159992408753 1050.4971879524214 1049.369840646461 1070.8837796854416 1035.8201661538799 1036.1588018857558 1036.6564597126476 1036.5360369340808
576.639999241829 1048.5346430970526 1046.9754121505305 1068.2796444743312 1032.8622703755302 1033.5537961649377 1033.9727442080778 1033.844916970309
576.9639992427826 1052.7587088980017 1048.0179730114721 1075.9766631656303 1033.9453898575782 1035.182577021042 1034.8662637740294 1036.6111913266952
577.2879992437363 1053.7699607164404 1051.128908523108 1073.0718875226767 1036.5686443467541 1038.3907784011767 1037.468868947809 1041.4737985776599
577.61199924469 1051.2681889993587 1048.2115734178121 1070.160302738905 1033.1730550822645 1034.2740287870388 1034.13538685275 1037.2626294636157
577.9359992456436 1051.9421273683909 1048.0779912029018 1074.7615163635696 1033.7097756211501 1035.47260298859 1034.2781623024516 1036.505694234604
578.2599992465973 1050.0117305530866 1045.2619380094952 1079.753628636531 1032.504998888125 1033.848437771406 1032.1128166806905 1033.0549126019662
578.583999247551 1048.769535943829 1044.9927181841301 1077.6180876184442 1032.3416428857051 1033.4564903813134 1032.0876560537538 1032.786683063843
578.9079992485047 1050.3887272786667 1045.880283723445 1080.0124436958652 1033.346334548372 1034.124381104103 1032.558881364743 1029.8282578310243
579.2319992494583 1047.8371971951774 1046.7372701121851 1068.1960104382174 1032.7748829944248 1033.873182381392 1033.3174475627104 1034.1181834325341
579.555999250412 1045.6597303251242 1047.4392641107775 1064.0884606636196 1033.8254800142513 1034.7377656477256 1034.1337793673306 1033.0331147168179
579.8799992513657 1042.198882350371 1043.8383282278944 1065.2490162717647 1030.5343513174923 1030.8243791983414 1030.3129758634586 1026.3844807763408
580.2039992523194 1043.595409165985 1044.2613708083309 1063.9260150473913 1030.0895575421855 1030.917907055323 1030.1849990312273 1029.5846698396329
580.527999253273 1038.5208431385229 1039.737588639602 1058.2795597875167 1026.6670083632641 1026.956362526808 1026.6218264446927 1024.869092835129
580.8519992542267 1039.8703855426481 1036.7107286104376 1065.9001117084547 1023.3693679707346 1024.1988678208272 1023.2249453021027 1021.6478718118744
581.1759992551804 1037.4144593049134 1033.359953582697 1065.6670130431107 1020.6950217832365 1021.3905522130078 1019.9657253758555 1016.7932324579489
581.4999992561341 1032.545392256516 1029.6133817718746 1061.8417624242113 1017.6240876182396 1017.8370589487607 1016.6179964902973 1010.6713074004215
581.8239992570877 1025.2979232184719 1023.6522148673515 1053.9787003368579 1011.8525451103193 1011.3596271491245 1010.7714158736663 1002.6026737890421
582.1479992580414 1022.8261671568874 1021.0817926766241 1052.285280566352 1010.0459085397641 1009.5874357186761 1009.0907095608502 1001.7895800082505
582.4719992589951 1020.7224716779158 1018.8277134948145 1050.5439652952896 1008.5530890227502 1007.602407492365 1007.2200059981559 997.7139737996482
582.7959992599488 1015.922434097003 1013.7797710015108 1045.9757806241778 1003.3037761049611 1002.4378737386728 1002.2153839699512 993.9928815042311
583.1199992609024 1017.0482337490072 1014.7523084178149 1045.9708166388534 1004.2574320687975 1003.4137328806016 1003.8609580699807 996.0025611669436
583.4439992618561 1012.4417658236359 1010.3052199216397 1042.9993423762476 1000.6524118723742 999.2723345061844 999.8002356930341 989.1265984139775
583.7679992628098 1011.4309520403128 1008.3469785313356 1044.1333182455194 999.5317243465647 997.7925196555688 998.3432698699311 985.1843309989149
584.0919992637635 1011.4319887598891 1007.9232446959677 1042.806779543603 998.5714729789131 997.1746639910376 997.5357786174839 986.8961631491061
584.4159992647171 1011.5700503545744 1007.3553174313936 1044.0421228072187 997.8295457767939 996.7146558732752 996.8340937529694 987.8269225762754
584.7399992656708 1008.2546978382195 1004.6503448511256 1039.733536105967 995.7425256020678 994.4552366868746 994.5702852897693 986.4027919117872
585.0639992666245 1007.6396790071477 1002.3941277286652 1039.9050229013599 993.4597808979009 992.5077685549774 992.4797304574691 984.0646088647267
585.3879992675782 1003.2473854787587 1000.4290650192999 1028.8808604112583 989.9711287372627 988.8049181364021 990.1282349722493 984.0748196735942
585.7119992685318 999.0983581185586 999.3360629172678 1022.8023335562887 988.4644856516252 987.1124143799206 988.3943798308169 979.3996174255082
586.0359992694855 996.7763716573683 994.8305488988059 1024.2238765532243 985.0783980856737 983.2765487707484 985.0685828107656 976.5702134620778
586.3599992704392 994.1883788773157 993.4680561225975 1021.0746103498618 983.3234971469137 981.7363077769926 983.1353723943593 973.5658853354149
586.6839992713928 992.9533925922789 990.5134977898915 1019.8233952205694 979.787302761959 978.5508082846654 979.5981651452071 969.6057559318635
587.0079992723465 990.7916898447133 989.7076025857324 1014.3745859964383 979.6079717369333 977.7360875369426 979.4022696874986 970.8268971252832
587.3319992733002 986.9852321672337 987.0608094657647 1010.1424950591205 976.4176523137904 974.8663209786886 976.5696859622667 967.345100455957
587.6559992742539 987.3174766014746 986.1450566516854 1011.0123786169041 974.5817482188007 973.5391584274385 974.8812820659867 969.5559244463849
587.9799992752075 983.0088604302788 984.4147484423052 1001.8265744842574 972.6948443688365 971.4306387009029 973.7070474767718 968.7113068691043
588.3039992761612 986.1423479831637 985.7726362146818 1006.6409358403127 974.3634077691587 973.6508201583915 974.6312775856452 970.3283572525492
588.6279992771149 982.1998067055279 982.397943836535 1000.956550895701 969.6871450697372 969.1838590791614 970.5163729100034 965.3644649679102
588.9519992780686 985.2950393141045 984.6967291535539 1006.6827918614142 972.7381716003474 972.0732720630721 972.8059855920818 967.5297878271888
589.2759992790222 983.5550572470408 982.6530207687406 1005.2392366627371 970.5680396284106 969.3174426988808 970.1653237454848 963.4917328049856
589.5999992799759 982.4287126735268 980.3113580086342 1007.1937807030757 969.5979766446692 968.204776370498 968.9355302382588 960.4952655224927
589.9239992809296 983.3144896760151 981.0588060071005 1009.4825568268842 970.183948291343 968.4621673389288 969.5339083828195 960.5809826208465
590.2479992818833 981.6775059976345 978.1515461117195 1008.744900953002 968.3691779049282 966.8941845018402 968.0821542480046 961.5972138017142
590.5719992828369 980.731621465491 977.4258998317368 1008.6452036933141 967.4614233506802 965.9421441321662 967.2367013647827 960.5634489776601
590.8959992837906 981.8865605497556 976.6398730292693 1010.1463690630725 966.5080946290748 965.0747821731007 966.2093889803874 959.3487040804697
591.2199992847443 982.8104855545683 974.9331414904957 1017.5305625679781 965.4737990633146 963.7994504400598 964.4563620297652 956.7730497538884
591.543999285698 984.0507569937164 976.7180826663716 1017.8018059615791 967.1721958697215 965.889887738634 965.8488483003615 955.5273106673616
591.8679992866516 981.0817886538482 973.0289560836954 1015.906393192618 963.5841725966268 962.6370785892782 962.4945646732167 954.2486564480133
592.1919992876053 985.0943321815455 974.3975988612307 1022.3815726181937 965.2346784987212 964.3852537559226 963.7683088247585 954.4127267410202
592.515999288559 980.420442374142 970.5058941050919 1020.044866100684 961.665581439566 959.9598377920122 960.0779049559253 949.784965752787
592.8399992895127 979.4651351152779 969.5029844329079 1019.7999369670886 961.3682485581305 959.8359151683751 959.4318165990628 948.6638590052711
593.1639992904663 978.576983821826 966.908718178645 1017.9597105598943 958.0118589453001 956.8722136619974 956.7875665231751 949.1016177312468
593.48799929142 978.5263969813977 969.4507395228025 1015.5602624990996 960.2381037141837 959.1429664715392 959.0334028001887 947.7061094619694
593.8119992923737 973.6501711750532 967.6624012685819 1005.4499961920994 958.3356017756228 957.2795027911243 957.3338888612778 947.774413091576
594.1359992933274 976.5798336036609 969.4261988934193 1007.676931438025 958.9671275294651 958.509584325719 958.1838553364993 953.6398676496086
594.459999294281 973.781363141062 968.1104189509385 1001.8355571010538 957.2311457286548 956.846220944891 956.5444035061561 950.3671725744455
594.7839992952347 974.2094043632344 968.5872953920918 1000.6253052333462 957.1314060884472 956.8481062993808 956.455010287184 951.877689923946
595.1079992961884 973.882200985012 965.233878672904 1002.758170125496 953.2844748078109 953.8845040837512 952.8632268023051 953.8423081577407
595.431999297142 970.7084110002945 962.0360305771559 999.2650281483564 951.1006709833197 951.2232978431725 950.4726427867184 949.9295431661255
595.7559992980957 972.2497164954699 963.412265154794 1003.673963724761 952.4430063927188 953.0237131494752 951.6490593270217 949.1955797193973
596.0799992990494 971.5567727679995 961.5813557474028 1006.8570271994771 951.8027301358757 951.6512154186421 950.0941907363492 943.9381166029448
596.4039993000031 969.1043847762062 960.5300846275929 1001.7150568410532 950.0161709650109 949.6337109379226 948.7121156930884 945.0737763808403
596.7279993009568 969.4321049874992 959.2622460609181 1005.6453783719937 948.6728419973343 948.8541210639919 947.1431077284543 944.5445140320275
597.0519993019104 971.6211054367095 962.7182384255492 1006.7941192182138 953.0672765402045 953.0242330086122 951.3296100237483 944.741600188185
597.3759993028641 971.3189294698499 963.142913811857 1005.775361644506 953.1577492875564 953.0969379914065 951.8493585159641 946.3085084574656
597.6999993038178 972.8191311902032 966.2734852601035 1003.4962864270636 955.773364040278 956.0594281502918 955.1354053998841 951.1387893860335
598.0239993047715 972.2757923227945 964.5214102998807 1004.8846221610391 954.3227853204035 954.4699636743504 953.5029116289332 953.2919482261335
598.3479993057251 974.727061867988 968.5820269339612 1006.9292152677067 958.0345401429315 958.0044340154753 957.4092112471328 954.0917691303438
598.6719993066788 976.0377983603125 970.1334516452723 1006.5906087737942 959.1924662697448 958.8766360291462 958.5824794680589 954.203868367202
598.9959993076325 976.7884891331522 973.0594791214457 1002.5209687571214 961.2688245121885 961.3272865506145 961.0529092331852 957.0016436352274
599.3199993085861 974.0415188742638 969.3366324917868 1003.6428284796223 958.0181857064683 957.3987731050117 957.176431965464 951.0701147622165
599.6439993095398 976.4163678967429 971.9847286892416 1006.1014950869562 961.6091416756929 961.5276820578238 960.513576908726 953.1675277073297
599.9679993104935 975.0588016208437 971.9364279490848 1002.3943062828405 961.0148558590561 960.964773917308 960.4728057146388 953.9539788563677
600.2919993114472 970.2626423538086 964.919524661503 998.5071981691319 953.873520923259 953.964889563468 953.5220823425865 949.3319160242329
600.6159993124008 968.7337176504375 963.9469085453953 996.6499098900306 953.7329197451528 953.2918440711004 953.3766146930672 947.2791391598668
600.9399993133545 959.4133930302804 956.9693774782305 988.0360004031478 946.9969007339403 946.4055203398748 946.5540693271821 940.8537478003509
601.2639993143082 956.417398644882 951.8129891900169 988.6472111414652 942.44858122976 941.5765774795689 941.7710608004518 932.9957598888319
601.5879993152619 952.1502243377821 949.5563406987139 979.8205079820423 939.7628899819952 938.7763801645019 939.4892361045097 934.4145788452136
601.9119993162155 950.8482703361664 950.3871418926971 977.2248212921783 940.2445879122464 938.8481122083755 939.8028818907736 930.8923541563433
602.2359993171692 948.7377058868279 950.3068605578964 972.0372710306102 940.0333106461628 938.562965129801 939.4254943218941 928.906739562124
602.5599993181229 945.4224046513223 947.0644714453879 969.8236749708524 937.9212579485463 936.0191820150458 937.3235501326033 926.6781399259621
602.8839993190766 943.724891145513 948.1766575832177 965.0347507993894 938.8401077910427 936.6783289163212 937.9849099032389 926.4617201137083
603.2079993200302 941.6896735151546 939.6366956927303 970.7181779120266 930.8462556498322 929.453190955328 929.9589765350095 920.2751060434064
603.5319993209839 940.982530082152 940.9676744611512 968.0802151471785 932.3365450370804 931.1004505303684 931.5692366840896 921.3105932544563
603.8559993219376 940.5125686799435 939.5946030071286 965.3154295978684 931.3593071847126 929.7938959244495 931.0696088189133 922.3684764702955
604.1799993228913 936.5852245114136 937.3572074294277 959.1852715820743 928.2706700010141 926.8494919965976 928.4103754134251 923.1868184366222
604.5039993238449 936.0440856089956 937.2058240144914 958.3684808650279 928.1757107735576 926.7157693338738 928.3765335538544 920.3125232979244
604.8279993247986 933.6467368240258 934.8210373367732 957.8361602010004 925.6182071199047 924.7446005627878 925.597411200703 919.1883865094375
605.1519993257523 930.3788536974904 931.7399135223733 952.2785388484712 922.4005903435271 921.2547345092634 922.9607266764236 917.3124108165462
605.475999326706 931.1094895410414 930.6760601752924 954.8430182900553 921.521798160892 920.7427551930247 921.7213312577938 916.1947914341608
605.7999993276596 932.2905626931606 931.2369787223562 956.7876982901995 921.5276037305796 921.0880688361558 921.6172037738462 917.4458656124843
606.1239993286133 931.0994984756813 931.8242219938273 950.9521025719908 921.1135711221168 920.6353720552166 921.6294561445526 917.8576678270759
606.447999329567 929.8268334712445 930.5719581740053 950.799016582831 920.5896333306292 920.09348880692 920.722594202523 916.518027838565
606.7719993305207 922.0938360837089 919.8845715482385 947.2917057089177 910.3869415717814 909.7206582869582 909.860195485764 903.8594070868567
607.0959993314743 918.6561952389185 917.588965976532 944.170080743818 908.9934363942627 907.4613865741798 907.9433700570386 901.3583285745704
607.419999332428 917.936505639866 916.0067611924119 944.0847745707036 907.0686180864633 905.980042506322 906.4720104223348 901.0598059568583
607.7439993333817 914.5079817308746 916.2219094436455 934.7636913617492 906.0139760815828 905.0921940489794 906.235670208925 899.5583419810047
608.0679993343354 912.3467320095443 914.1011606046123 931.2859985812928 903.7679487155682 902.8627485840719 904.0247077982514 900.2913614546901
608.391999335289 913.0421209267191 913.0922041981081 935.313707648235 903.509014129118 902.6164623119479 903.6649159009077 901.0447858012487
608.7159993362427 911.2297649224995 912.5196760104243 930.2638884071715 902.4683214727283 901.7566297828622 903.1264256204229 899.8997255554377
609.0399993371964 911.6344074140551 912.2902247409521 932.2939073154477 902.202595563781 901.8182483741521 902.531082590689 899.4081783880964
609.36399933815 910.0797918059349 910.6080762253332 927.7949450371344 899.8467851951865 899.8293924763815 900.6533882042231 900.1131253820574
609.6879993391037 905.2171124495012 905.4578569266796 924.1862786058174 895.5752404821344 894.5689624868445 895.8482072899086 894.3869010588221
610.0119993400574 905.8099370762967 906.9266200423153 923.6051913595924 896.5596835952311 896.1133603000665 897.045678608095 894.0936522165908
610.3359993410111 902.3749765347791 902.416424558067 921.2234802845392 892.3679852996623 891.3358823160557 892.5371781570212 889.0434531045785
610.6599993419647 899.1739483585568 899.8993515368163 918.0686142161701 890.1850771904337 888.8620336009641 890.07956795585 888.6379149452779
610.9839993429184 898.7076932772062 898.4540998908402 917.3589527725646 886.9780009437601 886.6186787412162 887.764393394798 886.3139228142305
611.3079993438721 896.1074886085747 896.2631288460834 914.774748799248 885.7184830075525 884.8186351405932 886.731631062186 885.8200378867426
611.6319993448258 893.9632849686864 894.4573533941171 912.6297969056727 883.8147657803044 882.8681023507688 884.5758558714118 882.7755191149062
611.9559993457794 894.8514814178427 894.7552163046666 912.3746088961516 884.0338944293678 883.1369610781467 884.8915073104204 884.6022907171341
612.2799993467331 895.3159214632178 894.398201158584 915.7795848195606 883.952469195352 883.427285234273 884.3058646205392 882.5901945822931
612.6039993476868 894.1591499782903 891.9142054669634 917.7801873429213 881.7743604954568 880.9257478414469 881.8955312755635 878.2858684813905
612.9279993486405 895.4798809210346 892.4538700982733 919.6784104405175 882.5548065334774 881.9088982803701 882.4957026835609 880.4847664961669
613.2519993495941 893.3156452585989 890.5567194020281 918.1523223591439 881.1759122236933 880.1207299015231 880.9705364729615 877.8678116974817
613.5759993505478 888.7684231877801 886.6726925443651 909.9980575097044 876.5311668190113 875.9389561745056 876.9116603903318 874.5301495434193
613.8999993515015 886.3326886427559 885.5479866759233 904.6339860998665 875.2563911297791 874.4602552448881 876.0427147664811 873.202408943132
614.2239993524552 884.0928321301659 884.4560988085464 902.6602610697888 874.161406525307 873.2442225872783 874.7072091171215 871.9698311691216
614.5479993534088 885.3034519327855 883.4164516189112 904.5747853956461 872.8963891949861 872.2046149080832 873.1974831080125 870.4313328310822
614.8719993543625 881.0826768677389 877.5645077000112 902.620509656608 867.4172080533789 866.5127475789847 867.627865721215 868.0946210531855
615.1959993553162 880.7911504669319 878.2234010225537 898.9557515237137 867.994601674965 867.01744184303 868.8988734060273 867.7516524603238
615.5199993562699 877.2945076947423 874.5813263927432 900.0604419624237 865.5853780481588 863.7866258504374 865.3340115620409 861.0189238981201
615.8439993572235 876.9018965080621 874.5578420460731 900.5839160517636 865.9361701248624 864.2130946973323 865.4280281786275 859.9049136470461
616.1679993581772 876.3681598180764 873.3043449690126 899.3838168651753 864.6234550638453 862.8796270259519 864.2594445116099 859.1659142569555
616.4919993591309 876.801535196659 874.0792098893169 900.279285506548 864.9280097998661 863.4518273288052 864.5821748628823 859.028106666887
616.8159993600846 874.9020276652639 873.5044590811963 895.7172135487372 864.4147569303987 862.7437576540455 864.7557207740009 858.5363340416031
617.1399993610382 875.0372004658166 871.0419721208793 900.2962435227377 862.0354425649086 860.3468195841112 862.0367129516138 855.5679187269997
617.4639993619919 873.1747114426449 869.9222322444238 899.992132950968 861.4829197154897 860.1037151018207 861.0777902066164 852.8374270977065
617.7879993629456 875.3683165563533 868.7382330487894 905.9537085337993 861.4343444852093 859.7573490171536 860.3661376696175 854.1135404383383
618.1119993638993 874.5643328073257 868.5919539807954 905.46372559466 861.5103991282823 860.0158892378291 860.1969334441633 849.9963175660425
618.4359993648529 871.0237354340962 866.1497267540308 902.8543366242839 858.6413606388637 857.1204816155288 857.0951907160543 847.8533761354237
618.7599993658066 871.2230103089565 866.1008804360649 902.7836225502215 859.3588202259546 857.4417792987267 857.8685948163227 848.6302714196678
619.0839993667603 871.437332554497 866.2763290959872 904.0477858635635 859.337385161499 857.6313937127333 857.6317853742603 847.4644160883922
619.407999367714 872.2259410839649 866.6753127271213 901.952022881702 858.6943344148899 857.0035915980561 857.780874809221 849.5583959914484
619.7319993686676 870.0110593723463 866.5858916084213 899.9339509946076 859.2160295963206 857.2855873188431 858.1159585119366 847.3422805180904
620.0559993696213 872.9281096134275 870.030584312392 901.7354086000681 862.3626893510697 860.5185630985517 861.3601104322737 849.3488680636489
620.379999370575 870.0171806394293 868.8007270128136 897.9866408328072 861.3223900054825 859.1814391747521 860.3137479059199 848.542932596073
620.7039993715287 866.9787886363242 865.806026619043 892.2946341216582 858.0716736664414 855.8306108572882 857.2638405952728 848.2931079683646
621.0279993724823 862.7970179675565 862.2344555376094 886.7434821901783 854.2398294814578 852.1610480460159 853.6528730882967 847.5313188808523
621.351999373436 860.1845248468438 858.0596625839149 887.0834959856467 850.7718871475889 848.6741550083374 849.7774805003864 840.6147901778995
621.6759993743897 860.1433867684175 856.8335523219997 885.7070091425662 849.4394384522058 847.8550594686286 848.8352367791117 842.2961130583724
621.9999993753434 858.619836747721 856.5301205946378 881.6023181349767 847.6876720393849 846.6947154456267 847.4873529025058 841.8823237429657
622.323999376297 859.8085562199497 856.529261052822 883.7316135076376 847.9733352361486 846.7244953817494 847.2358765724434 843.4547389692194
622.6479993772507 858.6674312875328 855.2896156294297 881.9921067678787 846.7348377669977 845.5278183790143 845.9598309800286 839.6133832140554
622.9719993782044 854.7133318476635 853.3742292754682 878.3263167764889 845.4889352229045 843.8422355107936 844.4839443051605 834.4293460641262
623.295999379158 849.2831349064338 847.4679109993623 875.9050278518878 840.4066359311701 837.9395441579143 839.2654560468881 830.0445486873765
623.6199993801117 848.7852427480019 848.8233611333071 870.4236649487688 840.4555800869708 838.3880016666094 840.0748941826562 832.0649218093353
623.9439993810654 847.9481492807516 847.6658413995083 873.3441313685302 840.0018220563098 837.4538073193185 838.9977457230347 828.9336185281433
624.2679993820191 847.7772306281762 846.9203566848821 873.1571848075324 838.7919597310979 836.8586535815524 837.9984066977435 830.7500423607015
624.5919993829727 845.2948002857539 845.7278946707955 868.798741532704 837.3341618849723 835.2148759959192 836.5133933382724 827.3813544779223
624.9159993839264 843.0312504592465 842.8960937481685 864.1641375726622 834.2260915289936 832.3810925651912 833.7663597159885 826.9495336147914
625.2399993848801 842.1453499370589 842.6824873026471 862.8703432817292 834.1607450330511 832.4887432260091 833.5360769048549 825.2550566727467
625.5639993858338 843.2677755255427 838.1071686710505 872.1053717705028 830.7370179971539 828.9024760285849 829.606422643595 821.5402605059717
625.8879993867874 839.812150648851 837.0041880833361 862.7863072014154 828.9176374352437 827.4743427996744 828.5534366732944 822.9314432412468
626.2119993877411 836.2476257409273 834.2020933177569 859.6245108968354 826.7119653249525 824.440051125115 826.2159587232346 818.5570382617168
626.5359993886948 834.718418143248 834.4278723014364 856.1870470272892 826.6785283371983 824.5981164751512 826.2151983819182 816.5643918213027
626.8599993896485 833.1843384649285 832.3984691598051 854.0903621560882 824.3339706521382 822.1441141437595 824.0355425031626 817.1824548659163
627.1839993906021 832.8738953624746 831.614807382932 854.501934677038 823.0731132807936 821.6110534729482 822.8976391920064 817.4302784548227
627.5079993915558 835.3062135419157 833.1359624784427 857.4174767932091 824.6614934118824 823.4566271176631 824.4695738802609 818.8723790774841
627.8319993925095 831.1637387991431 828.6507686848565 852.1596399898741 820.0006737113275 818.3697060303006 819.8318963192171 815.7484121540077
628.1559993934632 829.6539982282709 830.1368810265133 849.8751483550702 822.279874928292 820.3331526274436 821.9083789844202 814.8302405399826
628.4799993944168 828.4353678497815 828.838764377793 846.2900396725602 820.0315734392062 818.3751422088037 820.0789763833833 815.9248145756964
628.8039993953705 829.4575082677959 829.3388682483996 849.4133151906057 821.0060545561283 818.9686554909146 820.5096707957326 814.2759561341522
629.1279993963242 828.9245348391402 829.2125577055926 847.8805498379363 820.1787771759645 818.5799227218179 819.8956915616923 814.1207686934481
629.4519993972779 829.6327452110406 828.215525976974 848.2740275492215 818.6857943612739 817.4804407728175 819.0674471732555 815.3996031383747
629.7759993982315 826.7248328037259 826.4799065373236 844.290024803934 817.207348698138 815.6794661510622 817.4382165753365 812.7597393889914
630.0999993991852 825.2047971384685 825.823564359154 840.5718996471229 816.7941800762221 815.2274253144539 817.330432273599 813.5133040938703
630.4239994001389 822.5498767834653 824.296523492634 837.9429463161993 815.3411656810106 813.435615788978 815.8373918997238 811.9468173318106
630.7479994010926 819.4732412414695 819.655565883948 837.9585721485121 811.7517996439803 809.5483812357089 811.548242655514 808.399255522297
631.0719994020462 819.2278529465692 819.1783311740276 837.5333096331569 811.3541837146977 809.3300736271946 811.4630935309326 804.7797351853454
631.3959994029999 817.1845200194269 814.1756709579606 838.4301249713529 806.2113232839006 804.5669620411653 806.0576593015971 801.1619943318367
631.7199994039536 816.5926001194873 814.0886477677219 838.444826050911 806.1972565725991 804.6033297323982 805.8886762546382 800.9649418799002
632.0439994049073 817.9788050206838 814.4630066395385 839.4278687061352 806.7102520858824 805.075721241298 806.7096438596227 801.1001043016712
632.3679994058609 815.1147138949826 811.6315927930661 838.1405532623245 803.7802991878835 801.9824432764582 803.7676294443938 796.8829849787938
632.6919994068146 816.9340772873891 811.9960007372379 841.5809409809632 804.0669345013961 802.8004486740014 803.9976862653676 798.2584423763446
633.0159994077683 812.9026823581128 808.2404601930555 837.6942640970574 800.4587714491827 799.3565760902961 800.0696451964212 796.4358348466151
633.339999408722 811.5186754000199 807.1573896293585 835.9496219181704 800.0337622764054 798.69835149884 799.6490186576743 795.5115308710075
633.6639994096756 808.8030779502898 807.2750188050884 828.7575362661404 799.0145631061538 797.4470445353862 798.9730458087628 793.1578745993833
633.9879994106293 806.4781446579543 803.4787421767099 828.1934163108167 795.479588366106 793.6486735311136 795.4539415362291 788.5258262513534
634.311999411583 801.0080956110224 800.6201339408431 819.1550152118958 792.6252039605719 790.397737075025 792.6476727522298 787.7188645275512
634.6359994125366 802.2363480959165 801.2125325223295 821.0020182501693 793.2194304817325 791.2658099981358 793.0852474822011 788.45988110532
634.9599994134903 803.2223044519728 802.6457914152967 822.2601325585725 794.7966866855573 792.7465607432357 794.6341007308722 789.2942450679894
635.283999414444 803.467373430957 803.0811962741227 819.1659640291927 793.3445510011418 792.4952691212873 793.9746169282786 792.516065763767
635.6079994153977 802.2616885870441 802.6834913497585 815.5440814433538 792.6976971420144 791.6179767816571 793.525078592785 791.8724028579696
635.9319994163513 798.9425686983516 798.8033018908632 816.8703135410514 790.9562220786306 788.982266820317 790.7590679913238 788.2286889416631
636.255999417305 798.9516799119233 799.0614736539754 815.615837943634 790.7219293889015 788.894556990028 790.8726471944075 787.5537273721604
636.5799994182587 799.5822322064058 797.3051477946995 820.7768862928556 789.7472345405993 787.7516194259389 789.6533556491903 786.0254278659112
636.9039994192124 797.9221438943241 796.0256535541632 818.1630365387243 788.1738341242366 786.2820902358 788.3926752576631 782.8644429478442
637.227999420166 797.7846634015651 797.2871152379614 818.4804961487118 789.9515698451571 787.7078074601374 789.690828405621 783.4713255446708
637.5519994211197 793.6369566003315 793.1388405037995 813.2954461657681 785.5103312547604 782.9567460960174 785.6791988376812 776.8832096348118
637.8759994220734 791.6158859320983 791.625845567818 810.7211590981778 784.5305306356886 781.7514054263924 784.5339615471397 777.1885019919278
638.1999994230271 791.9663476842841 792.53628709687 810.5072922940207 785.4912014141366 782.6875297438019 785.5460209899101 778.0934266615941
638.5239994239807 790.8926642637184 791.7193025774583 808.9570863595035 783.934454740389 781.9269376081451 784.2075561494819 777.9279999455555
638.8479994249344 788.4488884229328 791.0467109535336 802.906400358882 783.4965325657448 780.8893819616617 784.082718397597 777.0909131421994
639.1719994258881 786.8494474587316 789.2731311437977 799.956986283195 782.0696352176376 779.3968062486222 782.4729209933483 775.7375545873584
639.4959994268418 786.0614597519594 785.6288534775903 805.0712892300453 779.759632816431 776.7659303455282 779.4698008747382 772.2811993408864
639.8199994277954 786.1759305289854 786.080238717722 805.7269691906063 780.1596090781495 777.1386650034062 779.8184120297279 770.9612772071459
640.1439994287491 786.1320112361636 782.7657782476555 810.244911551465 776.2318928026295 773.8195126291829 775.5375346507288 768.5156938826404
640.4679994297028 787.2757964210313 784.6565759614609 810.7510745654542 778.1080166479027 776.3125933795171 777.5549742052615 769.5541221209826
640.7919994306565 783.848168968596 780.5971210305863 807.8352982148612 773.7100967146657 772.0759063339026 773.2612484707994 767.6933249141168
641.1159994316101 784.6739071215445 780.8529349863462 811.0320642567414 774.1965888162407 772.3780303329032 773.3533941620916 765.8561368841325
641.4399994325638 781.3537416015739 779.5814731992422 801.9713479796485 772.4637518881691 770.1800734792761 772.0641009822336 765.6439840901793
641.7639994335175 782.0159330782154 778.6266180543241 804.2477704167993 771.412835954491 769.3215003516867 770.876079913535 764.2330676138736
642.0879994344712 779.7616157026312 776.8772731594865 804.2803616547228 770.3289279873339 768.1194467120391 769.5271303532749 762.2089444756385
642.4119994354248 775.9276177175195 772.766956436176 798.15450777891 765.929384275383 763.5353382563707 765.2491717872977 758.1442758471787
642.7359994363785 776.1239888198103 773.8920899200621 794.5876330351621 766.9199690272254 764.9952791410432 766.6216829015978 761.3195999894482
643.0599994373322 774.6362144352933 772.0330056346295 796.3098007610739 765.1721573976768 762.949139173599 764.6275619467834 757.819806606528
643.3839994382859 774.6656976327029 772.9124690036585 794.9964252371943 765.6318320773025 763.5987179536071 765.3721329759987 757.7070797184074
643.7079994392395 774.9178209124336 773.0933335791369 797.1238976773656 766.5524630837857 764.6272224391273 765.789033879516 756.9285559049844
644.0319994401932 774.8762824423156 769.7143455018966 801.0186460664364 763.2683672082624 761.1817181603914 762.5941149725502 754.8235001654206
644.3559994411469 772.2016798222521 766.9045852529408 799.707837397181 761.3191986047814 759.4421626760733 760.347386850988 753.4463609671841
644.6799994421006 771.1201448412534 767.345378402455 798.2787168011304 761.5308866560971 759.1397753146298 760.5364028899837 751.9855867210481
645.0039994430542 767.311417724538 765.6834480790083 791.7654959156936 759.778537054149 756.9601186035985 758.7184570181506 748.8115103409867
645.3279994440079 768.5544721386043 765.5934880182828 794.3328887827371 759.6508441087277 757.2413382920757 758.3940671847778 748.3821865368897
645.6519994449616 768.4154463348325 766.2977885938383 791.4079145599619 759.3202280483193 756.9882098598613 758.3035374750763 751.7433172042985
645.9759994459152 766.022198143714 763.7948985116095 786.6259215514756 756.4060253922111 754.3858458754722 756.1669003052479 751.4951248906481
646.2999994468689 765.2875143682696 763.9680400283386 784.6091725885735 756.1802367375702 754.1429092703501 755.8615806036315 751.1834422154024
646.6239994478226 764.4814436041629 762.6757403460552 783.2081855917097 754.8386865781114 752.8565168690413 754.4807770589373 750.4856361862883
646.9479994487763 766.9999132301323 762.2224360914563 787.810277447505 754.4280452586057 752.8201140597375 754.7743097049945 750.9637013053348
647.27199944973 765.3885942851856 758.4341638971129 792.8379704293038 752.3768626606325 750.8006045004707 751.591364690912 746.0943530965335
647.5959994506836 765.1768652375351 757.9207024035363 792.6492546340432 751.5405383999578 749.7923826694517 750.9668331683681 745.917923260781
647.9199994516373 764.8344933974572 759.4933303599033 790.1221000517327 752.9857180087398 751.504662101036 752.5675211108057 746.924765659626
648.243999452591 762.2012126004066 756.5474763024814 788.1836657390996 749.8241483370701 747.7678468017705 749.147198674427 742.6640994591105
648.5679994535446 762.3953980501873 756.289837037985 791.1093475794332 750.1125495860095 748.5228418117946 748.8011171050325 740.8166338945067
648.8919994544983 760.6399562080626 752.5182192197815 790.5019518625049 746.7803331626997 745.0127279436977 745.4481850109809 739.7664097436784
649.215999455452 760.5707913706934 753.128095225233 790.8249631783694 747.4032816666967 745.7271842523401 745.8968831999093 737.8374440249027
649.5399994564057 753.9645756478839 748.96210800255 780.8118721020371 742.8544433147426 740.6779339469384 741.08293956751 735.5219970117681
649.8639994573593 752.0220099192924 745.9761646700828 778.3533891376997 739.3120287361672 737.6800120880926 738.2291944336757 731.6432458239204
650.187999458313 752.9102819539759 745.66879539746 783.3922333837306 740.0903905941367 738.2440690261592 738.3689452152508 731.6640642545016
650.5119994592667 755.1376942088433 748.96855728275 780.260246870733 742.7285101430126 741.3394978888673 741.7136539963492 735.6989630320384
650.8359994602204 752.1514021473678 747.3581494227143 777.9989274109605 741.5766869947905 739.6616549046465 740.2245257967468 734.0946007618063
651.159999461174 752.3033382743033 747.6169932439998 776.2619564277647 741.4268474373657 739.3530890019942 740.1787547397761 736.9727960718545
651.4839994621277 748.7204063882018 744.641651450601 771.5883603362406 737.998907877323 736.2110934358227 737.2931569432058 731.8186143798108
651.8079994630814 747.213461813234 744.2943932579024 767.6950679603242 737.576939587962 735.613303806344 736.9179084214136 731.4078615055987
652.1319994640351 744.4039421373595 743.3279106070148 763.909165417536 736.0592836457903 734.1717580626649 735.9105856897733 730.9065679824181
652.4559994649887 742.4660849738111 741.9979107159768 765.0283588161843 736.1297556991033 733.7620967380217 735.0956375977256 727.6842831996474
652.7799994659424 741.534434014306 741.2979337205877 762.1066551237433 735.2225391837682 732.7992863449114 734.5912175178581 724.76364648846
653.1039994668961 740.6859389235816 743.2265439869371 757.2104729526372 736.191524618664 733.8398770575369 735.7933778665029 728.0090592004394
653.4279994678498 742.2087257613839 742.8691860168889 760.5092673313228 736.1550233626533 734.0161834521101 735.701226785443 729.8779645453301
653.7519994688034 743.4339451488064 743.6204130586509 759.70213171908 736.344701209239 734.4381906126664 736.1920146870207 730.0328869871595
654.0759994697571 743.6019389712803 742.2124229475593 763.4387900220129 735.4618181574699 733.495008313237 734.8931066217934 730.6870845100766
654.3999994707108 742.1662292456053 740.5029460070593 763.6853494836403 734.315206056085 732.2768734186616 733.6011610083145 728.2782163542175
654.7239994716645 740.536606736412 740.5891197426354 759.083541437972 733.5611455827134 731.2269145753477 733.3107001110632 728.1035765058891
655.0479994726181 738.6541335804004 739.4072418665062 756.0604863451745 732.0276147756908 729.8295058900148 731.7465333931722 726.1862456377562
655.3719994735718 736.9011207476883 736.3296658408746 755.0265023799374 728.7801677659339 726.7957981628577 728.5744710482637 724.0290087195912
655.6959994745255 739.1384884143232 736.1681091518712 761.550085829441 729.4702639096506 727.4319944087234 728.9326408680778 723.6434161645461
656.0199994754792 738.9855582112298 734.7357132504333 762.7201779652794 728.274436345719 726.6724716663122 727.5512981988952 721.6647405437956
656.3439994764328 736.4081816440288 733.3507858646341 759.6301045825871 726.8518107164142 724.9880178240008 726.1769582428369 720.442945461605
656.6679994773865 734.450276052334 729.5485946008492 757.2087435655338 723.2483486411222 721.6197866382078 722.2397339948162 719.9632614695689
656.9919994783402 733.5480832643309 729.5205534249957 756.891540242436 724.0197419928973 722.0916860478751 722.9641081616548 717.9538582231252
657.3159994792939 730.937966325546 728.9392979897688 750.1148930826796 722.310726579701 720.8494752390731 721.6411909469258 718.042389436191
657.6399994802475 732.9229962342556 729.7190910631003 753.398419782621 723.3549187090307 721.6257104685583 722.4363500928614 716.7884789264299
657.9639994812012 731.7707920700885 728.3228301619894 753.3741621496674 721.4587519437785 719.8471840077038 720.4821422458273 717.5583259657808
658.2879994821549 729.5945903766932 727.5479005832153 750.5361249529544 720.551262247563 718.6197627402958 719.5254131040182 714.3903724066447
658.6119994831085 728.8524518094005 726.1761172794633 750.6721351715197 720.2604960892929 718.2827302102831 719.0114711962499 715.2365892820712
658.9359994840622 729.2655842370002 724.2671393340354 755.6710770923639 718.5115182311172 716.6357871297796 716.850729136858 710.1691558551848
659.2599994850159 727.4435409697285 723.0036555008024 752.7829608619415 717.4344454984658 715.4571743965516 716.0189130398995 709.5463105808685
659.5839994859696 727.3985822604963 723.0838434048362 748.6317810876689 716.8234686105513 714.9346497356322 716.198859786829 710.7896941369687
659.9079994869232 729.2346084773163 723.5075990348138 750.6637424527141 716.6514726503017 715.7327733446052 716.2173923296212 714.203282527511
660.2319994878769 726.8413100419443 722.8304718704621 747.4225338588549 716.2306906943595 714.2296369096333 715.8190578453487 712.0772269119636
660.5559994888306 726.6900196936174 721.260463967577 750.5290831049201 715.0850145992608 713.3921395377267 714.5373636601865 711.0456850132875
660.8799994897843 724.1635758315346 719.339717599248 748.4826757529679 713.4489600134798 711.5507532674197 712.6252639079011 708.9219676261962
661.2039994907379 721.1326183005783 717.4796467789024 743.6949873571318 712.0315271529217 709.9412545942843 711.1788170060732 704.9718656355441
661.5279994916916 718.5085030623396 714.8787583136304 744.0468090301608 709.3427924560468 707.2567393816265 708.0362539530499 699.9877491659935
661.8519994926453 717.7305836505427 715.233910769213 742.4520599373602 709.778510084836 707.3373815614145 708.1872571819982 700.8873126142963
662.175999493599 717.8695169587518 715.991813988297 742.191118397796 710.634906985399 708.2264781452051 709.1124012903934 701.028106073853
662.4999994945526 714.9209807251718 712.7531395139342 738.489896166737 707.2573472024956 704.882030534931 706.0632016468538 696.8889293924702
662.8239994955063 713.7833264788327 710.1137006006671 738.9086895992284 705.4760581012658 702.791335953556 703.905703123712 696.1757513455638
663.14799949646 715.1208318700047 710.9928200316049 740.4344002468529 706.1024735755296 703.694193397969 704.5174034987529 697.0643126136794
663.4719994974137 711.5119504286093 709.9983968268189 732.9589075152696 704.635439968428 702.1842757063697 703.9037426734646 695.7849519568664
663.7959994983673 714.5296465644471 711.7554097306376 736.9169518342775 705.8839971714652 704.0605195247824 704.8288787562556 697.4231248943241
664.119999499321 711.379160155365 709.7301289984644 733.6259130038032 704.1849359255059 702.0141808822113 703.0174963138259 697.4076713235186
664.4439995002747 710.0464991370109 709.8108907067726 729.4189187460628 703.7887250530176 701.7207755695672 702.8671136943797 696.8598101771834
664.7679995012284 710.1492170276208 707.9620166342493 731.5048816408388 702.9567754628558 700.381416224724 701.7329220010593 694.3540829342278
665.091999502182 707.1950651747366 707.0056280777447 727.0615474275846 701.8750935126218 699.4702476458668 700.8195567906818 693.569798974185
665.4159995031357 708.4420262443043 706.9155786883873 730.4729303271342 701.7519160272604 699.5696640193804 700.6526420709613 691.6186307533374
665.7399995040894 707.6041925270907 707.2138943445173 727.4573881982611 701.9329748256037 699.8153601124482 700.9532418535722 692.8073033253563
666.0639995050431 704.5125158876853 702.9550537819947 725.8930688875146 697.3224814792724 694.9915133239282 696.5219717469053 688.7073380949489
666.3879995059967 706.037416405282 703.6954264814816 727.392902099954 697.6622317535721 695.5811033072628 696.999287358389 689.8623329654988
666.7119995069504 703.8137825120789 701.0406365967416 726.1301253124915 695.2616896705615 692.9012430830752 694.0216573614282 688.4762391847703
667.0359995079041 704.4192941602785 703.1139649937087 724.3296958323542 696.9369168050173 695.2268249300618 696.1166950638244 691.4336400541669
667.3599995088578 703.620556845112 702.3127775495317 723.3235694188141 696.7944132702313 694.7991629876619 696.1473639894986 690.3049094894892
667.6839995098114 703.4165596704014 701.4863052203093 722.1154536111503 695.603179931856 693.8470598589046 695.1201332621272 689.0885345412224
668.0079995107651 701.9018666573405 701.8075849291752 722.8738378937477 697.1605921480239 694.7867855787022 696.0175071648333 689.3962293999394
668.3319995117188 701.8829928751414 702.4378992361375 721.1695558280662 697.4516089853369 694.5865309650809 696.4107458336263 688.274095436172
668.6559995126725 703.908536068931 702.5848427386455 723.8972854829667 697.240985621842 694.6482980691275 696.4090762663509 690.3131222349514
668.9799995136261 702.045511390597 701.2928271828264 721.594810297841 695.9418268628673 693.6627796850732 694.544736813789 688.7942955761358
669.3039995145798 701.6222533328827 698.3992137134965 726.8104123571487 693.6058981367493 690.8251367580315 691.8161141317472 682.9797022322248
669.6279995155335 699.4969741549226 698.3775402782729 721.1009841904475 692.9506714707836 690.6941256713094 691.3185601876907 682.6285331743297
669.9519995164871 696.8992266983389 693.8039115027469 719.496028255734 688.6514826331561 686.0125761456757 687.1587648299427 677.5399402957182
670.2759995174408 693.3010933200392 691.3246919281296 714.922168662027 685.9495281429267 683.5010628161052 684.6345915795408 674.5545337967961
670.5999995183945 693.3814897256179 690.9792492976449 716.2120614403485 685.7546496454127 683.2067388284657 684.2985320249172 673.5596797314075
670.9239995193482 691.4268324795203 689.504729609417 715.3408853859031 685.0363818462121 682.1867133618264 683.5033365874503 673.1980620673941
671.2479995203018 691.3749490369939 690.40125998086 713.079081263737 684.8292914689616 682.5641006751358 683.9251245858228 674.3834702765513
671.5719995212555 690.6389771888984 689.0063063268391 711.4637124609533 683.9011334298174 681.4710404656379 683.1019428370271 673.7106126856999
671.8959995222092 691.5679470051114 689.2241257013699 714.6366811428508 683.648809545974 681.5064376170419 682.5020357082027 674.8682173634668
672.2199995231629 695.002328372235 692.2170091496462 717.2191392751072 686.59120773622 684.592431282505 685.3815467877985 678.6069595423868
672.5439995241165 698.5096207919756 693.3278643169576 723.9906018123776 688.1743911271516 686.5428172662333 686.3876601965975 680.104446719617
672.8679995250702 695.3199779390087 692.5488405531075 719.5190407771745 687.630871600521 685.4336942934078 686.0252780980695 679.0777793034143
673.1919995260239 695.214893299768 691.996030786444 719.2047960148652 686.507593706866 684.728428591381 685.187152806626 676.8002191183283
673.5159995269776 695.875735033375 690.8988706841877 721.5387264949635 686.2052320880566 684.0592166271091 684.5996109988798 676.7019825546972
673.8399995279312 696.1200085331923 691.532582536947 722.7938715402822 686.6196190426739 684.56020776633 684.9113638826295 676.0785386054542
674.1639995288849 691.4837328996587 687.7763896482281 715.2262399115305 682.9406383172262 680.4713791978926 681.3647319960043 671.3674330730946
674.4879995298386 689.3228092953385 684.2072734205261 715.1417516936128 679.2516480685886 677.4035992927064 677.7037261241508 672.2220767096901
674.8119995307923 685.7277721679461 680.6924325303706 712.010833611804 676.2071474760672 673.9915133023269 674.5308270348938 666.742976864731
675.1359995317459 684.2362473955384 680.5675156252593 708.7078051105893 676.0117956356055 673.6273093740672 674.2291065523203 664.63325624671
675.4599995326996 681.7671324569138 677.1117000561793 705.0014717308113 671.9425863475356 669.8774480197775 670.7994790887584 665.9797749659862
675.7839995336533 680.1561498131607 675.190198147237 705.2888827935803 670.6069026208849 668.722457662863 669.4311425516524 663.4216950809491
676.107999534607 681.5097081837093 677.1505167046059 702.7645437207293 672.0624233164582 670.2761337211384 671.3521950281951 665.6632507729694
676.4319995355606 677.0132893243095 675.4206064801768 694.6466629264472 670.0066769483437 667.489503762485 669.3606026836463 664.9021997620945
676.7559995365143 677.7092205394167 675.965451170471 694.6000028152148 670.289868528109 668.4261938617378 670.0728254185976 665.9239254407233
677.079999537468 677.6931737317569 675.5407982962614 696.3110822584097 669.7504459704388 668.0599983839904 669.560568182198 664.8942235585353
677.4039995384217 674.4552667605188 674.6311743033991 691.7111643834528 668.6495742703291 666.6124293024477 668.5184014058334 663.5935104709098
677.7279995393753 674.8001896587375 675.2746719196307 690.9317326998811 668.9778977174517 667.336645921564 668.9000190167178 663.375877360966
678.051999540329 673.4187511550025 674.0739530059591 691.0407857303366 668.3356922563473 666.0498679963796 667.7644115631088 662.826763064388
678.3759995412827 672.9429080038447 674.7229439243315 686.8246572855946 668.3160695951391 666.2884096974731 668.1512028042116 661.930128048778
678.6999995422364 671.5539876405426 672.4586156008953 685.5025476016384 666.228620508664 663.997254712077 666.1544834665817 661.8204197244993
679.02399954319 670.4645643426159 671.0250397935213 687.3905342660416 665.4916035203703 662.8083941866632 664.7251272443289 660.3103967978186
679.3479995441437 669.7066417897776 668.9633477933296 688.6534665875254 664.0509429845422 661.4851446779477 663.063269912487 655.901149041983
679.6719995450974 669.3965926856397 667.5340289458111 688.6181358449451 661.6690898390542 659.467855553519 660.9088685225558 654.6875123619095
679.995999546051 668.1719144084697 666.126821762159 689.7785937332342 660.785102678641 658.9233460222595 659.9418958767194 654.7567514397427
680.3199995470047 670.2744023628726 666.7809821814348 692.0463979662239 662.2370920811275 660.4792514630644 660.8915135054276 654.2601115498529
680.6439995479584 668.1983620417948 666.3003068022341 685.4961909470834 660.3095856398685 658.9608662652181 659.9091322636292 656.2799924239042
680.9679995489121 665.4926158703181 665.8653224593497 681.9030916207387 659.6740357370735 658.3104533903875 659.2861270563536 657.6790113469566
681.2919995498657 666.2393846032812 664.7043033993052 684.9719878664653 659.0945489659804 657.3130874929162 658.3958444430428 654.3871229727325
681.6159995508194 667.2959573398261 664.1137817990939 686.4276675215007 658.1677209775431 656.9780092294501 657.7494354015784 654.0102907381544
681.9399995517731 665.8504608330537 662.5942200812528 688.9683958793497 657.6580336537784 655.8516893072263 656.2612287328353 651.3024785411218
682.2639995527268 665.5406824123131 661.4187275317046 689.2729284669537 656.9518071627107 655.0922901593301 655.3174644265522 649.1844491413948
682.5879995536804 662.9965869123616 661.3665415149948 683.7059813353827 657.1995457470452 654.9964824152501 655.913606083172 650.6946065319462
682.9119995546341 657.2264610642571 656.8274715456619 676.0193263852843 651.9866430286877 649.3438186764554 651.0662973299366 644.0774084012545
683.2359995555878 658.805410571716 657.9626814263748 676.043458792073 653.0178218297418 651.0822379511303 652.5510829205739 645.7713242220727
683.5599995565415 655.6018314900684 653.6808828982867 674.0835401073739 648.5356438416032 645.9966499469112 647.7180538529116 642.8947442688026
683.8839995574951 653.8432309998778 652.7417221673568 671.3375434433456 647.8029661911104 644.9550566476656 647.087734999626 643.5114247616873
684.2079995584488 652.0606486752882 650.4012989421916 672.0175518857213 645.3771739496975 643.309435711921 644.5924277934137 640.475215151013
684.5319995594025 655.9927754671838 654.5853831918434 673.3609189714886 649.1035758081632 647.0761548570196 648.5584459554744 644.6982963939723
684.8559995603562 657.7199736682512 653.2835537900421 680.5686314811622 648.4745394833598 646.434336278967 647.4187535538732 642.6143139104961
685.1799995613098 657.269353655662 656.0302659994526 675.7546144413275 650.5972857161642 648.6172348415846 649.9014648758697 643.1219209832477
685.5039995622635 656.4579920050761 656.1530563408872 675.4908452364099 651.5389881087318 649.2324127593707 650.6162054960118 643.0398957151893
685.8279995632172 659.0927029849106 657.3310970373687 681.6336020564937 652.3590732188493 650.2504078151081 651.3835551489911 643.9816365634504
686.1519995641709 661.4260049413294 659.0706163676739 683.3692890211507 654.2844555814254 652.1268191815789 653.2668274394501 645.4473246184426
686.4759995651245 662.0771017493286 661.0459363242917 685.6343205826088 657.3584599728146 654.6907872765509 655.84280588655 646.7013942582957
686.7999995660782 664.687246879403 662.5020623045906 687.9463279051237 658.5985311426077 656.6936089344339 657.208662140108 647.4735840223345
687.1239995670319 665.6168063326215 661.9180309441483 688.3910363256708 657.8103881442814 656.1220053837912 656.4923909966778 650.7614039932637
687.4479995679856 667.5778701078626 664.8006880767238 693.1674738461975 661.732531537485 659.578412386264 660.0538699874799 650.6452585724247
687.7719995689392 668.7777341730738 667.2328307008333 692.2181600258505 664.1679869840052 662.1127606835233 662.406707188803 653.6466205760458
688.0959995698929 664.8035250214407 663.4904366711125 688.602255983627 660.5200735842016 658.1184006129716 658.7556829103488 649.4989344875904
688.4199995708466 665.4684015806308 662.2923206646558 690.517835139276 658.8088467027992 656.5396997786655 657.0021424348746 648.6736298502985
688.7439995718003 662.8955601050718 662.2185209655938 685.445938710287 658.6738708392761 656.4053434847543 657.0306096386369 649.8181810165598
689.0679995727539 662.6090452560219 660.8287265466936 685.9905848381785 657.523500470736 655.4443530767669 655.7979974807599 646.3801824799601
689.3919995737076 662.7438101086235 658.9825192153921 684.779542066862 654.954520707025 653.2034008636492 653.4843965897235 648.5438861284214
689.7159995746613 660.4354739911132 657.1126686879632 682.9130257306067 653.2620400889923 651.7053346014806 651.9349693973581 646.3112495369244
690.039999575615 658.0924454780005 654.7382023074088 680.967176881543 651.0130084240826 649.4154447377449 649.7763093533308 644.8235759866315
690.3639995765686 655.1276581268426 652.0530253908989 678.1124278418625 649.0126369514525 647.4025076532863 647.6423662055665 643.3284877140254
690.6879995775223 651.2092510630345 648.5082556765648 672.1817459122516 645.0262304501057 643.0359938943583 644.0897521010883 640.2947958946438
691.011999578476 651.7605352697483 647.614520922083 674.5327202663357 644.1729288955534 642.5618831050822 643.1866125654462 639.1287262052233
691.3359995794297 650.3083589540344 645.7774476122397 673.7327758522008 642.3471903284371 640.5605318451277 641.2397785110567 637.9294954340872
691.6599995803833 649.4357141251068 643.3332988631578 674.4737159837184 639.7826569839168 638.461512475501 638.9468155339865 636.8430543381472
691.983999581337 648.2911555016843 644.3023059389322 671.754506236158 640.5276702093246 638.8397658726919 639.4941553274488 635.5929560132976
692.3079995822907 646.5167500343191 644.0283685030555 664.9405781167735 639.2734195114854 637.6398186714765 638.6312382512679 634.1582355981899
692.6319995832444 641.4056963422009 638.928620882995 662.099760424609 634.5135315435551 632.8124983753036 633.6799159179055 628.2581914324114
692.955999584198 642.2176545773311 637.0262183029624 668.1402338135806 634.0044663898851 632.1442649382917 632.2778879293951 627.1847223294053
693.2799995851517 643.0694766167933 639.7421493171151 664.3797127667539 636.0239407054307 634.103964576246 634.9180467520272 630.6006996162079
693.6039995861054 643.3989308254514 639.0292164671342 667.3120634028779 635.6294193072451 633.7115276401164 634.1598397472959 628.5161863689358
693.927999587059 641.0357382811526 637.6011752405292 664.5506069438882 633.8042269912143 631.9432561976325 632.3871078555608 626.4486645957705
694.2519995880127 638.9185541233945 637.3104927712485 660.3867566176257 633.5584147676469 631.6757077156416 632.4404649956238 625.3298215545292
694.5759995889664 637.940193129728 634.5222003682551 661.9868685050262 630.9066753954144 629.0366719655085 629.726739294172 623.6859153939705
694.8999995899201 636.7426260422078 634.0607258971272 660.1199663413136 630.9975842494506 628.6015148798895 629.3956707680243 621.5503625359473
695.2239995908737 637.7426896211753 635.1780131682912 658.6844673239447 631.3140257897409 629.0409510288796 630.2160343276241 624.0001328510915
695.5479995918274 639.1394040454884 636.3834091535834 660.7336062681997 632.6000981907396 630.836838970617 631.4526914417462 626.1609479290204
695.8719995927811 637.0666336575549 635.2343983287442 656.9858493410575 631.3941679776302 629.039258761259 630.3829324618293 626.5392267220786
696.1959995937348 638.0449083476261 635.9693645948561 658.4084462306726 631.2939573743761 629.7091313146093 630.5302345114908 627.3861874780774
696.5199995946884 637.6259513147268 633.5736760140701 659.1077008507217 629.4573726856515 627.6262339249301 628.4654231914893 625.7236760915879
696.8439995956421 636.9822275406592 632.9608257636219 657.1949682346171 628.2799619659377 626.8896210625318 627.5502610787172 623.9590359939234
697.1679995965958 632.7049554873198 629.1413710468217 655.0858451573285 625.6074459635362 623.7068152665777 624.138029842781 618.42594209771
697.4919995975495 633.0850531445038 630.3747490411372 652.7556481624292 626.1664922561399 624.4162908877861 625.1880040102897 619.5597711293005
697.8159995985031 630.6402453844165 626.9553690185327 654.016995151826 623.6795439499449 621.9039338739469 622.182128027305 614.5744579330733
698.1399995994568 628.9081878230312 624.2345223679602 652.7274150307725 620.7786272414048 619.0482272479038 619.4436693741926 616.0261256974795
698.4639996004105 626.7569396254172 625.1373911363174 646.6937979557975 621.8932425877352 619.5878394226883 620.4434083214096 613.115464116019
698.7879996013642 625.1891577802987 620.9279427154225 650.2558893331915 618.3071549906429 615.9605077169596 616.69794124045 611.0927252127311
699.1119996023178 623.3215644088991 619.9041192438909 647.870812059485 616.8740636231529 614.4779405873902 615.2850252615486 609.2678913337508
699.4359996032715 622.4575562072293 620.2095412697404 645.5075452265088 617.2066106474177 614.4227016857486 615.5905930041357 606.8514895999742
699.7599996042252 621.4209294256747 618.9836650081565 643.5707853247544 615.7720940426908 613.3404591646901 614.3981746664847 605.8857231339379
700.0839996051789 618.6472596430066 614.9658151620037 642.2556843666246 611.9813679690429 609.7198209274244 610.7796949175332 601.5648229741299
700.4079996061325 617.587780902905 613.4612049546694 640.9254573368833 610.7052997514106 608.6290506982524 609.2229943722779 601.687621366866
700.7319996070862 617.7495748701712 613.5376017273367 641.7158980436215 610.2780717989057 607.9989466873873 608.7540282349299 602.0147391801255
701.0559996080399 618.8438509007822 617.5387094036416 638.3271307387467 614.0593855103314 611.890117714268 612.6230267152686 605.281915086803
701.3799996089936 618.8180328131511 616.1202642838913 639.4800854146397 612.6227680796109 610.7227887815674 611.49574957324 606.7683288496609
701.7039996099472 616.8314771088063 614.4642784652533 637.2375232553011 610.7983305776781 608.7747319016077 609.5101300642144 603.6274066149504
702.0279996109009 617.9412789169443 616.5728138213676 639.2589064245628 613.3723824637143 611.2551163032607 611.8797807142487 606.2469933341292
702.3519996118546 617.3152272121337 615.1255796964347 638.9068963899078 611.740686445743 609.8040825999097 610.2328901249954 602.9640656921348
702.6759996128083 612.6845438761992 613.0772372900432 633.9688402372984 609.6091072929452 607.362948449448 607.9728026645884 599.8425941030046
702.9999996137619 612.0654082571496 611.7667552733653 630.2843360133512 607.662487735616 605.2984051062617 606.5645599156599 598.7333257484972
703.3239996147156 610.2197127808079 608.7898323330872 628.8399842327857 605.2561724644595 602.8712933060302 604.1421106010959 597.1008206352832
703.6479996156693 609.6702380128669 608.6635056508665 629.9510492351312 605.0883277172202 602.9535609807024 603.7572101042025 596.7269550156581
703.971999616623 605.7737963583733 606.5791416722618 625.6932106565594 603.3476759873446 600.8752028469341 601.846575084175 592.814823034342
704.2959996175766 607.1447804998326 607.7354725675262 625.8446824698607 604.0597437409805 601.5776048931214 602.6466753358195 595.1560450540356
704.6199996185303 607.9962310868691 607.0327626805854 629.5113279558067 603.2184046503361 600.9488598157004 601.7788909095343 591.3594577288933
704.943999619484 606.0683444935651 602.6514009629025 629.3079931640899 598.9736194768296 596.801108397181 597.6558464586649 591.5951994147794
705.2679996204376 606.866080050178 602.3179706286288 630.5215881335004 598.752172266955 596.7739047732372 597.2337977240229 590.8114831979553
705.5919996213913 607.4654935315469 602.8473638247765 633.1026298733227 600.1175369227172 597.755855917483 598.2077374997235 589.9567712875293
705.915999622345 607.9117931615431 604.8925365430189 631.2842812653615 602.0110698033485 599.8792755870242 600.1126431613955 590.0540849062933
706.2399996232987 605.0938869512338 599.5159146035448 632.2471002559417 597.0376946769456 594.7268097483246 595.0326790790475 587.6835994671461
706.5639996242523 605.4179005036266 600.8680517345488 628.7537357853009 597.5574510019272 595.3756220974931 595.9929639425642 586.5447702047311
706.887999625206 603.2410136836352 597.363035452747 629.3334282461493 594.3820648568395 592.1353647693142 592.4903999147263 584.7673204085137
707.2119996261597 599.6175242648285 597.4437256416554 623.0936345112985 594.1162566626404 591.8138484259233 592.3547402193227 582.770534482172
707.5359996271134 600.9082954121291 598.254262556065 625.4428863335844 594.9836688008828 592.4370583716217 592.8967840464969 584.0623647281429
707.859999628067 601.0133893759084 596.3094236405793 627.5435474461419 593.4438376788509 591.1179553354766 591.1241059126199 583.168074566996
708.1839996290207 599.3441795144934 596.6799422666147 620.5842948767007 593.2798640043911 590.6421618887433 591.4292343783485 581.1676809032058
708.5079996299744 599.7464709216565 596.96786919041 622.0337999369108 593.6452581355105 591.011470581243 591.7531973988606 583.4058334209063
708.8319996309281 598.9271236390409 596.3808341040465 622.153473664418 593.5477890708676 591.0788075211542 591.5933781902427 581.989626003294
709.1559996318817 599.3414868422348 595.8791081663338 623.261044586861 593.260385687774 590.0032998650615 591.3952429327063 583.7143111985163
709.4799996328354 601.0813225485491 597.2778599654671 622.4739225770703 593.9819008734671 591.7685371935386 592.699785947693 584.8952992331018
709.8039996337891 601.084903907831 596.8670168594947 622.3568160269308 592.8610195871285 590.979679459242 591.5662719949543 587.3079056435217
710.1279996347428 600.4042304890063 595.1824607816935 625.5214013883693 591.9143440696453 589.8933457041305 590.0870244553465 583.7731295972166
710.4519996356964 599.5375210081831 593.2959247086649 626.4617724266777 590.0477078486362 588.5032677243369 588.2452484613849 581.2678884974179
710.7759996366501 595.5045912408996 593.3616182213697 616.4208250248792 589.6910626341441 587.9256275421883 588.3929061328452 582.076239001912
711.0999996376038 597.8018527173899 594.0027659072254 619.9449117859675 591.1243710734 589.3757989059674 589.7351553494947 583.9207816816192
711.4239996385575 594.1775086125564 590.7899800127963 616.9449168001113 588.0624721122842 586.1013692813234 586.4908975748552 579.0682653021328
711.7479996395111 592.3306613298064 587.2741235272604 618.4950086801242 585.4197780474559 582.7384488692788 583.3505670075663 576.3791558187382
712.0719996404648 591.2456859865141 587.7674088869322 613.0003626767805 584.6431432716471 582.4188018580495 583.1470411447093 576.3227815176109
712.3959996414185 592.4424907280913 589.4344217122549 614.779795794257 585.9453780717099 583.4732003714633 584.3035170781533 576.6800014246878
712.7199996423722 590.5791323954754 586.9840214678568 613.5023659329311 583.5884256592607 581.3922492030063 581.892084145056 574.3281153176512
713.0439996433258 589.7275353005166 587.2001518502547 610.8358427416924 583.7084904751965 581.5477378053085 581.7965034244479 575.3438512311035
713.3679996442795 592.9758344179264 587.8050394581101 618.6740540614479 584.952662229774 582.6957140109878 582.917263107602 573.6814074257295
713.6919996452332 591.4397779640715 586.1877792397152 616.9177456474164 583.9192034269806 581.3765589690377 581.6446267693041 573.2604415043521
714.0159996461869 591.2002363998921 583.9127496809585 620.0267901286101 581.5770244593039 579.1105070970987 579.1990127359255 570.4049298830415
714.3399996471405 589.3769555320638 585.0277296714967 612.9156054654862 582.4616008578076 579.9569510626737 580.5961800953125 571.5563054305204
714.6639996480942 589.7780475343669 584.6703026094849 615.0898325159994 582.0649943136938 579.9919213626185 580.1710313856674 572.3052271424616
714.9879996490479 585.9303392739942 582.3404208091949 609.390583578191 579.8372623368449 577.5145144978734 577.9240373317369 571.3871699535537
715.3119996500016 587.2051409238993 581.4684778068653 614.9904112872237 579.0214045978739 576.7577283421875 577.1943961218271 569.949506860498
715.6359996509552 588.8251494329355 584.6442217423686 611.7189758169174 581.6001619429476 579.941256417398 580.0537310546656 573.0367017341974
715.9599996519089 586.4859755836185 582.1949732067134 609.7932320196286 579.4259451491505 577.57087692131 577.8937920225038 571.880135598867
716.2839996528626 584.7058188061214 581.535187692492 609.9841230926603 579.8187368240721 577.6110636009392 577.7353144146426 568.7469866795021
716.6079996538163 585.2413702984784 581.0157067750929 610.589727486465 579.1514620456329 576.8449256776015 577.02981225484 568.9014639777631
716.9319996547699 584.7889360459686 582.4224729622138 607.777776457958 580.249973060931 577.5615309001272 578.288767053797 569.5490777257738
717.2559996557236 582.8006556557644 580.7648016139417 606.25977327134 578.2688853418454 576.1599623212762 576.4457824898299 568.5406430537465
717.5799996566773 581.9982594912203 581.2071013690966 602.4262589544189 578.2045662289311 575.9775086551417 576.6662521144341 568.2138309051296
717.903999657631 579.9968980111256 577.1003422138133 604.2892092367492 574.682439918594 572.0392274437557 572.855972134458 565.4391789142472
718.2279996585846 579.4534213857995 577.2134326491713 601.6514327989407 575.0400112350927 572.4039318361447 573.1379712759237 563.3021955657468
718.5519996595383 578.8550444739777 576.3612158307367 601.4517946536113 573.8446421112494 571.6767967582554 572.2834331779 563.2940806801178
718.875999660492 576.2875272863478 575.9260778852272 596.947823357222 573.3980560832659 570.8109508496404 571.860761571745 563.5206881771161
719.1999996614456 573.6520751235439 573.1532932784775 594.1577092443807 570.8732308820416 567.7914162574017 569.2758047012053 560.3840423074608
719.5239996623993 575.88101351206 575.8326722597653 593.7743817993285 572.9256359644503 570.134583761702 571.4115289173016 561.9189879647588
719.847999663353 572.7727321206571 572.8061627324886 593.3937418561562 570.3606664940742 567.20483814515 568.4272708125859 558.8898785961862
720.1719996643067 571.9208027653185 572.2880039982939 590.5838608415735 569.399201240288 566.8472437085278 567.9781435688056 560.2463994786935
720.4959996652603 570.0276508287062 570.011443389664 589.8805491474036 567.0493401464341 564.310525275007 565.3420228518705 557.1492854938001
720.819999666214 571.0091929775843 570.3904411088331 591.0211057947314 567.2130371868298 564.7462935921814 565.7707791056852 558.3658481180187
721.1439996671677 571.8327134399948 570.6097891960942 591.5136499865602 567.9258362567048 565.6137553829356 566.1511151753281 557.7129618830434
721.4679996681214 571.9063283490785 569.9266250690565 591.6714604984833 566.8097572690143 564.5210388099997 565.3745890008332 559.8276780083297
721.791999669075 570.5025839007806 568.954644609896 591.1345122421792 566.6197303796022 564.0294650728003 564.9737695240137 555.9772994106447
722.1159996700287 569.7192066742851 567.858361825811 588.871480555881 565.6666759277899 563.2445427411741 564.2509091115028 557.3059227997917
722.4399996709824 569.7055134909662 566.9408068213353 592.0424736200572 564.3332238446726 562.2288876476053 562.467136273388 553.7070044502593
722.7639996719361 569.6684605904304 564.6516152957007 593.0050220436025 561.4397706442063 559.6052689824102 559.739987516298 555.2911375398602
723.0879996728897 569.3783582920906 563.9490140052918 595.1752562979323 560.8008605762001 559.1296470161475 559.2311591975317 552.8320089957094
723.4119996738434 566.4364388319724 562.7478805396266 590.3259083555398 559.9429056913439 557.7130835477531 558.025292750073 551.5036729667758
723.7359996747971 566.73131874838 562.7426496888618 592.8725671325273 560.8412228635707 558.232665395421 558.8401416521282 549.516324315914
724.0599996757508 565.9801911019894 561.511728367194 591.2071063908227 559.4658579224655 556.978945303129 557.4936003654725 550.1419135036775
724.3839996767044 566.2038104229787 561.2460650221419 592.157976579247 559.2823033789874 556.8046954978919 557.2810925692854 550.2309306240435
724.7079996776581 564.6615950405626 559.2258177662968 592.4168570896575 557.4762057981246 554.9943508130493 555.3785882365751 548.3241898096372
725.0319996786118 562.6261310136717 559.5751828154696 586.4674436897327 557.5797998147332 555.0764852968109 555.8132396204039 545.1364902107605
725.3559996795655 561.1245611864107 559.0987175877511 583.8186987312755 557.3194954757831 554.5376308059087 555.2862757697543 545.5733606870183
725.6799996805191 560.6653840952703 559.6197088840099 581.4370491938494 556.9128208380578 554.5063141683178 555.0488252899648 545.255203961678
726.0039996814728 560.5719375288637 558.239678049488 582.7340679803312 555.8471397647177 553.4083585600898 553.9828399853444 543.8061688981392
726.3279996824265 558.3894952229521 557.1218841460128 577.8485746853901 554.5153293302981 552.0917150842832 552.7177781132281 545.1214779608989
726.6519996833802 557.9820468770569 555.7030749230622 576.5162780942687 552.7142681564956 550.449354117712 551.3585647339838 544.4515503617026
726.9759996843338 557.8277991215858 555.7722390899563 573.972315353036 552.6860331201607 550.7656390683817 551.6027367095326 544.0590084039537
727.2999996852875 555.7857332455437 554.4668763313823 573.1902308071562 551.8953224845377 549.4946832716618 550.3109309367562 544.2900545235352
727.6239996862412 556.3618476610828 554.3642078839769 573.5687760238089 551.4989709865777 549.2569665961975 550.3441631259047 545.8166123193424
727.9479996871949 558.7355253345268 554.7663270461659 578.5636266628769 551.1402875644262 549.4619078971666 549.9389405553986 546.6354226563604
728.2719996881485 557.1855028661173 552.290793580831 576.6266403635626 548.7639526293327 547.3732088461642 547.8088984350138 542.9186688637761
728.5959996891022 553.7667139646818 551.3556140356986 573.9566192334556 548.9523385410057 546.5300126020467 547.4799300087269 540.4204735156544
728.9199996900559 554.9795820083679 551.4827905324078 577.5314771796151 548.8079490168498 546.4597752927402 546.8640467748145 538.2740905667054
729.2439996910095 550.9347503770164 549.450818020335 571.1523071040377 546.4916912044813 543.96510697984 544.7876578202844 537.8769225370795
729.5679996919632 552.0147522239963 549.0481838920148 574.2461624924418 546.3423673085131 544.0157459501715 544.4435863593868 536.464699535046
729.8919996929169 551.1332945442463 549.008930871967 573.0117425059786 546.6510474464443 544.0240325004675 544.4301537219262 533.5235977934383
730.2159996938706 551.7392245974158 548.7562556250097 573.9812671858969 546.372141228219 543.9308796713586 544.2576836802242 533.4435377343789
730.5399996948242 549.5252154926955 547.3815209782678 571.1109840043964 545.2084112806302 543.1363830000926 543.0257455902172 534.752708287575
730.8639996957779 549.1449304708639 547.5380693895984 569.3346600933664 544.5229700587369 542.5333660715622 542.8707655280085 534.9277657748056
731.1879996967316 545.0498273867374 544.3434590359911 565.883198527353 541.7410828990172 539.4036876454043 539.9082228942111 529.7517733738556
731.5119996976853 544.8034970243717 545.2651174442768 563.5562606632941 542.890139017921 540.2672488548492 541.0905177382289 530.2906448636414
731.835999698639 546.764516402444 545.296318601162 569.5465440162607 543.4295720614822 540.55433332495 541.3153930325191 530.299169022153
732.1599996995926 545.2331848349219 544.5248578544672 566.5509252831232 542.4775044557088 539.7128364055075 540.4116174240584 528.8416537512503
732.4839997005463 545.5276607487385 544.5965980873584 566.3670789719467 542.9205280350812 539.9694338344719 540.7633462024647 530.4151385514227
732.8079997015 544.8190090667064 544.5893358739561 561.178384365224 541.7817174615301 539.069675310036 540.4295666970589 532.1244860729846
733.1319997024536 542.2171026704569 543.5095399075338 556.1529488126725 540.5588694824307 537.584546475512 539.5668457882658 532.5592160182106
733.4559997034073 545.0501305972526 543.2816499970149 563.8560731081225 540.4256080817084 537.8522302936166 539.1398960863215 531.0848545535673
733.779999704361 541.4126984274916 540.6376596381913 559.4393581981517 537.6889061797665 534.7841776875106 536.4208061651234 529.9495007882513
734.1039997053147 542.9149318171937 541.6615855974196 563.356787212135 539.0243539697808 536.7371114452546 537.4496132465018 531.036105493761
734.4279997062683 541.8131983155918 538.7803221293592 563.6234030979427 536.3803814868465 534.1377915484051 534.7204221714244 528.7736107042837
734.751999707222 540.0018598030953 537.5118590951619 560.9987367897346 535.2175904087284 533.0100754302562 533.4575832940728 525.0599364032261
735.0759997081757 541.3269729462717 537.3751775261198 565.6323816266529 535.8704657538158 533.7453376245853 533.6586320912627 523.7844263030222
735.3999997091294 540.8287419658245 535.7535658324848 565.0476651286867 533.9468622479574 531.7011869417541 532.0302366907221 525.862037889935
735.723999710083 542.8655570065639 538.1689667598644 565.0948635163802 535.9753912676384 533.916037487356 534.2790763343052 526.4931547730704
736.0479997110367 541.7371478397926 536.9919395508016 565.3137289403884 534.8619587038186 533.0545603487419 533.008367576782 526.8606771040468
736.3719997119904 540.2097744721009 538.0308049735704 559.5997573957364 535.3328054335443 533.181712647955 533.8938938152598 526.1170627803089
736.6959997129441 540.4205917082063 537.8662015306812 560.0630002251465 535.4594626006208 533.3220221914105 533.8135905359536 526.3453306510934
737.0199997138977 536.4583491112306 536.1282171855098 552.0761209281723 532.6945286776107 530.7390638871336 531.4993997204124 525.2608060436665
737.3439997148514 537.9277548302464 535.1498899462941 557.941644147551 531.8721069632167 530.2316480521733 530.6228184500155 525.6637619041802
737.6679997158051 536.9958777390538 535.056054932813 557.7162913462013 532.1731425806465 530.0654049795215 530.5220964507129 523.6929418710749
737.9919997167588 535.1315128747946 533.0471832865327 554.3818129385633 530.2045909481196 528.3257512311731 528.5866218715942 523.0944310162105
738.3159997177124 535.9183079962859 533.0158592856235 555.7028409750142 529.8145849636537 528.1373963827449 528.5838781681764 522.9156814462693
738.6399997186661 534.4229340130762 531.9161677259458 554.0240755168965 529.5221338360491 527.5112003089575 527.8630190793828 519.3806980914371
738.9639997196198 533.8717935733628 528.8504016440451 560.2620156555445 527.7207203126186 525.0433959229731 525.4250454672909 517.2827837761657
739.2879997205735 535.3300402637045 530.0464444615621 558.0765151935288 528.0636343511959 525.9506011338896 526.3688119116875 519.7024072344108
739.6119997215271 534.7538369461229 530.4137400445251 557.1487475099881 528.6678691267066 526.4317523411265 526.5761095246014 519.3796049907368
739.9359997224808 533.5186851661746 531.4671961418042 555.6716198269478 529.9937361960046 527.4668064157934 528.098214968197 518.6530354079712
740.2599997234345 531.349666446749 528.7505215356122 552.7129294291309 527.048702291856 524.2270587509184 524.9848831211146 518.4129231811262
740.5839997243881 529.4320738852433 527.2326177160384 548.4865580936543 525.1045421468302 522.5428281471471 523.3501122881815 517.5696187060848
740.9079997253418 530.1769405280951 527.908059516899 548.8233117269492 525.1288603765933 522.948506748553 523.608792403537 517.4973752383318
741.2319997262955 527.3388297188591 525.4789877013526 546.8677208077896 523.4227556179129 521.2358354073891 521.8330957844124 513.7717191225005
741.5559997272492 528.4692161274199 526.2375700496001 548.3978630833082 524.0838688669867 521.712558270844 522.256149458896 514.1138068636233
741.8799997282028 525.3848446193375 523.0372045001391 544.7823919722185 520.7654000017252 518.4479939717173 519.1017457376997 513.4247399444175
742.2039997291565 526.0343760052045 522.5682576065774 545.1522875079548 519.7347065134293 517.7343076958265 518.1502586447953 512.9417946098732
742.5279997301102 529.1160649731379 524.5716121545175 551.3497217748724 522.3127154398722 520.5895943119361 520.5472579746385 514.386135168805
742.8519997310639 526.9240515824212 522.4396433579025 546.8685955240625 519.8829686571466 518.2045779367783 518.1819848633286 514.7304809220936
743.1759997320175 526.0721618677674 522.9893344649466 546.3161385383506 520.7938029629184 518.4440615380065 518.4892028530112 512.0963870670306
743.4999997329712 522.8607278066274 521.023170170815 541.7592658002145 518.7760167491888 516.2312963084914 517.0660913423144 510.18133646369597
743.8239997339249 523.0334388215991 521.1592059647826 542.3563318068284 519.0745496903997 516.8271617871403 517.4094372640399 510.1075626718304
744.1479997348786 523.476427701394 522.8387797741452 540.5748066854442 520.3482902407173 517.9566727113953 518.9271110175557 511.16687289346265
744.4719997358322 520.5732212872197 519.0545025676106 541.0831297793449 517.3617244540285 515.1677098792836 515.3851871629247 508.5235264125506
744.7959997367859 519.86646029833 519.61341710953 537.5288789532802 517.2327366781519 514.4220409451266 515.5558392066226 508.2388940108185
745.1199997377396 521.2160368686865 518.3337770894576 541.8287833913586 516.6264155573451 513.9791824534352 514.7742140194581 507.25783168109575
745.4439997386933 521.9177127804784 519.629064069353 543.3003238029168 518.1219811208745 515.5993134160644 516.2695287337762 505.59073459870086
745.7679997396469 519.2173764477463 516.8599593466382 541.548029424554 515.5412322872636 512.7454144426276 513.4558870800358 503.9285588497473
746.0919997406006 518.2619719034495 517.7246059144758 534.9194903272977 514.9868703832121 512.0821216713512 513.5442547348076 505.3505000780446
746.4159997415543 518.0236300547275 516.2934268432607 539.1077477424907 514.3812724336602 511.5908242610191 512.3359735701465 504.9560966089178
746.739999742508 520.4067224799666 516.0950790786018 543.8095672333127 514.5602844254765 512.3055970312532 512.7256769823767 505.7047573217753
747.0639997434616 519.265358489419 515.9994996420003 538.9075979444697 514.1269281921972 511.6379800834292 512.5166352425213 506.73167526182056
747.3879997444153 520.5430752227134 517.6525057415865 541.2804132971868 515.4369411968969 512.9725023934573 513.9679943219587 507.55709740629425
747.711999745369 520.3871825697588 516.7270052654761 542.5051515592851 515.2572981352298 512.9745885284624 513.5045963685675 507.67188741123834
748.0359997463227 518.2201189262316 515.6270025944948 536.7818401646526 513.96174324566 511.6591145455912 512.2181622122512 504.8408854811613
748.3599997472763 516.1446989829942 513.0323985462912 535.6909011087926 511.0532453103503 509.0251430140953 509.5875598841592 504.5960514294198
748.68399974823 514.9840330316609 511.3203757282851 535.3661572733732 509.3767879852536 507.3023472026421 507.9176572192936 503.11222233491594
749.0079997491837 515.11003657154 513.1317391294384 532.0772969948524 510.2016462405361 508.30611083162916 509.2114462074209 502.4038459146806
749.3319997501374 512.7360851244766 510.57039153138055 529.8323727109891 508.1736932771685 505.8869508814194 507.19803231275677 499.8945109228863
749.655999751091 512.2801142055148 509.999617880389 531.881334680194 508.2420840344743 506.0283158302889 506.70437846725537 500.59211968780136
749.9799997520447 510.7828998646721 507.6462515681718 530.0491893086762 505.0255343851487 503.1932782309474 503.67970968927597 499.298655178214
750.3039997529984 510.4223842316877 508.5202208208771 527.0055579017385 505.74047859707827 503.5743621725208 504.5234110229398 499.8210865180349
750.627999753952 509.4917620627794 507.2566005989534 527.0306133104019 504.7885681241361 502.7479296038407 503.4540805557292 496.3599344689044
750.9519997549057 509.5532154178828 507.1862539389849 528.028502707407 504.96834902017304 502.93328810602566 503.4301359345705 496.7378928831866
751.2759997558594 508.1193092875467 504.73533533001154 528.5710849720726 502.9140260387745 500.6800443891854 501.30719699994063 496.1021906007015
751.5999997568131 506.7784207499811 503.5257669240886 524.8641350878013 500.94591146433623 498.9638298964378 499.92161973730674 494.6988792957874
751.9239997577668 506.7240112155262 502.27786130547844 528.4727317986568 500.230103535299 498.3172978015856 498.83533328173246 492.1144437621796
752.2479997587204 506.13542203991835 502.51711991209925 528.5612210001104 501.0803790945431 498.80002373280945 498.9925443269383 491.93941654502873
752.5719997596741 505.0019428236439 502.8775356229975 523.2380058307674 500.7427681222872 498.59144217954685 499.2563777877676 493.2793086028217
752.8959997606278 504.2934666106252 501.61435897543294 524.4973075820438 499.37181794867894 497.5000498470674 497.70638647873807 492.29071037777373
753.2199997615814 505.5054410617932 501.2995010433941 525.7499843295948 498.82917369605525 497.1943432643736 497.12812445390955 492.67123608137604
753.5439997625351 504.97255572746406 501.0846033976677 524.2193939681167 498.2795142392504 496.58642559450016 496.7375977812805 490.4562411683817
753.8679997634888 502.41641358689145 498.50995559783166 521.6909508489961 495.91937334550187 494.12090662238506 494.3840814680382 488.87479634819704
754.1919997644425 501.1335023903969 498.61100042335937 520.0836460415934 496.2690974190481 494.04270226171076 494.45007200946617 489.198140098571
754.5159997653961 500.4427822317012 499.0595961130973 519.4975645912041 497.3641071614477 494.9431797141679 495.54923144953443 487.73812892759963
754.8399997663498 497.6391788492641 496.1625881455089 515.3696401899522 494.2925690898577 491.7074032033051 492.5745268951305 486.2273562573814
755.1639997673035 500.2120222309699 496.6750637656616 520.0209844407007 494.89710740720324 492.91804927777326 493.0817563565018 486.41826322953307
755.4879997682572 499.0112423749041 495.30243514219734 521.0728191993537 494.1748044999234 491.9300211032311 491.87426234300824 485.84005063354505
755.8119997692108 497.8106301317149 493.5157230572689 517.6734438004422 491.4806298920863 489.6373079981165 489.8698124974719 485.91663373296814
756.1359997701645 496.610952063176 493.33394516469804 515.3738498116574 491.3269213311986 489.28858072437663 489.8226159685454 486.09751576136466
756.4599997711182 497.544703117102 494.87418347755914 514.9526844071036 493.0054704414672 491.2565684500455 491.85156524229933 487.18941920644727
756.7839997720719 495.4245161233756 493.4407958235738 512.053574815631 491.5096137565236 489.4871266986964 490.2342274369932 485.86840890287453
757.1079997730255 495.3171911541932 493.7947109194327 512.1381585586714 491.7959487178599 489.56742516942234 490.4700991643769 483.5299147379977
757.4319997739792 493.91308351127515 490.9752699275515 511.4153628841817 488.7256987317181 486.7642374724225 487.4927847384739 483.7550087728142
757.7559997749329 493.47734682005034 490.51085924372217 512.6914545522969 488.29165995515586 486.25941261326807 486.5461617405506 481.7845612099791
758.0799997758866 492.45747647142895 489.1415605764673 510.39763307177503 486.34416632379595 484.7366717855282 484.77980338438925 479.8745392770868
758.4039997768402 490.2952662905617 487.0689769099487 510.0947018848979 485.08304737217236 482.8749614283642 483.242979486262 476.2180266081758
758.7279997777939 490.3123416655257 487.43035246963893 507.8739139994112 484.591658439323 482.91639045008066 483.1358793033215 476.79756755713686
759.0519997787476 489.9907978062623 487.4037621502233 507.775224777218 484.49959253463476 482.8019503982048 483.1950001344885 478.5727777138562
759.3759997797013 489.23621369647446 485.7955576473163 508.4954366195386 483.4338602484835 481.44529502045833 481.7589835757534 476.3499193689425
759.6999997806549 488.0902353278901 484.4273257009788 508.573632901689 482.56765501142877 480.5438286730049 480.81725950177935 475.40105038371416
760.0239997816086 487.23969839886206 485.57965447688207 506.2727565974214 483.6880013128735 481.4120154078729 481.9622558456926 474.1995724110397
760.3479997825623 487.64617663831814 484.3893757821088 507.5164796300403 482.1799021315308 479.9507226455414 480.22885501173283 471.934114204364
760.671999783516 485.8810915686414 482.19073832917417 506.4727742116595 480.8606228200542 478.4283494049539 479.0845982720654 469.3611947601608
760.9959997844696 483.8883346875725 480.0002199124508 505.4915084322058 478.48617163409176 476.2438005255052 476.63043587115254 470.78611488306944
761.3199997854233 485.4973782785122 483.43387110060775 504.29834421656915 481.7804275385394 479.4138230529113 480.0701566134013 471.2407446191389
761.643999786377 484.7694401149002 482.2514447256182 503.7860349199691 480.3750581081331 478.37417843306775 478.6805669554628 470.85617150312703
761.9679997873307 484.75398793019826 482.97717282693156 500.82516895378 480.42740038802333 478.5249553893243 479.0913606331093 472.22432084136875
762.2919997882843 484.104489822097 482.57679652064274 501.131770617911 480.40225862903156 478.187686386168 478.76546064809804 472.36601788326516
762.615999789238 483.31004694558453 480.4807306190958 499.64952561812237 477.9827566850105 475.83402608926133 476.6672755796304 471.73998279736657
762.9399997901917 484.3866649646291 479.71202541208413 504.0442740029547 477.968587185335 476.194761904808 476.43801579497267 473.41889683791396
763.2639997911454 483.63490683356144 479.32208196901007 503.1063841496006 477.3149582248949 475.25037673176297 475.6423037250703 470.94435533987377
763.587999792099 481.44283797771016 478.5144752953952 501.03917005269494 477.0520589745755 474.84121399806816 475.1972184967038 469.96988197459706
763.9119997930527 479.47950343637467 476.53332351323013 498.1407279693371 474.8388243408685 472.7325181755802 473.2145953787087 467.46001073544073
764.2359997940064 479.86407967907314 476.46344247424514 496.278999463131 474.13251627541626 472.37989006554415 472.74176705197465 468.34693244107774
764.55999979496 479.58584730744155 477.3432669379341 496.63731157619844 474.987821967348 473.16569791261816 473.5502255134154 468.8698730419234
764.8839997959137 478.51436619502294 475.2879456333598 496.8825864876347 473.7164536668786 471.19605253777803 471.8457357951568 466.69297856958394
765.2079997968674 477.06455867511295 474.2090757895877 493.1550767143349 471.9075596428448 469.4353679993219 470.59175967545514 464.85166291182423
765.5319997978211 476.3393533420399 472.96278515911195 494.81702131143834 470.90819385686564 468.65259424633183 469.39629213049847 464.0372735995245
765.8559997987747 475.8971997890979 474.0621712921211 491.605228344352 471.8004047707877 469.68497853607744 470.63819161807436 463.1767823036318
766.1799997997284 473.5848021585324 471.2028671892341 490.1294108045821 468.86965750487076 466.5707112852712 467.68867820468444 463.16810437825103
766.5039998006821 474.67053295172263 472.18692643235926 492.57870518266 470.14437796299944 468.20689731355657 468.69307726481065 461.3096924957335
766.8279998016358 471.58078982561995 469.96229420951477 487.9867268662295 467.7907698022864 465.4596114849596 466.2574763558544 459.8382012770958
767.1519998025894 469.13487389030075 468.6646562782994 482.596700642996 466.456036918641 464.048966233742 465.22208400851105 459.45761972595284
767.4759998035431 468.3739440262676 466.7097714234593 485.24878543678034 464.8394901682907 462.5256672043775 463.3184730935663 458.5799543635011
767.7999998044968 471.424283045324 468.19869045047534 488.5798090169344 465.49750893926915 463.5952475523843 464.34893166815453 458.6571539273684
768.1239998054505 469.47751475261805 465.4594920474642 489.1320702842839 463.476983240673 461.37330999643945 461.94699070754734 456.8598819926257
768.4479998064041 469.2939136130345 465.1651770932981 489.17551074349467 462.9581792714185 460.83694872113176 461.38468831491616 456.10318051964623
768.7719998073578 468.66988704476665 464.6715347690621 486.51550763875474 462.5011998283214 460.70729740340084 461.29331717129327 457.1079932567719
769.0959998083115 467.82111971663574 463.6504484675276 488.8114142569818 462.6972923103619 460.1296224090512 460.7306818496875 454.2057938269109
769.4199998092652 468.19385569569727 464.6623019572471 487.5933769085267 463.1393276501064 460.8905347761803 461.59790159851735 454.2935829001705
769.7439998102188 465.7163298315894 461.67860581254297 487.34928096710246 460.68639415563814 458.1291567641419 458.65666678493074 452.5538150772125
770.0679998111725 465.37465888423765 462.0828653860985 485.2565809343412 460.4220645314791 458.408713044448 458.8775147908687 454.1281636280566
770.3919998121262 465.05758946055266 461.41402332656673 484.8862133752159 459.7988342876283 457.7895709805279 458.2868570682171 452.5618733010358
770.7159998130799 466.08210696642954 462.69852828466736 484.64733994245466 460.5575071520764 458.63507131241926 458.9407788078396 454.28270576845534
771.0399998140335 463.5991636337071 460.4056893753375 482.5212732493111 458.72400426525655 456.6837649929245 456.884149027121 454.52051004437214
771.3639998149872 462.2659626249477 459.07630068027095 481.6493048138175 457.68402458440676 455.2280819427419 455.8030140515165 450.2407247331782
771.6879998159409 460.8910574159036 459.2512486050569 476.05610125222216 456.97965380343715 454.70766430290263 455.51155886351444 449.9649131040596
772.0119998168946 459.6388659479336 457.70911900949244 476.2615252664298 455.79922461763147 453.56178319149194 454.36198861394087 449.15506757165036
772.3359998178482 459.60344807348594 457.176094229574 476.65181519840115 455.1373070810375 452.9281181192153 453.577028553133 448.38310316299436
772.6599998188019 461.97830829393314 458.09713369477674 479.95241779048297 456.06339580091156 454.2240455561481 454.6584519066661 448.23311529435153
772.9839998197556 461.8083638548621 457.68585777500584 482.75481819024395 456.34789766359955 453.9878198728232 454.1342958822554 447.4583038952237
773.3079998207093 458.60154942166974 455.2182608537454 478.830742661185 453.7796161188249 451.74685420658847 452.0769125371343 446.5340208187169
773.6319998216629 457.78335153238254 454.44019995278734 478.75098431509923 453.4664099316865 451.0462277814898 451.37107150913147 443.9703729631348
773.9559998226166 459.26068611821705 456.00000443771637 480.7374984612621 454.9410140424721 452.67735817827685 452.73741681282786 445.6550502927555
774.2799998235703 458.22909120487645 455.303013804723 477.54045380228723 454.0589576438069 452.1764978771572 452.13043204007096 445.14388298771286
774.603999824524 456.86758053677494 455.12605621516843 474.32362491239576 453.5719027737589 451.40794538322353 451.7495938459152 446.45900383848516
774.9279998254776 456.34780506213974 454.28912396165447 474.2841950345738 452.6305947941424 450.7914000024229 450.84601419546937 445.2202867567423
775.2519998264313 453.37241952865406 452.39083256701474 470.13775639820943 450.7562199371695 448.42481061002195 449.07264095686475 442.35344736998206
775.575999827385 454.41759189012066 452.90528261893616 470.2011782370058 450.940835075277 448.9455521183427 449.3408609430612 443.855399414117
775.8999998283387 451.84723150519085 449.781581958541 468.75280128279286 447.790415470417 445.372929396103 446.3341713540566 439.5113872149105
776.2239998292923 452.35689551050694 448.62989913326373 470.36058097611493 446.8340261847961 444.6172308372232 445.12846656736673 439.33310440326585
776.547999830246 450.00896646690904 447.5683866389023 465.15548981262185 445.45818680750784 443.33052437777064 444.1814540798626 439.6248170517569
776.8719998311997 450.2431318610272 450.0186336881362 464.72029593605527 447.7286542863295 445.6011598976583 446.3046616768745 439.55896354296215
777.1959998321533 449.5635002367067 447.8754074253559 466.5686376160215 445.87072982412565 443.93825459629727 444.0795389690871 437.5054012348071
777.519999833107 446.56328150258724 444.4671385692805 464.53167525003823 442.5054118143443 440.46861777982804 440.68656563888504 435.9121875183852
777.8439998340607 448.16113512798756 445.94396109981886 466.97375848545516 444.68143102524346 442.14577189628926 442.5174634357955 436.31943165529003
778.1679998350144 446.77962082145837 446.5150269365706 462.28927947913843 445.2211646998348 442.44670277773434 443.63478737819474 436.13732230072355
778.491999835968 445.6918684229881 445.3683305753659 461.13755899629325 443.73821977377503 441.3670519871308 442.25607950358824 436.70561185897935
778.8159998369217 445.82527930821175 444.5820931858996 462.2396372338599 442.8818028022075 440.48893191657123 441.3341311471321 434.174020709842
779.1399998378754 444.1397952153783 441.9296204607537 463.2583847746639 440.9123691343345 438.50331834416573 439.1024856966708 433.09038432753
779.4639998388291 445.10323759366975 442.60531922254887 462.8408606878029 441.0128633627215 438.8923393967367 439.43153365919113 432.21888064481357
779.7879998397827 443.8798557356912 442.4391384809124 461.8157339246345 441.68937366414394 438.95547568218075 439.9116056850227 430.9737019412548
780.1119998407364 443.6662768267335 442.03128965646573 459.9868328395736 440.76367577149347 438.2044179648422 439.2423250948729 432.18542599367294
780.4359998416901 443.80107327111386 441.66062951266576 459.3195408741201 440.19683288080586 438.1894289344131 438.7712030522424 433.87006746492284
780.7599998426438 440.7586880277987 437.7146682633477 458.19022002673 436.57282968462414 434.43431717223757 435.0119589615481 430.37664640201734
781.0839998435974 443.10168243593563 439.7764823571547 459.5738305142308 437.6662893207332 435.7078836183841 436.32810185047674 432.2425390902081
781.4079998445511 439.88300831791196 436.98118460177295 457.0066941598178 435.85870157842936 433.53257153729936 434.4030772501281 429.4825752063536
781.7319998455048 441.73343333810516 437.83332246160785 459.7626179268185 436.18409943678313 434.1743149032979 434.8605060866053 429.6115509317112
782.0559998464585 439.8302517931327 434.21864921098927 460.51483259878006 432.8659067335714 430.88342336075976 431.1972476590026 426.85932923877357
782.3799998474121 438.8005661499121 434.7805523099044 455.0600091157395 433.0984291166479 431.28160906119285 431.75419403402736 428.6070383775707
782.7039998483658 439.467634878031 435.33405519114933 457.42704493682527 433.4162453478606 431.7616208538152 432.1007552330117 428.499190343738
783.0279998493195 439.86945281548793 435.14171331276714 457.6865366633722 433.12244381479695 431.8280123544525 432.1327458877025 429.435540508017
783.3519998502732 439.29223662081694 436.77206830933704 455.9196774590487 435.15175853251714 433.24193715520323 433.60077272113665 429.0320000615726
783.6759998512268 437.6689609209678 435.219556079 454.202970060398 433.4254264743796 431.5925927525623 432.0468096690068 425.3534623091427
783.9999998521805 436.7661620988337 434.73843078444577 453.2970910786946 433.2751775140369 431.20054285087787 431.72493242021085 427.2181865416979
784.3239998531342 435.20209446323247 433.55126143217717 452.28555951098446 431.993605659389 429.89283932111533 430.3787323505263 423.90316241841975
784.6479998540879 435.39423556409076 433.6636185506369 451.6169209936229 431.7546368437403 429.94204374098285 430.37803381074576 424.56631691666286
784.9719998550415 435.2809768368383 432.7635627989174 450.8741005257805 430.61437262997123 428.80015272021615 429.27760005554404 424.6036413494231
785.2959998559952 433.98838160167014 430.90423366806147 450.1615408319795 428.93801233964774 426.89207713482466 427.34192269299723 422.4934116226011
785.6199998569489 436.1460591784019 432.27861904702706 454.53732336795906 430.5604212458372 428.7291887866845 429.00908813406323 423.7686301015592
785.9439998579026 434.550648423423 430.54181718776016 452.81195101470655 429.1634785570084 427.3384541756155 427.46439830993944 424.309608142747
786.2679998588562 432.45310910097925 429.08049010924395 449.9207066647359 427.4244660829299 425.57181524743163 425.76975363345565 421.84122518199933
786.5919998598099 432.57072156542444 428.7847480113941 449.47570223951345 426.66662600474274 424.76554282849594 425.0795836358276 423.18426437777265
786.9159998607636 433.1913065450097 429.5166445568454 448.0366600565405 426.97426155199366 425.0006350343987 426.02580506277025 423.4510313894664
787.2399998617173 429.8537269619173 426.79564069543926 443.9668586177685 424.44489190942664 422.5320681069377 423.6705831974592 421.4094494935179
787.5639998626709 430.75452635171104 426.5047994397197 448.07058948074575 424.90303384300694 423.07677892468564 423.25754846926105 421.6456423711707
787.8879998636246 429.3106791011945 426.2081207196292 445.6244373381889 424.56980043849717 422.8989801330645 423.12692984954043 421.1989172236498
788.2119998645783 429.72013146002666 427.73292936378317 443.5592599972673 425.14076410629417 423.6495342899962 423.98962103536127 420.3768998383837
788.535999865532 430.68538734955206 428.9194865642858 444.87963566375464 426.86967352857926 425.24886618067046 425.5492778070903 418.4625987535602
788.8599998664856 428.3945590517443 426.12744793687045 442.9270268804354 424.32305078169793 422.56002058488883 422.9076083995953 417.43656434910025
789.1839998674393 425.03069381812116 422.7759885210154 440.8846250493884 421.2339962651422 419.17462255287074 419.57786767433055 412.9318306598549
789.507999868393 424.9677641140137 422.92960929783106 442.785388444882 422.0463469210718 419.6384700796925 419.86922672161813 413.11276244410465
789.8319998693466 420.59032801023744 421.293323187954 432.1988502569584 419.64321968720634 417.1160919110815 418.31547371737383 412.476249012377
790.1559998703003 422.9420585168611 422.1097398802343 438.1431900168025 420.49174842062087 418.1420247485158 418.7009080895212 411.6761303789599
790.479999871254 422.69261529368384 421.49741881065455 436.18484538714375 419.09362800486764 417.0647712191041 417.9208567566372 411.7161183553559
790.8039998722077 420.8277299432982 421.27440450929726 433.52527738359606 419.9004635401553 417.5888535423575 418.67240846088885 412.6427957114616
791.1279998731613 423.5667995456822 421.5655436679221 439.16855261671435 419.926813139025 417.9162164760768 418.4543745218305 412.53262757736564
791.451999874115 420.63405740430915 419.4321916380299 436.6858816669371 417.9310607451569 415.5866968285366 416.62299671978326 408.67940732107996
791.7759998750687 417.61291931939525 418.50671060627224 429.6219361334189 416.8954935683355 414.27761208318185 415.4264894059506 408.968215190155
792.0999998760224 422.12970422900406 421.73077980941844 432.80728045829284 419.1669141212196 417.472769583209 418.2476933040081 411.9712659448617
792.423999876976 419.5791068317495 419.34010881501075 433.45240619739184 417.658391560613 415.656564503454 416.00449579037354 410.16268852838135
792.7479998779297 418.88913610589896 416.8992613516883 436.02607792516534 416.09571092927774 413.69305463104166 413.8881181079886 408.8687037442618
793.0719998788834 418.1324245267891 416.36649201902605 433.1226690710662 414.88173209443863 412.6254513886971 413.2203443512615 409.1751456009383
793.3959998798371 420.2774845952255 417.99523288483056 436.6722221052051 416.7884612888942 414.66735435845715 414.99970346973225 407.31340833543163
793.7199998807907 419.28775121706525 415.78195654749936 438.64523658978953 415.0944465519994 412.91161559135594 412.9730075320039 406.94498023239186
794.0439998817444 416.89095881009143 414.2410440886065 432.03410915891106 413.2279351344377 410.90692236874145 411.6177575696869 406.6204577449033
794.3679998826981 416.81103137518824 413.6233054871316 434.85808737025286 413.03020262394375 410.75816466361016 411.208562985849 405.02287869730765
794.6919998836518 414.5518020837905 412.84772311986154 430.68379547306176 411.65833717016403 409.25211814160866 410.1436704752007 405.4123048475297
795.0159998846054 417.50774879230073 415.58947176747046 433.9415732732416 414.10307004584706 412.33434962073636 412.40263948597755 407.0227194928906
795.3399998855591 416.6883615438753 412.8719476571427 433.1432243685133 410.93013224563776 409.35232697329496 409.45849738207687 407.05008865619016
795.6639998865128 415.17798785409553 412.75486070939905 430.44061829222244 411.1057917804352 409.33601190993596 409.5461509792533 405.4913664872441
795.9879998874665 412.6886863237453 411.19483276742363 428.42847457258046 409.6745391010809 407.2803340509254 407.92807487177015 403.28954998499006
796.3119998884201 412.3923269012185 410.6373666042034 428.27262060804514 409.05807437735 406.84587558005677 407.4530943789707 403.61333690277564
796.6359998893738 411.3519279021154 410.023156561365 425.6814000940329 408.4395082088144 406.3589792451126 406.8238751813618 402.1563294204228
796.9599998903275 411.63449623468244 408.9364576795327 427.53604280563985 407.61920928353624 405.6182838380543 406.0177050986581 400.3003852334774
797.2839998912812 409.0336150815297 407.9797892521776 424.04898195111747 406.5237392088312 404.5561617022597 404.93154616468985 400.7297757945189
797.6079998922348 408.67609559970833 407.06626101888475 425.6092290862025 406.19622401770596 403.93681668461284 404.3600820883623 397.84570320127983
797.9319998931885 409.4573359952406 406.69997382487804 425.55279484809824 405.54080861878435 403.22837068417454 403.77907736530756 397.5700297958607
798.2559998941422 410.4024417644744 408.82381759475857 426.43760994811174 407.44552222115107 405.49911385770565 405.50932284156096 398.5719159923396
798.5799998950959 410.17126395452425 407.66910367101576 426.7516741414615 406.3346591679031 404.1658765780403 404.8256807836848 399.19666766524983
798.9039998960495 410.3168366632951 407.84321644427087 428.7317360765104 406.8601060694178 405.2940871532253 404.96692431147204 398.46245291992864
799.2279998970032 409.066829763972 405.97698923395865 426.14027886138524 404.28034191934256 402.6474558157078 402.7678212977393 398.46741300043686
799.5519998979569 406.77416105563753 404.45512229722294 422.66226611836566 403.4023809234633 401.3352357776309 401.88799670522724 396.9181354027806
799.8759998989105 406.52661867991134 403.0595519193071 423.5301419801227 402.1020820863963 399.85669557971613 400.5731596289245 396.0955609811961
800.1999998998642 405.4153987048102 402.11691704015686 423.1349139328405 401.21322519759036 398.9835232313913 399.5897319591458 394.3852166906383
800.5239999008179 404.77237537374316 402.44740568233095 418.971376596455 400.9093451745216 398.88095039973433 399.72157897708286 396.1030184628541
800.8479999017716 403.98748970206526 401.5747950254658 420.286618088268 400.49945385009613 398.2921291244323 398.70502435155703 395.0110432666193
801.1719999027252 404.2060724746817 401.3449446295099 420.4961129286015 399.8120994220064 397.9553672981238 398.39740308667 392.8391836525291
801.4959999036789 404.5659791933313 401.53302197575624 420.63065432510973 400.0638884321451 398.5684726335895 398.6457914088311 394.0832125815573
801.8199999046326 402.3732209013193 400.43224474775167 417.930176202255 399.2389629259296 397.24012532703534 397.6645916612164 392.31533806382663
802.1439999055863 401.69835068618363 399.2118788488339 418.3127277185543 398.20194700885503 396.27695966074464 396.6162756570678 391.361313040031
802.46799990654 403.6091741460201 400.6098604265986 420.0533468765988 398.9722562834385 397.13534923817883 397.42712810724095 391.2312679097222
802.7919999074936 403.61523964288114 400.8828728152061 420.008320483261 399.208862826976 397.60495700280865 397.6255609175793 391.85738244991666
803.1159999084473 398.08443954963053 396.31366274826627 413.33340281325695 395.0040727958952 392.7210644615549 393.2157852223972 388.6455906990778
803.439999909401 399.16100039598103 399.1213962588926 411.8453467971226 397.6020753308586 395.4609181613837 396.26859441072133 389.942482679614
803.7639999103546 396.76267009728525 396.4778062869222 408.9796624206565 395.1852127433614 392.97739680938514 393.6489595088177 390.1273449887967
804.0879999113083 396.70430165438125 397.306444098423 410.10556829581805 396.1287977462305 393.7315683787028 394.3378775994763 387.9598295879922
804.411999912262 396.7657840294803 395.6648270319134 410.99045740927545 394.1709799423881 392.1346396285475 392.7456755864183 387.47831433811535
804.7359999132157 397.1346682617891 396.8113497923237 407.4326875269241 394.3803880663396 392.57473182350367 393.6798279376368 389.0387106706782
805.0599999141693 395.2877342780493 394.24646694245627 410.0528523830948 392.8627950703956 390.66935716899906 391.4283610189755 387.2130731921508
805.383999915123 396.8822672032337 395.7718835519586 410.34855457003005 394.25798796691396 392.2190655847573 392.74515316208334 388.31118568583713
805.7079999160767 396.5331072686219 394.56880771126214 410.6141811179547 393.04905151173057 390.93625677967964 391.77366842527744 386.9232518480899
806.0319999170304 396.63068478464027 393.9601712990412 411.2102486971516 392.67160399389167 390.7912941572977 391.40833887547177 386.85000539579875
806.355999917984 396.40270643023854 393.84228924314493 411.2887402570309 392.4755047981289 390.3010669560427 391.0122173153427 386.1901098746303
806.6799999189377 395.52750552890416 392.46377220372256 409.54005005425074 390.9616783120659 388.9978904695833 389.43677930086847 387.9571689639096
807.0039999198914 395.18539456669265 392.3761046381916 408.580027402501 390.7829153778618 389.04549506120344 389.82712304115773 386.6711063151232
807.3279999208451 394.3081846754597 393.12158931752276 406.882343434473 391.49220330500145 389.60015069346076 390.3796630650467 384.94797129886297
807.6519999217987 392.27611306708286 391.92189727247745 405.9298897876513 390.86887088733886 388.5655351649084 389.4636861343832 384.8146443904211
807.9759999227524 393.40156390508207 391.19018744668125 407.41780365685565 389.739760167304 388.00354678591566 388.62080829921575 383.2812646035342
808.2999999237061 393.4629956198836 389.18652244854104 411.2106153631772 387.9737957872666 386.4322503870602 386.5992418560271 382.8997294183941
808.6239999246598 392.4601728925704 389.20392551843804 409.17658042146684 388.15238636501863 386.23305029925694 386.7051707446673 382.80688697269125
808.9479999256134 390.8511871296813 387.2997351609131 408.59531065055126 386.454731182535 384.0733956809205 384.7958214822047 380.3568650164135
809.2719999265671 390.8243232170714 387.21198742835224 408.4997727010522 386.23786860605315 384.21420333636314 384.6119953141964 379.7416871984917
809.5959999275208 389.0318640021995 386.33054222770386 407.50324266181593 385.7028226320665 383.4552682072884 383.57381673032944 378.2082652027909
809.9199999284745 386.7718667092001 385.9390739012412 401.86747420658645 385.03125785641754 382.7116152083251 383.4725223984302 377.04049214915875
810.2439999294281 387.83865603616186 386.05584719138113 401.3217663968611 384.27356847875075 382.2643080921034 382.96928865059004 377.68537632484725
810.5679999303818 389.00394315863485 386.82347769773014 402.9091999739755 385.0522444014161 383.2506854470797 383.7846233859212 381.050692840331
810.8919999313355 388.3242579087303 387.2874088433817 400.81753911899625 385.9074028126387 383.990713956934 384.4067698739005 379.20754418095015
811.2159999322892 387.3088718759441 386.1912229324967 401.44393456021817 385.46649765506703 383.4639734815913 384.03778417813214 378.9547368126107
811.5399999332428 386.3919889707778 385.47145189484127 398.9661125884869 384.4349299247169 382.0629523602293 382.88497684072325 378.1339206125658
811.8639999341965 387.0555188007124 385.27107559352675 401.46185096576176 384.2602646947117 382.00651241193225 382.62678457834096 376.696021059336
812.1879999351502 384.38406003765795 382.91156748877745 397.2361696778451 381.6034320612986 379.82628485291985 380.4217376287989 375.40347183754903
812.5119999361038 382.8722869646462 382.16082210671976 398.7123126490615 381.6520750828861 379.50611928859183 379.8202620363789 374.5645446476101
812.8359999370575 384.07176804631746 383.3300435393973 395.8723960754507 381.7365668154611 379.9832997499696 380.4535543600634 374.9197075766257
813.1599999380112 382.7391928711722 381.48219133958355 397.48093147295725 380.7816450644955 378.5787100586921 378.91341547010785 372.9257455974821
813.4839999389649 383.2226517976587 381.3561169885154 398.1106500124971 379.97769713847345 378.06698496747657 378.3863403641619 373.4702421687621
813.8079999399185 383.5965012414319 382.62459878406787 398.79319363241706 381.43901466853936 379.4343712269205 379.5667871808477 372.9156102212617
814.1319999408722 381.74254619805976 380.6566394823427 395.87424724531854 379.43859459215196 377.2732203472899 377.7592590680853 373.1362811222312
814.4559999418259 380.3742358289654 379.36243533543353 393.9574283081466 378.4222950101219 376.01679874623636 376.64252469853847 370.26136373167907
814.7799999427796 381.4052197836112 379.49893919472413 396.71461366383414 378.9395634925735 376.83629557908307 377.0268950423823 370.0357648394172
815.1039999437332 380.96336503245357 379.50968224605595 395.45414153401197 378.93291458779606 376.73385575978614 376.99587810676036 370.842191397522
815.4279999446869 378.6170756107772 380.00448098264 389.18200803494915 379.57661591568257 376.91031086169795 377.8597227442773 370.37662626759067
815.7519999456406 380.8464532049241 379.2643392421826 395.2086858981349 377.8668249489033 375.91200684102125 376.37688515128445 370.378296001164
816.0759999465943 380.3942729759281 378.2364544669574 393.89727004791104 376.79272463381005 374.7896799541769 375.5224944661087 370.7620010696534
816.3999999475479 378.4821674109831 378.228568133439 390.2211146923476 376.5954442862837 374.2789267754865 375.1616356905643 371.0364120092232
816.7239999485016 379.26749456362097 377.5731846606034 392.0774123741811 376.04993847247687 374.2549981991533 374.6782039759637 370.8742155370822
817.0479999494553 376.9242333067351 377.07666539058414 386.0625319407988 375.3606613446787 373.53694101268616 374.19702515315464 370.4539228675294
817.371999950409 376.7512965014741 376.6744505798063 388.5823505349861 375.1195925008899 373.2704842531506 373.76023406427566 371.3500573442121
817.6959999513626 376.0265073025847 375.68399906053537 388.8196928954095 374.095212522831 372.1326372144016 372.5990007687217 367.75332203642023
818.0199999523163 377.8907966778505 376.14007118334314 388.5943331992796 374.1574319920286 372.45215115351425 373.0091649327402 369.3887067292645
818.34399995327 378.1377409659416 376.0598398276824 393.1704071672211 374.6695607285123 372.6330043040474 373.0379470977614 367.8454357580553
818.6679999542237 375.9579970674115 375.1348871958437 389.2514688946998 374.1477730761353 371.8833044828332 372.63064561355594 367.3367012709741
818.9919999551773 376.67425171595494 375.4754390155057 392.0774531285433 374.43610109982524 372.49560846496524 372.7980613544066 366.3255350237143
819.315999956131 373.50439533585933 371.83858608068687 389.98097188773977 371.45491286045046 368.695168265987 369.2618832251467 363.2582165317931
819.6399999570847 374.6963325505492 371.5104939024109 392.5880384078289 370.6943680305546 368.27410867939915 368.5960488464055 362.87648838596965
819.9639999580384 373.84664709145596 371.4289052882653 388.5124664512321 370.15233139597683 368.0485240592956 368.8079444036831 364.5699646642241
820.287999958992 375.05404558476874 371.4968954482323 391.2412291618346 369.91641565395594 368.25655971213286 368.4312822382352 363.1668768995237
820.6119999599457 375.13521129256367 370.32801947325413 393.5517910612779 369.89242485957755 367.9733009673679 368.0858060786784 363.8243031353749
820.9359999608994 372.42255683645936 369.92833398106563 388.40086095403706 369.4217073479505 367.43958020012036 367.8259407251596 365.56751678469544
821.259999961853 376.02730345859686 372.8629881628592 393.2590808510851 372.18410314990797 370.3257503613416 370.20411198685576 364.2936558901544
821.5839999628067 373.47325978800814 372.1926269953731 384.76191952400393 370.2431979257006 368.42520744699357 368.99076535125573 364.7618597549572
821.9079999637604 372.3302822941488 371.00880985516045 385.22064059320365 369.7374611091413 367.7235436451255 368.35608703307616 364.38043514203565
822.2319999647141 372.5182016395225 369.45806374362036 386.8580068731261 368.49194093362905 366.4554751563234 367.0663004557612 364.02597779681224
822.5559999656678 371.52230788812386 370.32339211755624 382.79134354976054 368.742002499271 366.8056422054374 367.6408750657589 364.5395779178239
822.8799999666214 373.18473938370124 370.42167905600905 386.54238236522593 369.02928075816766 367.37125756121804 367.7626405577612 363.78499207265975
823.2039999675751 371.92129685580403 370.70711997136135 385.53901312259114 369.7529536289501 367.7602865633715 368.1371412691377 364.27908311595115
823.5279999685288 371.72514431068805 368.8953104017255 386.73613734668663 367.65112065764436 365.9126957251245 366.09735459206837 362.64988906484916
823.8519999694824 370.93170768368384 370.05761354343326 384.8422602597849 369.7291244190826 367.85956478587445 367.7297609166122 362.4397328484814
824.1759999704361 369.80436258338005 368.35718528333393 382.9470060242744 367.16625689807637 365.34440975874134 365.52039273176644 360.7690025176103
824.4999999713898 373.94496141195583 368.7444479314765 391.6126588348026 368.36116871923684 366.7470907305718 366.4488436007952 362.7924721251868
824.8239999723435 371.6059317166872 371.25337580091497 382.8780211813492 369.52197362624025 367.8294341546899 367.87040638237625 363.6830074709138
825.1479999732971 372.498180466548 369.9876542253394 384.51402220419885 368.5586345297494 366.763386168521 367.09876471433023 364.2318022046402
825.4719999742508 370.6729081698491 368.4167042164267 385.0495717536029 367.3154043579888 365.34320718154277 365.5806662340065 364.26744769439046
825.7959999752045 370.65361656187713 368.1555721529996 383.2612222406631 366.97022629733704 365.18432316156964 365.7131128940706 363.431228621328
826.1199999761582 370.9982832274776 368.1375895148317 383.89412227587457 366.8493779600978 365.22834704827983 365.4066035228437 362.7625798564511
826.4439999771118 371.27607526012895 370.7256450074298 383.1462236214507 369.7580867919697 367.6799261623098 368.0706154866583 362.65966249674625
826.7679999780655 371.03843643841344 370.6975823668433 381.9666548998871 369.68582624095546 367.6333181176782 368.0216455809932 363.8608872364315
827.0919999790192 372.08353105151025 371.708052906395 382.75574082484894 370.89927284416547 368.72528860873155 369.2325233073755 365.1713777063969
827.4159999799729 372.924418473318 373.2484323291519 384.0143396863077 372.63016463391835 370.51649292177905 370.70645989063496 366.4035124597513
827.7399999809265 374.9131891821077 376.1640639274521 382.84037003647694 375.3388591168133 373.2860552431364 373.87349430670514 369.3586725820619
828.0639999818802 378.91215605385617 378.18562823352573 392.35088872975126 378.02779111541577 375.8854874224063 375.55585128929494 371.40349535561427
828.3879999828339 382.1519892856277 381.3412190598822 393.444330702517 380.96181967623414 379.2744019025351 379.1850705457518 376.4430397262347
828.7119999837876 384.644093480926 385.0255918435818 395.2795859355495 384.93940061778187 382.7990648560444 382.62431511707786 379.71638292600153
829.0359999847412 390.19567669332605 390.26886383063083 400.5831096113526 390.06035066349335 388.30444176199865 387.65917722846285 386.0823536548235
829.3599999856949 397.98812277443113 397.9838829684342 407.88050336702383 398.21751530443214 396.3399715384911 395.45039882378865 394.09521701980486
829.6839999866486 405.2145559488909 406.45453391395 414.5605605107116 407.0257443450158 405.4008264984609 403.82974439309226 400.83800798956577
830.0079999876023 412.2110458429731 415.04511069360404 418.4436883497968 416.1136043377313 414.0962560526703 412.4904617542893 410.02442652110074
830.3319999885559 426.7355982704365 429.4260091750934 431.6415137372138 430.8172729924952 428.7493142658842 426.8285788249934 426.44097471932537
830.6559999895096 446.48481854389627 451.31697511135974 448.2818568157982 453.8772347428208 451.16633072083994 448.79112131220074 449.38319108182566
830.9799999904633 477.1502987913759 484.3016641065336 474.8537152477388 487.6260955920244 484.85682898968264 481.42872218109704 482.0244153407685
831.303999991417 522.8291907159479 533.9164824748993 511.04029894769457 538.313569273257 535.4214480214184 530.8219488324286 535.5367289831597
831.6279999923706 587.0251383423132 602.7214310582624 569.8431377679875 609.480014516998 606.2499667075814 599.0596783244871 605.0398737551562
831.9519999933243 673.4503244544485 697.0375455899385 641.0409470374104 705.6956786187735 702.590876212416 692.6592878099485 706.0951835977024
832.275999994278 789.7802227785998 819.5445062878102 744.1268898065939 831.8832146050767 829.2203409648691 814.8010963767501 836.0866000921862
832.5999999952317 931.2165544052214 970.2742020906703 868.3273264386727 986.2394614814123 984.6548466722693 964.3938417664032 994.7803735870275
832.9239999961853 1088.4882398812756 1136.7738632669038 1006.7025111472066 1156.9447113523843 1156.458217877183 1129.90552943154 1175.5419031929323
833.247999997139 1235.8191405854122 1285.0389592851138 1142.055522814024 1309.2830245025702 1310.4522264386262 1278.2655204234893 1340.1525134416065
833.5719999980927 1357.0396939743864 1411.6576350628184 1246.5925711001023 1437.6330059995566 1440.7165524115771 1404.0402784523362 1479.2367491663672
833.8959999990464 1430.667846887581 1486.4070013645755 1314.6653662272752 1513.8421554534202 1518.2475165253563 1478.7799606146687 1568.8976009636576
834.22 1450.5029957450686 1504.5185812052844 1334.6969082420032 1531.3812447161565 1537.6546308117552 1497.109331830873 1591.629912086255
834.5440000009537 1397.0089143551613 1442.2436145615088 1294.8140981697761 1467.6038245919926 1474.5782921582274 1435.2482047832652 1530.0903603414497
834.8680000019074 1257.0299318137 1291.2512807105272 1168.6504347523705 1312.295056528864 1319.1566974055531 1285.748330454527 1376.371567266894
835.192000002861 1062.6138043490769 1087.029393894301 996.5070767283537 1103.0813038670158 1108.304719527382 1082.3568934702498 1156.029989211668
835.5160000038147 867.5889439596026 882.2986101200547 823.6897239648887 894.1187655539765 897.3111164760879 878.8477574552512 933.5031188496389
835.8400000047684 709.952834191037 719.5017737012262 682.0259257471477 726.5287922182612 728.4604028820247 715.8976799170712 753.3726609713106
836.1640000057221 596.692229549483 601.630259552017 579.5605059649248 606.1893789052176 606.8873585196649 598.576229833095 625.6325970335618
836.4880000066757 521.4439995502383 525.3348720694128 513.8139139143569 529.3649206552407 528.6495226015656 523.4682032334956 539.6555649899217
836.8120000076294 474.5289715215856 477.02491339947596 472.247078946412 479.9380798836976 478.5404355391986 475.12504669726593 483.13663975819975
837.1360000085831 442.5208689360831 445.90930463025916 442.32407872613106 447.7926226226258 446.2114403256904 443.7236388603121 449.1018242582153
837.4600000095368 424.65501210171925 427.8861467441101 425.4901625538618 428.81520513989807 426.9478604177609 425.38145253510675 428.0364897645456
837.7840000104904 411.6863573160908 413.1775149210751 418.3140597089903 415.14876266094075 412.97831033638147 411.234229571359 411.0616442738452
838.1080000114441 403.4892353169887 404.1540117949743 410.95902055262735 405.2344921743802 403.22499893559103 401.77078039733885 403.3146556512773
838.4320000123978 398.9567065259875 400.2936713582146 403.9701716349313 400.6821132636114 398.98455013806813 397.5473421437393 397.6227622049468
838.7560000133515 394.24868235457126 395.6512773778623 400.1087841157813 396.1602099340065 394.44009326341416 392.9129462071124 391.8910306192068
839.0800000143051 389.84731050383164 390.166210199293 396.51223475583026 390.1310622689524 388.4322532841276 387.44779398184204 387.92890196379386
839.4040000152588 387.9806958766788 390.2058191961575 393.18297137584216 390.1656160904755 388.1665443355647 387.32030107964107 385.9842644947482
839.7280000162125 387.5530096071946 387.8746700061306 394.55968804233066 387.88012026794945 386.2066357924679 385.03775668429506 384.18588763676803
840.0520000171662 384.6085928255428 386.1969898982433 390.5077022199662 386.08740468431245 384.2180443450852 383.54077356333795 383.3049086562421
840.3760000181198 380.87893103689146 383.0683041273547 386.73767766211813 383.738404993997 381.42578054787094 380.8400020275986 378.0659049415565
840.7000000190735 378.92166758817535 380.3203662467596 386.50443686898564 380.7640824557384 378.5391726727774 378.0083618743735 376.226227528379
841.0240000200272 376.7445749603696 378.1717631022862 384.3889167150769 378.50326246479824 376.51674594482404 375.78645894233296 374.1857764759315
841.3480000209809 377.3182798058704 378.29229604520856 385.90700648321115 378.68765680418267 376.7913956969724 375.9821121151519 373.07996590343146
841.6720000219345 377.09240383674245 377.2873540554642 384.3017282217758 377.2815744136935 375.6880748074854 374.9664913115421 373.15297005716667
841.9960000228882 375.7260250814047 376.7945125462071 383.1872745566319 377.17272499673703 375.2316463738166 374.47397042887525 371.6598691225796
842.3200000238419 374.76327105152563 374.5571126237784 382.25185992651006 374.63472128858655 372.8245893345469 372.3475205729624 372.00212314990284
842.6440000247956 375.1252830217538 376.4281846297628 381.6570162558478 376.8473340139956 374.80330178843656 374.17664848991825 371.9567819123849
842.9680000257492 375.9548275084262 375.8690973489957 382.7653703650024 375.73237783125006 374.0630105404888 373.3855010867237 373.9239492898923
843.2920000267029 376.8694465491627 376.4830412494821 385.56982336337836 376.9131068549139 374.96448395643256 374.12839581017386 374.59115239913814
843.6160000276566 377.6316586567309 378.0328076858502 383.6476676068438 377.78548219246795 375.94402518534446 375.42599649895544 375.1260926685979
843.9400000286103 379.04562555596954 378.95867820927043 387.8634130116885 379.56903777898873 377.7983796844399 376.6061990097431 374.2224560130654
844.2640000295639 379.1694086592747 379.8193076648436 385.5266557311539 379.90586129982773 378.20827248446625 377.13128546945666 376.41960394281034
844.5880000305176 384.97598148413823 384.23334910474836 391.56054444123174 384.55383205662633 383.11224587324097 381.67496699377654 380.5641310463329
844.9120000314713 383.9720139260093 386.18879750569414 387.3807488881634 386.7895455318723 384.866748198036 383.7561401662286 381.87676010455675
845.236000032425 389.1106755700618 391.1767483505703 394.41963966078805 392.035595474878 390.124304521498 388.8899654372994 385.03623650188473
845.5600000333786 393.6295911025261 395.81359383119167 398.5845082230022 396.54365156900394 394.8982091667598 393.09751417097004 390.8355527174964
845.8840000343323 399.7394988116731 402.6091794118251 402.9918651306807 404.1946170375697 401.98976989559145 400.4356401917093 399.4158704680419
846.208000035286 412.1386915356406 415.7808027281658 414.52612672083717 417.75289021578783 415.7814220063454 413.68790453427863 413.6139905032949
846.5320000362397 429.45964444963835 434.6878028133479 429.55777057759536 436.4880170744713 434.7512884785965 431.72380287334613 431.41097391715147
846.8560000371933 450.5072685889032 457.9256492288308 445.3251973230058 460.51980558776825 458.3917455677931 455.17313638815097 457.3225816671117
847.180000038147 484.4804198749718 493.50989447612517 476.05472915303875 497.5056841030098 495.14037913564937 490.5445201068693 494.7048336360961
847.5040000391007 527.2721699354322 539.74316110871 511.84058933013995 544.9880485093477 542.2676990490514 536.5473741958891 544.3721723104923
847.8280000400543 591.5439231412406 606.3409779164116 568.8572115809259 613.4583017388563 610.6415239778274 602.660288242756 615.1123242543937
848.152000041008 675.8417168740165 697.7248454404532 642.3934024339137 707.1491102726686 704.7359501253475 693.2833567088527 709.9798590083927
848.4760000419617 785.8356511775355 814.1456462027936 736.9376387096495 826.6614695352096 824.268321274407 809.4443641784899 834.4409518048831
848.8000000429154 919.2968306255461 955.7345206636396 853.2141878559042 971.3878488463138 969.6614471042292 949.8293996955364 984.1233912004269
849.124000043869 1067.7464465497055 1111.130210783494 987.7805607325106 1131.0834060766097 1130.2822400274997 1104.628737211408 1150.2009442410256
849.4480000448227 1219.923119999669 1270.5968094619443 1120.6847026174385 1294.7540625191923 1294.9944286536215 1264.1005533864936 1324.1867133953874
849.7720000457764 1359.1371267155182 1415.1749578384718 1242.1259541232785 1442.460511912595 1444.2600433545724 1408.1260651454813 1482.814242383219
850.0960000467301 1467.8724448887324 1525.1748835158746 1339.924313634649 1554.2504395141527 1557.3767414830197 1517.752571974589 1607.5270524182074
850.4200000476837 1533.3444279491364 1591.001640627321 1399.9423172407621 1620.849631917003 1625.2574262121702 1583.9747038962826 1681.9316922760659
850.7440000486374 1540.9926048753618 1593.375924878566 1408.3424989154619 1622.4242183114466 1627.793229842692 1586.960581836675 1691.2280961410324
851.0680000495911 1481.258887015736 1524.950686540577 1356.5870484329985 1550.9583868806108 1556.3431423196103 1519.305096098883 1622.0120975352334
851.3920000505448 1361.8370730417398 1395.1698724925532 1250.8402294315001 1416.6646923456633 1421.653994661905 1390.9552483911898 1486.3763803092825
851.7160000514984 1204.2293546477754 1226.7313724170042 1109.571442331983 1242.4478754589331 1246.2650717373558 1223.3108085642548 1305.9558464608326
852.0400000524521 1041.9765962441325 1052.5951940881691 968.4353281652021 1063.2808977380273 1065.5802637275779 1050.7720672600954 1116.874026118173
852.3640000534058 900.2511208871124 904.9290308977297 838.4904295693239 910.300308411297 910.4678988483188 903.3665359070417 955.1022210671022
852.6880000543595 793.4522499142956 791.1953045088071 744.1755014451968 792.958248517914 791.8706947499757 790.1850760868687 828.8800631076086
853.0120000553131 716.2224792602701 711.7170558964062 672.3075242393719 710.0949646635382 707.7039293567896 710.8273580118271 742.1444214275791
853.3360000562668 660.250540980624 650.3605806472116 626.9249216264535 646.6491569082411 644.4129074648657 649.1975010972558 673.2334884175322
853.6600000572205 620.6251958983789 609.548340352644 591.192366381143 604.8451776539797 602.0924928276053 608.562806101025 629.750738558261
853.9840000581742 590.0274751355856 581.0139210878497 562.7950289739367 576.194730088943 573.168650374065 579.5972839993209 599.1706671851325
854.3080000591278 572.2404300957335 564.715875385404 546.073741760644 559.2273712105192 556.6790259460834 562.635893132683 580.9822136568441
854.6320000600815 557.649299234438 550.583658208598 533.1145575087626 545.8085220047218 543.1221003123748 548.2165960278898 566.6395252153605
854.9560000610352 549.3973912139514 542.0579612014615 529.1670911505144 538.4719039226275 536.3532171003092 539.7847968690699 558.1785077986367
855.2800000619889 540.3492879229286 535.8576251223786 519.8428495653637 532.6952372089388 530.5309417170394 533.1310926472954 548.5244398483642
855.6040000629425 533.9690198138755 531.1311098300016 513.4737349924795 529.0564078321877 526.8454275348954 528.7498934735017 545.6013657604708
855.9280000638962 528.4414585731569 527.1189330563072 510.8124435422676 525.9128548412729 523.8026861868157 524.5137848797742 539.2446391442446
856.2520000648499 524.0286182615321 523.1581193149394 509.1665822058535 523.04410698205 521.0098177658917 520.7123512154529 535.4489682855268
856.5760000658036 521.9189505194926 522.7834298657964 506.3709215740011 523.3286989837909 521.222012221226 520.4115851337789 532.7504472340378
856.9000000667572 517.7071959911095 518.6612300839281 502.6753284319867 519.7030168682891 517.4912494976427 516.356312876026 531.0018223767536
857.2240000677109 518.1966784984492 520.4724578373376 502.4403751146671 521.5980139738647 519.9760053102706 517.7435247892132 530.1027499533727
857.5480000686646 514.7198643241312 517.0852870721517 499.64463932755757 518.8619928654332 516.8913167407989 514.7067868074064 528.3605602686566
857.8720000696183 514.4344890602285 518.9152533848454 497.2784466789649 520.665012490164 518.9723358445515 516.2718071472509 528.6355881848408
858.1960000705719 513.5735623705918 518.7761645669448 497.20619614761506 521.2067685306029 519.3024491575541 516.373793633855 529.1365933042875
858.5200000715256 511.9341600849058 516.7342458329312 496.1580895537649 519.1955554629511 517.6279349731266 514.4791744388319 527.9248309180899
858.8440000724793 509.81053611412085 515.3451898137273 494.40147202836727 518.1435055733646 516.4133481004707 513.145023680788 527.1203939501368
859.168000073433 512.5495605486577 516.0021266392775 499.5649001708295 518.6211102867513 517.4005900389568 513.413270869674 525.4742964763896
859.4920000743866 511.4479934358376 515.1157992474798 497.64974765032366 517.8127094247677 516.3943655752478 512.384214662221 525.5069633246229
859.8160000753403 509.08588270311554 511.60626244140724 500.16033056591795 515.1806430506037 513.7342392414707 509.1640178608007 524.0616331450105
860.140000076294 508.80740415671045 514.7489026398157 493.6335650638533 517.9779649071863 516.2271807243836 512.093862244993 524.1549699201735
860.4640000772476 510.59166017674795 513.9188795649072 499.81396075921595 517.4462085566455 515.871424502947 511.5753272965287 524.3168799661963
860.7880000782013 513.6944586455402 517.6713590751181 502.5899152129489 521.8327134871861 520.1074603236215 515.4029208129574 526.0678792739504
861.112000079155 513.7769212654222 518.1690481391214 501.61020769197427 522.0406587957835 520.6052374062142 515.6853583163016 526.4162200036626
861.4360000801087 514.843272195596 518.8821750165682 503.49249231638424 522.7163979775507 521.4984069960157 516.2046915413893 527.1502018259309
861.7600000810623 517.6713678356705 522.2466344110195 505.43416669204635 526.664595932286 524.8436529166065 519.8318581469847 530.5141470691542
862.084000082016 518.2236402481705 524.9272569650409 502.7248767685361 528.4791462574132 527.0609597355752 522.01039293759 533.915905350741
862.4080000829697 518.8896944886841 525.2343802048892 503.7739839287297 528.7738487254298 527.3669588436144 522.4575722886086 535.5990975317934
862.7320000839234 517.5529625332277 526.2364702877956 499.63143426485055 529.009132724149 527.6437639476618 522.6608517856146 535.3304714289319
863.056000084877 523.0121755286559 531.1502591741876 502.4983042293718 533.7658049377492 532.5822722768282 527.6591800087776 542.9545090705067
863.3800000858307 525.0477755290608 531.0368659782167 509.89311977188174 535.0539416260982 533.7274810222119 528.3432072059916 542.9648038381612
863.7040000867844 523.4626289445589 531.5929074460078 505.7689669379813 534.5315862995028 533.3351997601507 528.1953752616065 542.891370499623
864.0280000877381 521.3658220113635 530.2956091590955 502.34533660651965 533.6377928041741 532.1724365670568 527.423392587484 541.8287821396405
864.3520000886917 523.4454625404103 531.2058918860588 504.3853563202732 534.5255127148488 533.8014979063951 528.501205569271 543.3236507464833
864.6760000896454 520.3151763417958 528.4351291032293 502.7664943627214 531.5974053133777 530.4430085036697 525.8379184185858 541.6712355330984
865.0000000905991 520.3255762856838 527.6934730857987 503.7782335155007 531.6776388613735 529.9515913830909 525.3261591754792 537.5547927911764
865.3240000915528 518.8865078705419 526.5251750163195 502.23618956452356 530.5770228452619 529.0442406698759 524.3463123272995 536.4671276883948
865.6480000925064 517.8884065433947 523.924123361915 503.4730658773151 527.8508807110741 526.6444118861681 521.667098782018 534.7218320099129
865.9720000934601 517.1723354515979 522.9370489087561 502.566322935569 526.0085178108983 525.064272478448 520.0850635670163 532.623995066408
866.2960000944138 516.4557928464033 521.4050465827625 502.361176868807 524.8500644519341 523.65056268573 519.0681669533019 533.1555075368711
866.6200000953675 513.0764473299641 518.7565006682232 497.80239831582 521.9559449654182 520.5676186697586 516.2169143281326 530.8115002292944
866.9440000963211 514.1749653605173 518.0991114920919 499.6949995736812 521.0173170774148 520.1141485056839 515.5891786561313 530.0023616558872
867.2680000972748 509.1638137885328 513.6470199420382 494.4526511735541 516.6346159273901 515.3127543217323 511.23117138654993 526.5412708393715
867.5920000982285 508.2001089732207 513.5821493866065 492.90882710592643 516.6537518482147 515.0528385299102 511.36508146063113 524.077658658393
867.9160000991822 506.9186286825786 509.29988665582636 492.99791903045457 511.73665916870993 510.61453989151516 506.8874475005051 521.4720051127531
868.2400001001358 503.27101324325673 505.28550727957753 491.597301042058 507.8698434172979 506.2850741479508 503.297886515498 517.5549260659476
868.5640001010895 498.6729146058643 502.5492436820549 483.58344951881503 504.7834231313408 502.40487106363554 500.4346722684553 512.5073028854811
868.8880001020432 497.77497526950316 500.71871631953337 482.9429346431938 502.5861582543124 500.3982011549334 498.6707636056059 509.4592650471812
869.2120001029969 497.8408994229616 497.69143611872363 484.03313154178187 498.82131540567195 497.185111228301 495.697298238012 508.8475666002329
869.5360001039505 497.1779687246915 499.2198929201222 479.48717998082884 499.8423587223714 497.86916914591484 497.25097877917506 506.47379316795957
869.8600001049042 495.82608480017336 495.15375453351174 480.6954507921886 495.14865502947555 493.0046816679248 492.9831428879256 505.22321300834847
870.1840001058579 495.9331494760523 494.9368340349968 481.0006817518976 495.32824071177265 492.7626761523524 493.34880516848216 503.8304930546202
870.5080001068116 494.4316516357361 492.25707242588624 479.5014834811127 491.9293556779676 489.17529093647244 490.80031876590647 501.50407916383926
870.8320001077652 493.2692960245422 491.8406488037752 474.40608453304014 490.7751909462584 488.4354811877706 490.21108386078646 502.2593376372027
871.1560001087189 495.0942087871703 491.8594671728131 478.97909047943267 490.53109854533443 488.0891019216956 490.090141602773 502.91100614192015
871.4800001096726 493.48610226757364 490.7859497781777 475.7995855651558 490.1132843573766 487.32880679985004 489.45435534573267 500.64107137283133
871.8040001106262 491.9795329660644 490.581581255256 471.6453626235912 488.91035991632305 486.08192314120015 488.57749078778215 500.6724560666407
872.1280001115799 492.5562542223066 490.10989350709303 476.2028989600907 488.5826705475565 486.4015436937542 487.68841921397257 500.6988188641935
872.4520001125336 492.53520757407273 489.32597224427633 477.02091444881313 488.17783486658243 485.9129630690801 486.9587520275543 499.89851356222243
872.7760001134873 489.88067700891855 488.432697226677 475.2632339592936 487.96068910794935 485.6121507273893 486.13205934038405 498.2372120064508
873.100000114441 492.10016252211307 492.38299176076737 475.0450936813869 491.6162796484522 489.4109784364136 489.82989408010724 500.42975216900834
873.4240001153946 487.49699367135696 489.5754702951293 468.99727255869857 489.18061142698537 486.7530343190725 487.4211134036808 499.62282841036927
873.7480001163483 488.17760051849456 490.6338549225818 469.68458813015457 490.88054312684443 488.36375948646906 488.34635294060337 500.0536444434298
874.072000117302 489.4938306592012 492.07624294612236 471.87270934486844 492.2566015007352 490.202556433606 489.7384333104352 501.4295224726048
874.3960001182556 490.01289950521664 492.35004620483744 472.1514062665453 492.89641395800834 490.53913377421406 490.02563035813483 501.89113198421694
874.7200001192093 487.2859414926218 491.5116134800028 467.577961442362 492.25848070183474 489.84873951007296 489.2684566890881 501.6374199490094
875.044000120163 492.97177169136944 496.4832223333412 471.77023816071244 496.62852705253727 495.0063169832548 493.9274677777164 505.86041002990186
875.3680001211167 493.8600130733116 495.40744080683913 477.6124439811423 496.6845724954059 494.74246553556753 493.3271272666248 505.68613075595795
875.6920001220703 489.88633468888554 494.4847302100452 471.40909240417295 495.7761299151305 493.6106491885057 492.6699664459877 504.6856568856552
876.016000123024 492.40282143247384 496.8563026463382 472.10978485672786 497.18443254649713 495.56173141967486 494.043655421828 505.61380375431605
876.3400001239777 494.62857334782575 498.5597009406604 478.15711984949724 499.9939808165438 498.012674049544 496.16810569692086 508.0625285103868
876.6640001249314 495.4700866666854 499.47196121759436 477.25146820239894 500.70684020388546 498.9973118886194 497.2455537331217 509.27183184249714
876.988000125885 498.1420337235084 501.88707551269124 478.8068757079744 502.6829995677093 501.03205258196465 498.9905048241777 511.367026674255
877.3120001268387 498.58951796892677 502.3277368319856 480.5538807768547 504.09236291846764 502.06519768036486 500.019376412788 511.83636525242747
877.6360001277924 501.6991638148089 504.3755568357993 483.19381022007235 505.6825486991569 504.04885818499037 501.7895280606248 514.7454005900715
877.9600001287461 502.59562805011495 506.49148483681853 482.43735021449504 508.25195231166646 506.3217494584137 504.2591356985593 518.3750702038535
878.2840001296997 507.0849373834669 510.34867207521404 487.8988802584624 512.1717972503388 510.31503913595236 508.0665038856635 521.513654216491
878.6080001306534 508.9348394165721 511.6371341097496 490.7811497861081 513.691376084183 511.9640153570373 509.3548390318605 521.8617731744521
878.9320001316071 511.41836271067405 515.372136713122 493.0858621566264 517.7483734992203 515.5231324056867 513.0205472432359 524.7984072613026
879.2560001325608 510.77910816836237 515.0052608053038 491.3785939855487 517.3066822231795 514.8943198560696 512.6861248051226 525.9862658000013
879.5800001335144 513.8539681249146 518.1983442543775 493.41873363767337 520.4986658731616 518.6416525450187 516.1342153110603 529.7498141865449
879.9040001344681 515.0819048167434 518.7620083046722 495.95366747148125 521.708666972645 519.3568663188328 517.0383346361306 530.0491216693089
880.2280001354218 517.0857870352024 520.3701542765143 496.66650270685835 522.6215043199411 520.6825572172233 518.2770514021313 532.4854334591174
880.5520001363755 515.2165238022737 520.5416204209316 493.99809450765997 523.569476176038 520.8925178569802 518.5819481958905 532.0201558003594
880.8760001373291 520.1729299069525 523.365939676615 499.9702013154388 525.2890774391116 523.7701508319898 520.79440627 534.459967504129
881.2000001382828 519.7130024592993 522.5266957131172 500.19749900612493 525.5759966736643 523.5603611657858 520.7397971689298 533.6498919157831
881.5240001392365 520.3765774331911 523.0004830837215 501.25396475789427 525.5512932791394 523.7023114031392 520.5629444331372 534.8889784812678
881.8480001401902 520.5597757146081 523.9688431592499 499.6483548089495 526.2405336974741 524.6450443749338 521.7462854160292 536.2977122492637
882.1720001411438 517.5556110139437 522.2447503744995 496.6466002602407 524.6421073598738 522.4452716234834 520.0183381055112 534.178145230463
882.4960001420975 519.5220582318618 524.2902862884416 497.56205267770673 526.2475149353342 524.7265033232569 521.8863631595922 536.2528779072444
882.8200001430512 518.2197807357206 521.775810965905 499.010759876713 524.2685401119497 522.390834433243 519.531780492527 533.2412163466009
883.1440001440048 515.2881211085405 519.8417386186343 494.77195727817735 521.9700357535767 520.1121187798094 517.64103103005 531.151876730987
883.4680001449585 514.344943235059 516.4651238004324 495.70976768583034 518.8972164539387 516.773810428542 514.1237381601255 527.1948799345071
883.7920001459122 512.7884390747084 516.0799419916998 493.3968198936511 518.4677411883257 516.5593382375233 514.1773996252518 527.3988611119896
884.1160001468659 513.2813201686075 516.1856523367476 495.1906175066439 518.106523419214 516.4095198004185 513.5875554526706 527.23294811448
884.4400001478195 511.68595427627326 513.4481926856837 494.5004946792686 515.8386443309731 514.0298058287163 511.37378528315026 524.371207297293
884.7640001487732 510.41833370864344 513.0116920747228 490.15680709333094 514.7530985030112 513.0833762606137 510.757863711869 525.2075212813069
885.0880001497269 509.1008164317551 511.28161262795027 488.8183182311464 513.380701212133 511.76906534267334 509.75638798825537 525.2534722582968
885.4120001506806 507.8070130724824 510.0294679328657 489.1032305539631 511.96288990692983 510.1818114771516 508.1259828277439 521.6434650877829
885.7360001516342 502.106571832263 504.2420631588215 483.8366727767285 506.0092138464423 503.97977501037917 502.29661273750753 517.841292424187
886.0600001525879 502.89174562800804 505.4876153790324 482.8437784784948 507.9433011455335 505.4740120723636 504.13069229198936 517.6856803520494
886.3840001535416 501.30004497284784 504.84484824924675 480.44332313587404 506.2583745055914 504.2352613363238 502.90107803421165 516.7687615764746
886.7080001544953 499.4362661664404 501.1697709199323 481.6826126104571 502.7480572449841 500.48769888779606 499.1322847119873 512.7646104501421
887.0320001554489 498.00469645958003 499.82170459169765 478.9792851300453 501.3704196424507 499.10369509872066 497.85150378125707 510.393130692014
887.3560001564026 495.1868412030492 497.7807425887855 476.1310133658555 498.81172356365965 496.59488734171674 495.50955771021955 508.25197896549366
887.6800001573563 494.2859342657457 495.4563806497123 474.8608386395165 495.97948785388417 494.49220274140407 493.2385258501498 508.766645261331
888.00400015831 492.95156427920176 494.19645437282975 473.9343809324671 494.6130211537678 492.81265867002526 491.90427175111495 504.195814395998
888.3280001592636 489.99900898915644 491.59994317429 471.05936400794303 492.52151841419465 490.4115783236881 489.5274764863565 504.2745406763005
888.6520001602173 486.8234031321477 488.98833541532605 468.209114591051 489.9771879994786 487.56552461635397 487.09743537306116 499.4799683456531
888.976000161171 486.4051395144155 488.54759644265215 466.2776005740024 488.6878240224281 486.4833701752783 486.2866971828619 499.1633210597502
889.3000001621247 484.84003381756594 486.2482645068991 465.5824360818332 486.5471391800816 484.5764240958337 484.0489123121423 495.7931106644653
889.6240001630783 482.3731752925582 484.06878755986816 463.5328040728449 484.7175603535666 482.41138026195813 482.2623629974282 495.01485016602925
889.948000164032 483.0887965431547 484.3181121759178 465.04760398208646 484.5661671384001 482.69913904245345 481.98011438557404 492.598669400822
890.2720001649857 478.94388571432273 480.86229642900315 460.4186966407675 480.83508207063494 478.7955578309642 478.4387092477589 490.5353127977408
890.5960001659394 478.800468383725 478.7065145102142 464.3862806053068 479.8275550937129 477.76480202424904 476.95723881462584 490.3553670605444
890.920000166893 476.5800051359819 476.41984477899655 460.2034249137565 477.02262109498633 474.9824315335293 474.3877478199636 486.1527474611675
891.2440001678467 473.4180054110825 472.4334897414418 457.5652176212447 472.45195976955307 470.5319790347726 470.1768381669159 484.7727630163582
891.5680001688004 474.08512615977514 473.75791528472934 457.23946970728815 474.5239769954114 472.1025252621136 472.03343840434627 482.15070822994744
891.892000169754 472.2317895743237 471.5767560849311 456.27191452006764 471.9744611219664 469.6467846387605 469.8252975494087 480.8734041692118
892.2160001707077 470.6081502056972 469.94358457104204 454.5121646823962 470.19607360281987 468.00361901000696 468.18194158855647 478.8008641751769
892.5400001716614 468.8868798816761 467.4065493569563 452.57787005561704 467.799998262998 465.38478998505144 465.8243050976961 477.422852377505
892.8640001726151 467.9200113500152 465.09786203666295 454.095775925144 465.4667840903429 463.33650043497465 463.441451738127 473.8848387046121
893.1880001735688 465.08916448603406 464.77679071500654 448.236591006508 464.95573397617005 462.71221306436814 463.0198217917695 473.1015350959054
893.5120001745224 464.10979573468677 461.6653406346452 452.40438139248766 461.7764935762769 459.54238095908 459.7098663377254 470.79994927330256
893.8360001754761 461.26188884219454 461.2597950667827 444.4061368658229 460.27939300205117 458.2676963880733 458.985595248961 470.02820236081317
894.1600001764298 457.8672293657687 456.9813541432689 441.5814597063948 456.80703322845824 454.4566609867972 455.1914051683238 466.3948448073286
894.4840001773835 457.64926586055657 456.6429139828472 439.8180151933234 456.28986608833816 453.9965588526238 454.9480995659663 464.99296203525125
894.8080001783371 456.47798118304365 455.33471059140317 441.3186387657187 455.22667940403335 452.9915800235036 453.72845640867797 464.4112858100542
895.1320001792908 458.01053011344163 456.0695736633526 443.819681402475 456.001747211883 453.9214995432505 454.3598338713357 465.39347902994575
895.4560001802445 454.7087172602138 454.4182371839612 438.3370671996101 453.6718508364388 451.4738009109701 452.42765922623 462.80227760263676
895.7800001811981 454.3626374922278 452.74395447088284 439.63382092280506 452.4614897279656 450.638055764247 450.933599835113 461.5087315961542
896.1040001821518 453.68715015569376 452.8743501119466 435.9064918642213 452.0663127745358 450.21264990646586 451.10493362141233 462.30068648149546
896.4280001831055 451.57851382565644 449.8037292360895 436.55444521367247 449.5204710902982 447.1631624777135 447.98327568022796 459.3081359715088
896.7520001840592 449.1322478751404 449.16792719560317 433.3315208486934 449.1942848351032 446.56216853065456 447.37600806639665 457.0156484086524
897.0760001850128 452.1823691271632 451.39724386397575 436.49937916101965 451.4840634628251 449.11331262381174 449.96395267843036 459.74939656405405
897.4000001859665 449.58789989441135 447.3419223427271 436.79893928821946 447.13272636727845 444.8712407834435 445.4742381142437 457.8154663629673
897.7240001869202 448.269795448424 446.1911615042852 434.7187783389915 446.67321515024946 444.2770946215324 445.0058687346717 457.2841096855236
898.0480001878739 451.5397922844188 449.7130633640729 436.4755449424582 449.5828014514469 447.76879850766755 448.02476292599545 458.78085923471303
898.3720001888275 448.1111835222932 445.9819956813781 432.83769936826724 445.91073750801627 443.7203097820296 444.2523433654068 456.62675965643774
898.6960001897812 449.6737235481948 448.6378517077196 431.6571958628522 447.7840593928351 445.93323224453013 446.66394229980415 458.0982818236005
899.0200001907349 448.6371209910749 445.75913927706097 434.3478280592845 445.2567737191748 443.4982392598271 443.96273152977943 456.3000604962669
899.3440001916886 447.06407341612476 445.0312927713711 430.32308766142614 444.32758906299114 442.1314385508825 443.15256397080543 455.30547464336854
899.6680001926422 446.3886869823024 445.2626708220992 430.6608532680541 445.20375989911963 443.07586466323323 443.69042735690994 455.37113248613343
899.9920001935959 446.23333266133466 444.0033353251854 431.0459004930568 443.9326438297397 441.4740956614596 442.5844745075675 454.10887077146185
900.3160001945496 446.3568871951395 444.57804502922784 428.4578709174604 443.67841360066814 441.56546191508244 442.8028105040624 455.1981678716266
900.6400001955033 446.0100918347317 444.1216018228888 428.13049617524786 443.56218386334035 441.083925326712 442.4540238210694 454.6274561401796
900.9640001964569 445.5854481285407 445.1376012367702 428.40851143660495 444.57822849969546 442.0879667548564 443.19226701578236 454.1703258376831
901.2880001974106 444.50497165929914 442.74033185417267 427.8939343162882 442.0158901652409 439.6850899840573 441.06857609669606 453.95316186399566
901.6120001983643 444.99713129712734 442.0105469003212 432.1315489860403 442.0192961382183 439.9767831459159 440.67269331507475 453.77408100848726
901.936000199318 444.69564636642235 443.13186169662794 427.2554519300616 442.45024399708615 440.27845078641053 441.420920804667 453.7000789418962
902.2600002002716 445.6526390414899 444.2684033118668 430.114686903644 444.4315242304226 441.95367496168944 442.9172550200277 453.2590175207809
902.5840002012253 442.9758510642122 442.16751141179634 425.96943063320276 441.53134065724913 439.1603744954288 440.4063376885474 452.14701367087224
902.908000202179 445.26080121143923 443.96787620603845 430.26880219311107 444.8100725791537 441.97893036808415 442.9614005906564 452.878546275554
903.2320002031327 444.2570609683979 443.3430836711502 425.96569749822504 442.91639265813524 440.8490833465108 441.61544259937756 452.73624860708077
903.5560002040863 442.3857417141176 441.93072954189574 424.07105345671846 441.68866825270675 439.4315164747101 440.25612300288975 452.68000075419377
903.88000020504 443.85567206183424 443.13303831871565 424.504884678297 442.60979276241346 440.6497895390852 441.71065583684856 451.4371225269192
904.2040002059937 442.4452033968969 441.3419557132105 424.6194963068406 441.06953845202423 438.7290326815975 439.85546763617145 450.5198037731069
904.5280002069474 444.394095590002 441.43777672310955 428.51165402892894 440.85301050144085 438.8978657253705 439.7474820140469 452.12329080796434
904.852000207901 443.14400481756445 439.95399390352475 427.9716073434945 439.6118348029256 437.6577627243807 438.2555400152697 449.439143534687
905.1760002088547 441.31763597578083 440.4095991428517 424.93973283359406 439.8090203300128 437.4101093511246 438.3035099713117 449.0442618698403
905.5000002098084 439.371331555266 438.9072880254401 420.97773099483976 437.94822344891986 435.81610149869823 436.8603539035214 447.7694235962433
905.824000210762 441.7196289460654 440.73990298826067 422.43903608343265 439.4612510613529 437.3515380190462 438.5218074220509 449.78675141148074
906.1480002117157 440.0752139667124 439.2428966167987 423.8150306414672 438.4759903810326 436.5398010702488 437.179137606031 449.0219914667459
906.4720002126694 438.6742515091512 438.8949304360421 420.89294809016445 438.2348513260315 435.8530953289424 436.89010254426523 447.1281347256294
906.7960002136231 438.27411248244994 437.94205030517327 420.65506081738533 437.5762348924359 435.0162756289931 436.2737796980454 445.7528860008488
907.1200002145767 440.2859519785428 438.00304026155317 424.52939407633505 437.9594377537727 435.6527779101908 436.69028099044885 447.37069081725946
907.4440002155304 438.54031000865336 437.992835044839 421.7863145364471 437.296459469917 435.0718198846313 436.3110443823067 446.48431752498743
907.7680002164841 436.40107973213946 433.9427815411733 422.1737673187322 433.9122155734739 431.2895290800576 432.57512964493634 443.7397392921505
908.0920002174378 438.13488382219657 436.62637154611167 421.8760262381313 435.7990453386467 433.69110671095393 434.88057614634687 444.51967686090876
908.4160002183914 435.96034941256903 434.147582970821 420.3455052417448 433.4316235549591 431.27293297632525 432.4181193867622 443.42415097411657
908.7400002193451 433.95559505496385 432.4387916877056 418.0054122437026 432.0801715759052 429.67840095860623 431.2294141684266 441.12586555239125
909.0640002202988 432.8763409790246 431.5400767126669 416.8355341254519 431.18110987218927 428.84442817312913 429.935442077194 441.4289492757208
909.3880002212525 430.6068707076531 431.35893908455023 413.042819916172 431.02531880748614 428.5101857307773 429.8147783377219 439.03974945127743
909.7120002222061 428.5537699258216 428.7688094728563 409.6635054876984 428.0962478701271 425.3633969935522 427.0656109913251 438.18859878508226
910.0360002231598 429.03334381662955 427.89987306110083 412.6241008137939 427.3781849676076 424.6687416701965 426.18063275346117 435.5103117348183
910.3600002241135 428.9372192827402 427.8263728871449 412.8953192632165 427.4823154438707 424.79829462356037 426.05599155441286 437.10530636788826
910.6840002250672 428.633840661851 428.3173390612136 410.2739607308108 427.51933061436193 425.1977174875982 426.5805345041366 436.4928765935856
911.0080002260208 427.69930998885803 426.6738629334744 410.87244219563934 425.6157871279744 423.31365554656816 424.691641798996 434.7804330708568
911.3320002269745 424.96924370038437 424.52532435502746 406.7096739180955 423.392185141135 421.1434356152581 422.64018604982766 434.2874589719134
911.6560002279282 424.45890233597834 423.32753033879135 406.996976797627 422.29748793735894 419.7673367531796 421.57107920810387 432.1882145119511
911.9800002288819 425.2075696352141 422.82881153268124 410.2877931331154 422.6923664083005 420.10339924874705 421.62471084332105 433.941984989875
912.3040002298355 423.3978301378846 423.5722569709103 404.6369180212932 422.877520145032 420.3815027535012 422.07930813272645 432.80486573031885
912.6280002307892 423.7611691433158 423.66445446654745 404.6536259335045 422.3580137143612 419.8671100415336 422.1414377278184 432.6622102059505
912.9520002317429 421.7797658305095 421.72571066084924 403.9619104781677 421.2336197184216 418.52931768168054 420.55383449458077 430.68517679503316
913.2760002326966 422.95994841704095 419.77962366675115 407.00868478510665 419.1360335618465 417.0301863724451 418.59287525616116 429.0410879605874
913.6000002336502 420.6642338367409 419.0973613641414 404.3837697153228 418.2417056149544 415.94262344681925 417.6147184994031 430.29324228202825
913.9240002346039 420.5996010270306 418.8679026038249 404.311527340071 417.74887305105904 415.5366704534108 417.1406328108037 428.118456884514
914.2480002355576 419.57486928951255 419.29263368965957 400.5497359655458 418.48734744272906 415.6828380588469 418.0172361879437 428.0672744614226
914.5720002365113 420.71573971924346 419.21055533737206 404.20969363045583 417.89246490825656 415.74116543843127 417.2311882083482 427.5022829929384
914.8960002374649 418.8678955176278 417.8450147991158 400.81126008189915 416.95630422634173 414.4508867729972 416.2342510517223 426.10787422151105
915.2200002384186 418.43573339250514 415.7452766643509 403.9523131799965 415.0842018734972 412.68392618940777 414.2128455975147 424.9750580677643
915.5440002393723 416.9877740854482 415.6150113746654 399.1171423605583 414.78195481169234 412.66552899830396 414.3935164703612 425.2235883507105
915.868000240326 418.0068444751793 414.83892242150057 402.3851727232734 413.9352463844311 411.9753806263575 413.4372749921031 423.915266374714
916.1920002412796 415.0341587199064 412.8330568337294 399.97757929883073 412.062504535166 409.5715875776007 411.22697649965454 422.7243079817731
916.5160002422333 417.4342657155822 413.0793055146079 404.48305977190245 413.00018624564484 410.8297701890691 412.12176890060476 422.2327967759102
916.840000243187 415.86303977986495 413.1302151459759 400.8236821397792 412.7588176523363 410.65888141266527 412.0028596325527 422.4090172518138
917.1640002441407 415.61000205053745 412.4991252867674 399.76034802492364 411.3896321870135 409.4266731668236 410.98110648126715 422.1236218768118
917.4880002450943 413.8136984906194 410.92303447466463 399.83642067018366 410.5436917617217 408.1807016711308 409.7318181536779 419.6276083377911
917.812000246048 415.5660199775262 412.0644945740885 400.5805480795767 411.19477647538025 409.42145604645305 410.67733493792525 419.650780131895
918.1360002470017 411.9053370350789 409.24097456643983 397.24430383357446 408.74726678014 406.5699988983849 408.22423462578325 419.74698746972393
918.4600002479553 412.73274897702373 411.4838769682523 396.6282732862759 410.22145425196294 408.3445622700939 409.7129627102336 418.9481586743032
918.784000248909 412.45101119750086 410.39879892748337 397.02094640426486 409.48635510303876 407.3499829970217 408.9737063486151 419.0919220748321
919.1080002498627 411.2662529054329 409.21474195557903 393.39829519955106 408.0073550446058 405.88717729432364 407.7952834466165 418.5267890834185
919.4320002508164 409.8870255688053 407.6285737263783 393.76265315487626 406.9127632833295 404.69978579958075 406.55249263872247 417.5500318153331
919.75600025177 409.32348724694907 408.3294141902177 393.16141774675384 407.5293535742789 405.0795160665774 407.0274099974591 416.2985489878675
920.0800002527237 410.6698262634105 408.7264639356742 395.3025481313267 408.2894130346475 405.69939515939683 407.44934228075806 416.3438969838147
920.4040002536774 406.72014632330684 405.83051267710357 390.189755503293 404.6364674287756 402.1447183673547 404.0506655044634 415.4856281268947
920.7280002546311 407.0611700435045 406.6462612026403 389.3051816807129 405.28515897406885 402.74851162477216 404.8277599863263 413.45110519342813
921.0520002555847 403.6528744783047 403.07937993971274 386.99656397478566 402.3121800049876 399.6789739534783 401.84051235115135 412.3925195906114
921.3760002565384 407.024351531894 406.08548558026655 389.53890203780105 405.0077761256435 402.41060908096426 404.4053882114822 415.36303657397326
921.7000002574921 405.8770503370922 405.46178205876424 388.28039527942445 404.4977984098987 401.96644175209553 404.0495756441894 413.8158657750188
922.0240002584458 404.3440827935553 402.1366060207325 389.7233763147693 401.2634422564603 399.00498260038245 400.575240813522 411.0941737642223
922.3480002593994 406.67074540935755 404.31462818687146 391.2303804130521 403.5673437260565 401.3371363497239 402.7584124083976 413.15105742647876
922.6720002603531 405.0014758608336 402.3616797936487 388.0706160196455 401.3572542584057 399.0191846598275 400.71792788023606 410.82322361431403
922.9960002613068 405.4786261122192 403.6207127186949 389.537670259579 403.22252336784294 400.7931821647626 402.35063896091515 412.49451678920605
923.3200002622605 403.6141979328778 401.8665545396394 387.6211891387566 401.45399893951566 398.8856571785339 400.478257654524 410.3740625753901
923.6440002632141 404.2540730652288 401.13762136576867 391.68302195466566 401.1834376868152 398.57284873512833 399.8966643397103 409.3730217604417
923.9680002641678 404.0688113892709 400.7150828961507 391.5613719401463 400.4637298050845 397.736206211012 399.15264862236904 409.09605020981263
924.2920002651215 401.7479511889919 400.58618040649066 384.85208956102167 400.0844761136443 397.25276831573217 398.9925867192573 408.28285159173475
924.6160002660752 400.4562285942661 398.5059324745173 385.2623379683617 397.65148450847244 395.3189861584939 396.66077202369706 405.7014410642097
924.9400002670288 401.6385871637302 398.91484131674997 387.76393327660844 398.4645980173083 395.93437437872427 397.62765037864943 407.73763033609265
925.2640002679825 400.39671654384887 397.88956267645494 384.7644392229776 397.351647358866 394.8358778110053 396.74073923366296 406.73566951830577
925.5880002689362 399.772326232741 398.21966195561595 383.0290608062428 397.2949765516927 394.63368922443294 396.7076776951701 407.1401584965938
925.9120002698899 396.632046119724 395.58947104511236 379.7641850857658 394.815516355942 392.0399853368326 394.12048053478645 405.23773379200486
926.2360002708435 399.2393703198139 397.5516163220107 383.6102259101532 397.1737915077406 394.5891175201802 396.43756152965807 405.5354567979033
926.5600002717972 398.8838336685068 397.1272429078551 382.5751382270109 396.10425185968995 393.4967878661822 395.60590435964735 405.0512931774733
926.8840002727509 398.44238285961416 395.3582060757212 384.07391041406584 394.52792129451984 392.355202874821 394.0970247924506 404.7260509662276
927.2080002737046 397.95059905802043 396.27505970710655 381.85572045414574 395.4542729304448 393.15000911389075 394.95503347251747 405.39536183808553
927.5320002746582 399.0138070365392 397.9852189356762 382.8328983688632 396.89106211055747 394.65276437557304 396.3102144031566 404.2436655597498
927.8560002756119 398.45026052251615 395.48225212184053 385.1595198833079 394.6753308010036 392.5708028577543 394.13920336091553 403.641630071629
928.1800002765656 397.90632391288045 394.65108524183506 386.34682613716774 394.8759790144196 392.5826524385409 393.69143980684584 402.70452810636647
928.5040002775193 398.5412022873896 392.9578706870244 387.96737698443195 392.74863558991973 390.75817885494706 391.6096202839988 402.0335266659317
928.8280002784729 398.5479589575512 395.72684727477304 384.13111603191135 394.69996056257696 392.6603582081922 394.0726444971581 402.7942241750819
929.1520002794266 396.13581139761175 392.71065878462605 380.96956579584946 391.73508518330425 389.63926188140954 391.46788078659074 401.9688505968565
929.4760002803803 394.2964025345686 392.41581799021696 379.5881082073002 392.0950469697751 389.4438938656997 391.36480033626975 401.17672234492386
929.800000281334 392.71620125735416 392.3582507580842 376.8072150681127 391.6447795279056 389.20976391682024 391.1775715776362 399.3902282087803
930.1240002822876 392.86560490928963 390.8056834678182 378.0463504364222 389.86934153871925 387.684679937344 389.3016325985379 398.246888650894
930.4480002832413 391.9560452947187 390.20582287781315 376.72654315023766 389.6724942942893 387.1354053229379 388.9211386250407 397.85965971683737
930.772000284195 392.4000003268458 390.7125045878401 376.9031821696095 390.31877094193936 387.9447716921535 389.7590784645918 398.77591797586837
931.0960002851486 393.2503032497408 390.5113392888602 379.6693426761599 389.7186038186125 387.65932593602344 389.0362348733247 397.31184968490686
931.4200002861023 392.9014190585851 391.04998262403547 378.37409700269484 390.296805219651 387.91598192310016 389.5740223185354 397.30585399377287
931.744000287056 390.8375741307177 389.1835486817614 373.8768973473897 388.0541002887905 385.6586910529289 387.7350887462496 394.8930104360767
932.0680002880097 389.8824050633609 388.59233288589485 374.34424127986784 388.0790255851763 385.4711410989208 387.3104292790682 395.9922476472237
932.3920002889633 388.85478872338217 387.85822755075407 374.72636223517725 387.1768915716955 384.725684664414 386.3426375544822 392.3590859544422
932.716000289917 388.1458664900732 386.28832669125535 373.32457089138745 385.67730628608365 383.1253659467963 385.1243562764434 394.393069893687
933.0400002908707 388.4172006058566 386.47341050848837 373.91988758464254 385.7908351035218 383.3518887670119 385.0672039144876 394.20317772272347
933.3640002918244 388.93424087051164 386.2019655578631 374.37534802394987 385.7528908678515 383.2837011661295 384.98995370407215 392.4426004645073
933.688000292778 386.38207403012854 385.08761267880544 370.8849908223941 384.39316533692505 382.0401560117793 383.69221565640663 391.4099485548745
934.0120002937317 387.4011677715906 384.0512059395307 374.5050732102283 383.4757909262168 380.8942767800968 382.54936821328624 392.0031396873548
934.3360002946854 388.59998638930796 384.62993822526107 375.3452720906626 384.05713895733305 382.00031068368145 383.35623842171725 392.09956065728625
934.6600002956391 387.2079519648447 382.9700761366649 373.52550791953576 382.4324335616039 380.237968422977 381.77550616425356 391.6901288888786
934.9840002965927 386.5455140571319 382.5140123436782 372.06334704838997 381.61004083272815 379.4422314139139 381.24881998392476 390.7850888131046
935.3080002975464 386.4240972531928 383.1492870478043 371.89334650122873 381.8763807874162 379.9462695771337 381.5253969897144 392.295496842018
935.6320002985001 384.04155972583453 380.81046810985896 368.5255220576122 379.9184992429892 377.50046791410495 379.74138986603 389.51363991444117
935.9560002994538 382.6242670112994 380.83700118883326 366.7224523805803 380.35937953484404 377.67320782175165 380.0117611621573 388.6548303373341
936.2800003004074 380.62925664301514 378.2554044428272 364.7470397447381 377.13039637086763 374.5076414101817 376.96412218611914 387.62538874200305
936.6040003013611 381.33571029043065 379.3310630938337 365.7114662734164 378.52724914763655 376.15641985809634 378.20497583209624 387.8999455884114
936.9280003023148 381.28877226846953 378.85833793814015 366.16330613133056 377.6608696443019 375.3041439843799 377.360076602732 387.2179052779805
937.2520003032685 381.56427937041167 379.43073268056713 365.6511653085241 378.45101276554067 376.01680169001224 378.17815345938925 386.23542809800574
937.5760003042221 380.65611506722496 378.96612578027396 365.5185773419679 377.92211940884374 375.3441419545187 377.4263432638237 386.4465793816623
937.9000003051758 380.68019134175483 378.33168214045384 364.9571334162392 376.61451544671615 374.7760455998987 376.49440027760267 385.3535196978868
938.2240003061295 381.8398679558911 378.72137915272856 366.4456815507541 377.66874986103835 375.440860430627 377.4430666611108 386.6246192214296
938.5480003070832 379.2114866665672 377.94865470706236 364.69176580840923 377.4705306472785 374.86366087689544 376.8530960898275 384.7493005354353
938.8720003080368 378.6013851947799 377.4940575485922 363.3223537102151 376.2819270684959 373.8874674642496 375.99809649394615 385.00243015955607
939.1960003089905 376.5331146537363 375.50173427042523 360.60386416245166 374.9187986736042 372.01613079065487 374.53034584456213 382.2602257541936
939.5200003099442 376.9786539482681 376.39942054311757 358.6641381204603 375.19862907614447 372.8157762105602 375.27059091705627 384.0913362431479
939.8440003108979 377.57397970285876 374.61299580981654 360.94753674622825 373.4883283027244 371.3549165715809 373.30515794687966 382.9077096919614
940.1680003118515 376.2291564393739 373.02647525518745 360.7934268691671 371.7678265599379 369.45017184625044 371.7955665477166 382.0814601029392
940.4920003128052 377.44523370776164 376.9626421084936 358.87001311135117 375.99062439433715 373.46916172337046 375.93337750113443 382.8655909820509
940.8160003137589 375.7228596884041 373.04384283033744 360.68924808104595 372.1273161521045 369.7165491209356 371.90392340667404 381.57273886692957
941.1400003147126 376.48937074173307 371.8634005007258 362.5500104067684 370.6848192108123 368.5974236519448 370.6570854642659 381.21650877149426
941.4640003156662 373.9828051591938 371.72129579349206 357.9928579550541 370.62587352764353 368.096623708635 370.5916286145534 380.55520908846256
941.7880003166199 373.37462935993955 370.0125032172935 358.146377983469 368.84180232071276 366.4464753535892 369.10664725098843 380.85739142536744
942.1120003175736 375.2683564026572 371.01379980974554 362.18165146724476 370.05179975258665 368.03457954786643 369.9368454751256 380.6950559271329
942.4360003185272 372.6325506344966 368.7816128232905 358.93834780550156 367.85143742328114 365.81993359302317 367.84777341036266 379.75788320175445
942.7600003194809 374.62241846506413 371.1214033628401 360.04993853538025 369.7019976282854 367.76931809784253 370.0067575358084 380.8642626168438
943.0840003204346 371.89239350537605 368.7018398256613 357.80873740409254 367.5561116244047 365.12014451494883 367.5578139005329 376.13600125996265
943.4080003213883 372.95019917339795 369.0749122031578 357.69381705127057 367.6412128608479 365.47079075310273 367.91418615567574 378.3146015063894
943.732000322342 370.41590309410674 367.47860726665715 355.8305470614849 366.5034844668788 363.61854018482546 366.48155561736667 375.59306288862234
944.0560003232956 369.80644894066234 367.2015599183936 354.45815482874775 366.279283967774 363.59087028219324 366.2012776195027 375.2189058320605
944.3800003242493 369.26545600771715 364.350256815411 358.28537996352554 363.70337311038077 361.25852182747747 363.21842032008834 372.72772610029153
944.704000325203 369.3789123759091 364.92258766948845 355.146209891302 363.2081236430039 361.11095918143405 363.3199156365233 375.11698381806485
945.0280003261566 370.15082141529956 365.4518610834026 358.5864425795933 364.38437203051706 362.1372355922255 364.0741654059499 371.4566359012938
945.3520003271103 368.1447955414894 364.89390570191824 352.75479696235396 363.61420071625173 361.33459131923917 363.77852306969226 373.661785459773
945.676000328064 368.37862375061087 365.04496273582635 354.46508056561515 363.88816445575543 361.77153793560075 363.72494029224333 372.2237860920495
946.0000003290177 366.6629138394222 364.44428690621993 353.2910306309558 363.55584544118585 360.9777289912263 363.1236635552458 372.23260698647266
946.3240003299713 368.2808194291505 364.99527233504386 353.9975635096294 364.20896784847696 362.03258693308607 364.20543332603586 373.4016254920308
946.648000330925 364.5406941017319 362.06743448544375 350.4553004130506 361.1848157910651 358.7589274144267 360.8069673514228 370.24173918217684
946.9720003318787 365.88382779410205 364.1996258324355 350.8339748549469 363.3442921625885 360.697752580565 363.44784016753266 370.7777549634927
947.2960003328324 365.30000085183383 362.51608927277243 351.0743984295625 361.58613940583984 359.1624301031503 361.49419688024005 370.14740414713674
947.620000333786 366.23151093757485 363.421702837026 351.21924049319523 362.1449501706341 359.76273231783256 362.12449139042997 369.70626206260414
947.9440003347397 365.9619875717145 362.0407011343409 352.7008877067482 361.05503469158833 358.73932214916874 360.8972831004554 369.8372602014956
948.2680003356934 364.6661056755799 362.9937701355939 349.379465830513 362.1382888337037 359.04788507110567 361.80811103932706 369.50636525414177
948.5920003366471 365.2596581419708 362.85614284177257 349.24907954477806 361.58249120415104 359.121469317412 361.4515671604486 369.0868362492487
948.9160003376007 366.02345656803584 361.98277773162954 354.4940754669473 361.77947576440596 359.25298865908513 361.43496152923086 369.0755965424132
949.2400003385544 365.2510028070159 361.5026918275656 350.9356277080509 360.6295140112968 358.2851301610965 360.58428497475666 368.6518601964825
949.5640003395081 366.25788986666004 363.6813858011104 351.6184976556159 363.39602297624106 360.6386887023866 363.09768892464535 370.03105461025933
949.8880003404618 363.9471369189353 361.73875729108215 347.71055139024725 360.9973331354198 358.34957612247 361.0975700007927 370.89567483524104
950.2120003414154 364.6656694668927 362.2958043665228 349.3230660682567 361.1488245961014 358.7116979686124 361.2374307809387 370.01001340287667
950.5360003423691 364.8428179805542 361.70451428142906 351.09045231084144 360.92302870796215 358.06351208102734 360.66819625712475 370.5579002432358
950.8600003433228 366.75003615794793 362.83215246428836 351.58346491768225 361.65186882449143 359.36929678519084 361.6002262080525 370.90355913831195
951.1840003442765 364.97821938395754 362.38519144721175 351.4968214708221 361.9581626283354 359.1210404131042 361.42169723815437 369.5892486726561
951.5080003452301 365.69865987560877 361.79659673519427 351.8000641804257 360.77698929452504 358.0322895884744 360.6559073271385 369.6704505981889
951.8320003461838 364.8095912581931 361.2940592931064 352.50716350674816 360.62252169842463 357.96315712584675 360.34158450744206 370.9771449497498
952.1560003471375 365.6285462318333 362.5386859251156 350.21651776018837 361.56316699382705 359.0884746306425 361.3821889271221 371.3673175783114
952.4800003480912 366.04869797635763 364.0358705684449 348.0387482265939 362.37405915043547 360.16957576142346 362.61176652686385 371.0454978385262
952.8040003490448 363.4550904937868 362.14182885649177 346.3093451267629 361.0246209735812 358.401791262672 361.0107136214313 369.89140300266337
953.1280003499985 365.4516273488533 361.93247008346344 350.07212374691915 360.9660659557281 358.6817389170043 360.90443647536193 370.7406232061862
953.4520003509522 364.3669982470939 361.7999205313315 349.59867082589165 361.6594957767078 358.99654283558783 361.14398711011404 368.89259465517705
953.7760003519059 364.3931581322234 361.07927592848563 350.0701981896506 360.37302336236866 357.94631548658066 360.086532574557 367.07087554855
954.1000003528595 363.3503505461813 359.56983424480126 349.93331391051436 359.1829286809131 356.92919291480933 358.8255955569578 367.43581046470933
954.4240003538132 361.60600220673047 357.4081675733017 349.50127838681385 357.01837685739974 354.7219025898133 356.5816135692641 364.69374810174565
954.7480003547669 363.22813814592354 360.1866289059677 349.3651282100646 359.533537262483 357.04805188769626 359.0307598882712 367.2075975252824
955.0720003557205 361.77713479475835 357.78590312503167 349.7471854822821 357.94468155587253 355.40625803253465 357.1405623521805 365.7035350219945
955.3960003566742 362.67638739997915 357.8915152129465 348.7820105940951 357.5049784268372 354.9447345801484 357.134952511469 366.67885838796053
955.7200003576279 360.7623445818725 358.2327428265397 346.7672666462145 358.12744889081074 355.5109352890764 357.4818670375345 365.8472368790353
956.0440003585816 359.70632877341484 356.95819026106795 345.49711287601104 356.3648053128613 353.7228206270237 356.02907179496736 364.0518214613498
956.3680003595352 358.77660379777217 355.85923319526006 344.0914890520467 355.09292725954333 352.6806799172461 354.79782338926503 363.9664781761007
956.6920003604889 358.9048533096158 356.21815204260815 342.62344814912865 355.4049167462481 353.1024166795637 355.4903976733434 362.88057743413333
957.0160003614426 358.90286218383665 355.2219535311021 344.354366057995 354.57850245775194 352.26014802619676 354.4529734150867 362.1396185942384
957.3400003623963 356.9950445321158 354.9984709347725 341.59268067554933 353.9360725915894 351.38536386938677 353.9485547041693 361.60743596452534
957.6640003633499 356.43121568008024 353.4651486267219 341.22581751814005 352.68462735275176 350.22871774019643 352.73402575946466 360.93084288552984
957.9880003643036 357.43152544365904 351.99054964279804 346.49089553908146 351.9378504902631 349.5918883256008 351.6992812934423 359.6674235087035
958.3120003652573 357.0056131986956 352.85636003414226 344.22313545388073 352.0527718344379 349.9086163427374 351.72555030518083 361.04190658703357
958.636000366211 354.848882222388 350.4301002156862 343.4433315697248 350.20230434577786 347.84419545478187 349.8857279804505 359.3592591433845
958.9600003671646 354.82176082602797 350.4159952041694 340.4550177576856 349.04692947571095 346.9721439973746 349.03158584103664 358.48626623195554
959.2840003681183 352.5959131400736 349.50176999683754 338.1892311427412 348.41313458817 345.93959199245216 348.40271191554484 355.53434749228296
959.608000369072 352.8000287391807 347.9810163535645 340.7288472055556 347.35878376731097 345.0283979549026 347.1760201163259 356.51224310591033
959.9320003700257 352.8971231738363 349.83491909137376 340.6986250882284 349.397375132388 346.6305096179813 348.98837458428966 355.66664075535084
960.2560003709793 350.56245814941497 345.92286266183135 337.1810635817653 345.2397394334346 342.75928938156585 345.2125336268217 354.5254528154258
960.580000371933 349.59450754459095 347.27321753328937 334.42054113929066 346.4737658055893 344.0212113937037 346.4473362205121 354.34687813282113
960.9040003728867 348.2153791081518 345.3480005045125 333.75395454654085 343.8504262475668 341.4748494985084 344.0016255964088 354.03615280735187
961.2280003738404 349.8081747478824 348.6879314307591 332.0617268929757 347.10942643334397 344.7763643777036 347.4999185155195 355.0319064955083
961.552000374794 348.3612589090242 345.5199873778243 332.8489644087514 344.6151006747009 342.05292005630383 344.65083930655146 354.1976284369044
961.8760003757477 348.5501143692774 344.80192730425216 335.53053982274884 343.7121820614399 341.4397515658539 343.8859317630336 353.2615118141123
962.2000003767014 350.31153492657336 346.26775240751533 336.6692728443178 345.1456164259299 343.1347469208382 345.23863099028694 352.5451841982172
962.524000377655 348.0457061578095 344.9851976563742 333.11394256418373 343.9430584657583 341.62650218607826 344.0218067181194 353.07356341366744
962.8480003786087 347.7626385650799 343.54089027002567 335.61924732902867 342.9588729082882 340.5228708729204 342.73983600031846 350.17794940623475
963.1720003795624 348.0806570715805 343.34155759716424 337.1681301062783 342.9393891402786 340.44552285189326 342.4356003285444 349.32474856218334
963.4960003805161 343.56097351145655 339.5288737601739 332.44886302219896 338.89938481568 336.47924865757807 338.6713190235596 347.00059077802416
963.8200003814698 346.57936320198723 342.6541959804677 332.0321303477433 341.9446181439767 339.5302741323022 342.0030559212991 349.007917847578
964.1440003824234 347.09934504607367 343.29928834695096 333.9167137501198 342.6716239309633 340.23254660653754 342.3212005401443 348.35830295123577
964.4680003833771 344.46252125492254 341.56424415699973 330.55695344447383 340.8117203176141 338.4021844915819 340.8877944538548 348.6776706247681
964.7920003843308 345.2023499810465 341.02036400230566 332.589123738135 339.9596431405474 337.3634813395088 339.86297285980754 348.0970967542324
965.1160003852845 345.414384036095 342.01186653410423 331.81388080826554 341.1413716318787 338.6910320389848 341.14994380675216 347.79160673339794
965.4400003862381 344.25871793340133 340.8612631364139 326.5337742606445 339.31388726430384 337.10815993619536 339.91240035335034 349.50967983494706
965.7640003871918 343.0587769867164 340.52512489883 327.37900994247315 339.3062880925236 336.7974058750794 339.60908440030136 348.2487297552674
966.0880003881455 343.0236765122296 339.1828413092395 329.42203923532486 338.1465858702724 335.5521520796605 338.28546084967263 346.6585214216047
966.4120003890991 342.1686529580269 338.89580522662527 329.25344053534104 338.1897211699695 335.7523894064948 338.17721464749843 346.630664943066
966.7360003900528 341.2605284365833 338.3955003585667 326.4631876153509 337.64321384645467 334.75616795626433 337.8375830012769 346.6956049775493
967.0600003910065 341.3047667518935 339.4917608309159 325.4731069632294 338.45233426089106 335.8298880700229 338.67083590714424 346.50489904558634
967.3840003919602 341.683503525736 338.55554504630317 328.571428870128 337.64987743152864 335.0846944810828 337.5546166310025 345.0288230730777
967.7080003929138 341.4816431974149 338.6839252779798 327.5958032511497 337.76001975872754 335.28968978785406 337.7106902753514 345.9318305272671
968.0320003938675 341.30650680693674 340.81852092133624 324.2848637971159 339.5482790332773 336.88395698828595 339.6433171561088 346.4910940011207
968.3560003948212 342.76670758899115 339.7830221738457 327.49543346383575 338.9582935288456 336.5809280118894 339.02685643065973 345.72876805667715
968.6800003957749 343.0111657463302 338.9689011794313 329.8957466706441 338.42160972976893 335.8795360975845 338.4204889854428 346.7528030588747
969.0040003967285 344.68713297627414 340.76750285394667 331.02742269462004 339.7442648917053 337.4963565720229 339.7057450457512 349.0515026397974
969.3280003976822 343.036458342664 340.3944506384741 328.39202091940336 340.06612761305706 337.54806528209286 339.86059351222593 347.5504730880343
969.6520003986359 343.1930503346681 340.1978574775968 328.3357450747967 338.7640213354035 336.4669030255929 338.8017102496853 349.23855456040485
969.9760003995896 344.67755644262627 340.5448039669881 330.3509510710255 339.37054064131485 337.26788308994156 339.38227154907526 348.7746925046381
970.3000004005432 342.4838126438606 340.20449767253217 326.9387078580833 339.429842922745 336.6807145280181 339.19846958769926 346.95884093785634
970.6240004014969 343.21507254930464 339.6474000905083 329.91406825836276 339.176112070169 336.6153757611378 338.6636108581985 348.6485664421728
970.9480004024506 344.97162476550346 341.9830761218704 331.4204688989297 341.1805279516615 338.872711016779 341.08118717067043 348.388368388155
971.2720004034043 342.9057668464061 340.5506896738807 328.4099896398104 339.8319802873746 336.8878415099868 339.3560218373628 347.5608857424205
971.5960004043579 341.7529173600116 339.15887232251123 326.8374052298224 338.8252708764132 336.06548319677876 338.5983710360395 346.0384775323178
971.9200004053116 343.67128918359924 340.7231933512983 329.73237182532927 340.0077389552402 337.7231395346803 339.730893878678 346.58452773207193
972.2440004062653 340.34072729298384 338.22020635798276 325.7113102105785 338.05584651399624 335.3085912053556 337.46268531542415 344.40431269203293
972.568000407219 338.5941708071029 335.9845991696488 324.14166931799537 335.4512847777041 332.61157808091406 335.1012746918568 344.121776749359
972.8920004081726 340.90655820049983 338.81991166881767 325.24537380237797 337.98058448823565 335.3274442851619 337.92959712773643 344.65744546403033
973.2160004091263 340.29609997706353 337.95984529283555 324.0744877482088 336.9285480406271 334.34975001723905 336.9801267542947 344.7302000118997
973.54000041008 338.80873298332494 336.1340495339568 322.84960277201907 334.9606931852435 332.47185724895564 335.20253528412275 343.8605711220621
973.8640004110337 340.3667265842613 336.11386189042497 327.28323196660097 335.42571422572405 333.047736049609 335.38745649269475 342.87168213051143
974.1880004119873 339.35441250655407 338.3647132127852 322.5028914149589 337.55627314132676 334.85904274313987 337.71309630414703 343.3201415651408
974.512000412941 338.2855231359994 335.0259026376412 324.7396839207415 334.2445258627061 331.25936024536503 334.17544194760285 342.3216229608879
974.8360004138947 337.3867191302066 334.2633021086539 324.1176899130001 334.3696394582683 330.9958692509983 334.095838942957 341.40178331045155
975.1600004148484 338.1985129751499 335.39495801804 322.0216940780424 334.49768999740115 331.28927098453556 334.6968359589867 342.0119458375109
975.484000415802 335.959177148569 334.3652804333683 319.6186704182584 333.85111842117857 330.300947797598 334.20429758791676 340.7027591803643
975.8080004167557 336.6816633642599 334.12172316398704 321.78957154086095 333.6582825362966 329.73310457599314 333.8198876803629 339.80312541216813
976.1320004177094 336.60449662501793 334.0124893626419 322.0114109242136 333.89858197107685 329.82894231410285 334.0294182665957 340.1708869444233
976.456000418663 337.28145051336594 333.92683469749363 323.8511508750411 333.5998113666009 329.7810634025398 333.87254325923635 340.8819411014975
976.7800004196167 336.4701782019044 334.4372128974558 319.5321728555691 333.4473296436134 329.35142625180174 334.0477981378306 339.141775394761
977.1040004205704 337.1255626439336 334.0544733233147 322.24556516820985 333.7508324448494 329.186084624086 334.16334711989845 339.67409558179037
977.4280004215241 335.24512138577023 335.1590395684054 316.89048853550537 334.83553836286205 329.53685863537385 335.5344281068163 339.54014126448146
977.7520004224777 336.75139260119363 335.3261051041881 318.90449343533055 335.505890773998 329.62187482311737 335.9942221603934 339.44046203887245
978.0760004234314 337.77390646996093 336.0154261399264 322.64370625285454 337.09880822638746 330.2429199917279 337.36008479198074 340.7350352836948
978.4000004243851 340.40546921626924 339.2971384639843 321.1665396258826 339.31613827769024 331.9421473678995 340.5351935147207 342.54125982883556
978.7240004253388 342.28822355364196 340.47593661836504 325.8983411578867 341.7001272703841 333.1729196860071 342.5398268701345 343.2189042220868
979.0480004262924 344.3018706408973 344.0341445325033 325.99011483781953 345.18912842973305 335.43688603725957 346.38200389830087 346.1648366288644
979.3720004272461 346.3095479553765 346.59807341365104 323.99619020424245 347.4091304638452 336.82156532054324 349.69519103146695 350.17228968284087
979.6960004281998 351.50426842695947 351.4089537544114 331.60662190810626 352.79721993433475 340.71331556030395 355.09320349609413 354.3922056558012
980.0200004291535 355.27261589447903 356.8060279412948 330.70936202879227 357.8048949341937 344.58114136641143 360.90892003821295 357.8764380852522
980.3440004301071 358.07929252851994 360.9103955709594 330.59688352566957 361.5205837877414 347.11772435565854 365.47816054359316 362.75868866685596
980.6680004310608 361.92257364980935 365.6763788669269 332.6044839528861 366.620929222283 350.3203534976318 370.9729573079134 366.70621899735534
980.9920004320145 365.3583387867222 368.818805071509 332.6246455819651 369.18880873337935 352.231827000215 374.69348833718357 372.0511586911201
981.3160004329682 365.4040943227543 371.1819427901642 330.3234980916624 372.04027367314734 353.65419008120153 377.548216156119 372.70480135048524
981.6400004339218 370.91704408486356 374.75197350970313 335.2264490704427 375.25812672470704 356.8301926231973 381.4450813031652 377.4077967298575
981.9640004348755 371.9023382649916 374.74563887127863 338.1679670925404 375.66149480407887 356.7949744411515 382.0928237395171 375.32736077277633
982.2880004358292 369.07719318503905 371.38389602157486 334.48430035685857 371.85735653799713 353.3013849236232 378.4739025464624 374.9661968250832
982.6120004367829 369.37889065587314 369.5327093430432 338.0988997323114 371.079555334577 352.9059901726182 377.362989732672 373.23607583576415
982.9360004377365 364.0520426751957 364.36489355404154 335.75874621235226 366.23451640458165 348.77875338441606 371.7861191012665 366.92132609376705
983.2600004386902 362.0452618123831 359.4812069159634 338.70783874208644 361.4873960967318 345.6397135182696 366.1869203968438 363.8113576311956
983.5840004396439 355.66700971242597 353.2977237011735 332.3018952017632 355.2805383623758 340.5874123055079 359.92371907192273 356.9482799740617
983.9080004405976 352.2905414800975 347.6931809240525 334.17980921419235 350.21591666583055 336.99416830702296 353.58032429589156 353.2031714414632
984.2320004415512 349.04714926884685 343.3691738944326 332.60222315730124 345.8874674858988 334.29070959161777 348.71645038846185 349.72717752476746
984.5560004425049 344.7639675309154 339.48250425222784 329.6498226356962 341.5071808717842 331.20666695462313 343.94355636388156 344.0477408234686
984.8800004434586 339.05709086844934 335.2649954166012 322.7540471617286 336.84175541924486 327.55233173630506 338.83869774541836 340.8385128246124
985.2040004444123 335.47124948554176 332.23637683177816 318.2174366123713 333.38549578464097 325.2662907714937 335.1807719950707 337.1060782414867
985.5280004453659 333.4932722570224 327.9375519068222 321.8829562942018 329.68997496557944 322.22246314489576 330.6391718199859 333.31307177016083
985.8520004463196 331.4864505982398 328.43271200465693 315.17326619617387 329.2795835773256 322.88188680910315 330.4873695104301 334.2920194631477
986.1760004472733 329.70851542658966 325.21725314028913 315.74214662874994 326.1026520501631 320.36191624778183 327.1301922121996 332.2811051638938
986.500000448227 328.0378023523713 323.51395231066647 313.74722169062983 323.99481489784716 318.5731228980819 324.83172060854787 329.4714644419234
986.8240004491806 326.18909693767137 322.29376769386977 311.5415092263387 322.85622175037497 317.3517593062949 323.5179099524977 328.81116564323787
987.1480004501343 326.05019848636493 322.8578873518071 311.0005917976918 322.6923996741783 318.1312944840043 323.4757384566033 328.5584560142664
987.472000451088 324.39954874099465 320.61356601729636 309.6924584444714 320.6969912836664 316.20528632770043 321.3143539922708 326.7383401563593
987.7960004520417 324.0788065522058 320.33661797519045 308.6634261548298 319.77997895411266 315.79967623752225 320.4670466969313 327.81408007677504
988.1200004529953 322.76789007554106 319.8093007086953 307.2934227859155 319.6953882247419 315.55093350825155 320.0184166889937 325.39873222651806
988.444000453949 320.8063948408413 318.657115204736 305.7424214831797 318.31776887592787 314.4375951133915 318.64546314900997 324.2933970881921
988.7680004549027 320.0166126224694 318.490515061406 302.5914790673134 317.6928467544124 314.1756753358957 318.23889770797456 324.7742761148335
989.0920004558564 319.96190033775264 317.46370632864455 304.3600069972201 317.2079532356752 313.7200319812412 317.6295796201565 323.8347069916612
989.41600045681 319.35243830993676 316.5664705982932 305.3534357391663 315.98800481737874 312.6518142329905 316.55379632796996 321.9885837408939
989.7400004577637 318.379763163084 315.77713847167695 304.4995715229136 315.1726072518267 311.7139762598501 315.5597171787251 322.52446927343647
990.0640004587174 317.2319329134811 313.16418419675216 304.12335095821715 312.64133248799914 309.38946137687566 313.23937435264247 321.3822720795658
990.388000459671 319.3362909226863 314.9109768513908 306.1930233676511 313.88637023485774 310.6582205909384 314.2923944310535 321.7319204644165
990.7120004606247 318.265801058565 315.178350922483 305.3077408726414 314.9518270456423 311.64347159778094 314.98222238136657 321.26169490205996
991.0360004615784 315.526057872715 313.8146226921673 300.1553435682382 313.11388120093534 309.7764579234582 313.4988299755005 320.3934712725951
991.3600004625321 315.6628326216357 313.0889656772935 299.1739298148358 312.19374827010006 308.802946838853 312.8015248898537 319.57074574656775
991.6840004634857 314.3573824642027 313.31991431519316 299.26013736171944 312.80461004119036 309.16846582250906 312.9808306634106 318.109264583628
992.0080004644394 313.67061876738404 311.7793364961665 298.01296530110903 311.50150406757916 307.91924063765276 311.9556803462462 317.5395526018152
992.3320004653931 315.2872051244984 312.171583674569 301.28843307636 311.742019283429 308.46573984689513 312.1142858771815 318.2443984845095
992.6560004663468 313.40150081307013 310.4907252406878 300.80401839719434 310.34508268307525 306.8503703038439 310.25666394380545 316.2954853911135
992.9800004673004 312.26528242066587 311.02949320107894 295.3819754703816 310.15153563575217 306.7218323806876 310.7676251167476 316.57812975491424
993.3040004682541 312.7079111418842 310.44001049362515 297.6763587579332 309.6620066618321 306.43447654392463 310.0761568948204 315.9874623745188
993.6280004692078 310.5965602381557 308.83518680985117 295.21186674061624 308.26688931286094 304.76954925380136 308.46085466745893 314.7570788301915
993.9520004701615 308.7144879725691 308.65891515066284 292.4247263947845 308.076813282771 304.5409217496283 308.45028053923687 314.29181506399385
994.2760004711151 311.4340459774037 308.565819916936 297.75573243777285 308.0979225179802 304.85906563976806 308.32142821231247 314.89092039007124
994.6000004720688 309.68053914432085 308.15563177816597 293.66480326902973 307.37234320102164 303.90943182869324 307.8152986141241 315.1926670589266
994.9240004730225 310.7405173150227 307.09539412059485 297.94416002066635 306.1803951829727 303.25000953287525 306.6187344605123 313.1989652143793
995.2480004739762 308.76066841067507 305.7880154019298 295.785668549207 304.93511337757246 301.76903497755745 305.3090550391548 312.4310541754183
995.5720004749298 309.1402461271158 305.5244161127448 296.0094785312845 304.8236150113699 301.61674034491165 305.128860863961 312.18025975799287
995.8960004758835 309.1320778643453 304.99730138358996 296.0571858706064 304.0765201118396 300.8170599024165 304.6220711782983 311.56515213588676
996.2200004768372 306.7112438165427 304.56646903740443 293.52333193938955 303.9207256430803 300.168907025375 304.01629707086545 311.02709347766614
996.5440004777909 305.54903716709055 303.37212947664483 292.7849610115783 303.45152655187275 299.4463654292199 303.28934029073645 308.22319397255035


==> img/3.synth_im/synth_HR2_samp.dat <==
eV SSS FS3D NN BPFA ITKrMM wKSVD GT
511.8399990510941 1072.4351215841493 1077.671084332279 1072.477916433044 1080.6099230302536 1074.8413568915698 1077.5809698388202 1069.922907241994
512.1639990520478 1064.1922875848845 1071.611672152468 1064.1459108332483 1072.8223075537423 1067.139782535562 1069.5705079239965 1063.3384466995506
512.4879990530014 1056.2808971962602 1064.0163219192386 1056.206105745729 1064.5378202996662 1059.05299528986 1061.2143539244385 1055.2647018123218
512.8119990539551 1052.5830251532338 1060.6915630350727 1052.5273996481699 1061.0874697696702 1055.4795992609752 1058.0982563123544 1051.1530457787273
513.1359990549088 1048.4519345549663 1056.62680215327 1048.3928866004608 1057.067728399645 1051.4044280745215 1053.6498859801866 1048.1483003974654
513.4599990558625 1045.2122893817605 1054.559167704574 1044.9953701621662 1055.0756075199358 1049.1993218090665 1051.7129680018368 1042.9190274259586
513.7839990568161 1042.8538856780378 1051.903629441943 1042.7193428321514 1052.5593613978608 1046.518815673544 1048.823266754076 1041.8148976649575
514.1079990577698 1038.5691242823561 1049.304976686949 1038.222143893513 1049.0197613329924 1043.3101147521631 1045.1633097548067 1039.894081124428
514.4319990587235 1040.0561249101888 1051.059930887107 1039.8777421096281 1049.3919366100934 1043.7794955951779 1045.7511418091863 1035.969344015939
514.7559990596772 1040.9071091913431 1050.3419838359966 1040.7790968383931 1049.410586033825 1044.0412277979317 1046.0519143613044 1039.3189002383529
515.0799990606308 1050.2923935534666 1057.966185066096 1050.466090860395 1057.3653534978523 1052.0388325356566 1054.385321760287 1046.8463679880952
515.4039990615845 1043.0213451090915 1051.2125458432922 1043.1542145940955 1049.5948700359327 1044.5879001481583 1046.7512136817581 1040.7569119635284
515.7279990625382 1045.3288118932628 1052.9787410681438 1045.5883638445707 1051.9320218679097 1046.535241418617 1049.1476818215126 1040.6329968630607
516.0519990634918 1033.6878740971501 1043.765963689657 1033.5557927432021 1042.1181178750944 1036.874773410732 1039.4015321474837 1033.250310104155
516.3759990644455 1032.635061223227 1039.9410814969278 1032.7964884094831 1039.8930434159677 1034.3117526970957 1037.4567553472607 1031.2909196460935
516.6999990653992 1025.494855880969 1034.1330071501225 1025.4309725361495 1033.229308550839 1028.2166509833392 1030.5017944987133 1024.0677421223536
517.0239990663529 1026.5836494840014 1035.103951460191 1026.6077888806353 1033.6086895311596 1028.803275484216 1031.1680602881418 1024.8954583584696
517.3479990673065 1024.2532179666166 1032.378211116095 1024.2807458520176 1032.1654679955352 1026.8458874120674 1029.0690486764686 1020.575689885487
517.6719990682602 1024.9909723001933 1032.7791654029172 1025.0950946276137 1033.9127008920746 1027.9626854606552 1030.3383111772155 1021.2656693584385
517.9959990692139 1014.3518216935759 1023.4843743883401 1014.1368638008738 1023.9275758707356 1018.3523347445243 1020.7475897986255 1011.0882505002581
518.3199990701676 1014.618984183937 1023.6847508650307 1014.542343491303 1023.8390343515753 1018.1261918950222 1020.5055562371462 1013.0194152550348
518.6439990711212 1010.6477385322901 1018.9378704830536 1010.5718294117856 1018.9195944420483 1013.6830498814678 1016.1785324240301 1009.6076730005407
518.9679990720749 1011.2074519511852 1020.7035927739895 1011.1645672802141 1020.3784365924255 1014.5528336991658 1017.3077579569868 1008.9935452884384
519.2919990730286 1008.6520688899936 1017.1518267639811 1008.6443915311336 1017.1361583209268 1011.4089004155614 1014.0025783839562 1006.4768135455107
519.6159990739823 1006.4280404952758 1016.3666356097228 1006.3117486504008 1015.7300235615179 1010.0075924375554 1012.5395536217287 1005.1268621874301
519.9399990749359 1009.7276933059852 1018.2687626861399 1009.8040155343007 1017.5676853002071 1011.9891788156223 1014.9036973885723 1007.2845977732205
520.2639990758896 1004.1457784599417 1013.878195821928 1004.0276060391038 1012.7399077507913 1007.4316124010954 1009.595439684749 1005.2698152933478
520.5879990768433 1007.032866477685 1017.2895286827386 1006.8260731041565 1016.8926701673369 1011.3120806013067 1013.7633600768578 1003.4705927291491
520.911999077797 1004.0620737357933 1014.82178508184 1003.8402631637456 1013.3393553297137 1008.102932640111 1010.838463709876 1004.4535807418707
521.2359990787506 999.6569732356844 1010.4558028799021 999.3716954956868 1009.585689446859 1004.1286143880677 1006.666224512271 997.9567240990451
521.5599990797043 1001.1535570777377 1011.18323317082 1000.9501852451804 1010.439323526368 1004.9983586061745 1007.8349520227968 998.8578200352281
521.883999080658 998.5419743669672 1008.6729816363362 998.3399244297779 1007.2986487018626 1002.1704877881172 1005.0670897040676 998.2438884579641
522.2079990816117 1000.5571926903522 1011.1464977496777 1000.3487228391067 1009.6005782918803 1004.3764385586053 1007.2787260678882 998.6476030439763
522.5319990825653 990.6572583128112 1002.4953006759042 990.1560790740901 1000.134291276631 995.4568385645196 998.2302144889188 990.8228724337733
522.855999083519 992.49168002771 1002.6255256588536 992.1706682153825 1001.6560643196544 996.5338247621869 999.4460867229185 992.0238873612553
523.1799990844727 994.4356058569073 1004.6020811197926 994.2228210382707 1002.8136122418247 997.9126996611191 1000.9175863340615 988.5407884904403
523.5039990854264 992.5682958970691 1001.1945105914322 992.5239512113899 999.9627782079989 994.9160094550641 998.1159987919407 989.2298193043257
523.82799908638 999.0692474064878 1006.4095469227308 999.2925897615678 1005.5918387176614 1000.4037828084323 1003.7799812497641 997.3104114544126
524.1519990873337 993.9125182483901 1001.7745591419637 994.0694643198889 1000.8360752960481 995.5419270185647 998.9161401996021 992.7672345229797
524.4759990882874 989.0932482965928 997.2774978370749 989.0678421756094 995.9636480055954 991.2035919901074 994.139759005114 985.4496063509737
524.799999089241 989.9598386273457 997.5832808396459 990.023934799949 996.3323247852717 991.624588856609 994.4548316079782 987.1873442231876
525.1239990901947 995.5155151575907 1001.2269546092242 995.9416980752317 1000.3076930186354 995.4947528634111 998.3772425598365 990.628408204033
525.4479990911484 987.7713603060151 995.4194437039989 987.927042608426 994.7505836175033 989.5321851063203 991.9470656717202 989.5273670172616
525.7719990921021 987.1636620793884 994.6301172593874 987.3261053503932 994.2449869566854 989.0552527998232 991.0506543693864 986.957267943158
526.0959990930558 988.4879494788619 995.1346940658675 988.803985170364 994.3139974933115 989.4012495004636 991.1613839217223 987.0788038967369
526.4199990940094 984.8181560352289 993.0951563005405 984.9483314714192 993.0544177630021 987.3797705685058 989.2812941148 987.2903266919508
526.7439990949631 989.7362192380375 996.3615388009566 990.052131826669 997.7543454510042 991.7048945574052 993.3485104789979 991.9688943791424
527.0679990959168 985.6271779359826 991.9356139306792 985.9044423032124 994.0705424102971 987.6835713804497 989.1460224577938 985.7779088352526
527.3919990968704 979.284359257171 985.8150134167183 979.3452752244837 989.4090319628856 982.5904086727281 983.7225544097353 982.8219797867096
527.7159990978241 984.2549295270619 989.5350667497505 984.551683331996 993.9716876281875 986.3788693657086 987.2681805463969 987.6908777113306
528.0399990987778 986.715202174486 991.6857957130134 987.0427876069801 997.245382222962 988.7575116659401 989.6336794055894 987.7996300593513
528.3639990997315 992.2062056931603 994.2171017437547 992.9660934004355 1001.8377058504019 992.1104578111259 992.7758595727064 995.5836695093715
528.6879991006851 991.8689113912683 993.8937675417937 992.5825083356262 1001.3290590185233 991.4931571376526 991.9854821963415 996.2856930408444
529.0119991016388 992.4366075408673 992.2840248904356 993.3283718907128 1000.9735550667848 990.8945698879409 991.0626713295698 998.4131839997259
529.3359991025925 995.4424655509708 994.4165180550305 996.5279352814002 1004.2147124794573 993.3536851789538 993.9347141063383 999.7140733777131
529.6599991035462 990.6523863576795 990.8993615028838 991.5563636984076 999.4713058934285 989.2910897707678 989.6412796700602 996.1913204596647
529.9839991044998 985.1694044353297 987.169210615764 985.8530844894499 994.5249248379286 984.6742941863176 985.093846774127 988.4468633403621
530.3079991054535 981.8076849298556 987.0064442241817 982.1769953990882 993.4986717664785 983.4953196666698 983.5327975456473 987.9792461298047
530.6319991064072 977.9132968892977 983.6062725475189 978.1676551691207 989.4233995112172 979.877073226439 980.1132369369399 979.8704570331514
530.9559991073609 971.2232675133497 978.6313894415213 971.1135005255732 984.0068814722642 974.6005446393023 975.4075620233587 974.5849348638266
531.2799991083145 965.317545873003 974.7339845904575 964.824703431236 979.8592021844788 970.5756237430554 970.9624642432021 970.1800466424631
531.6039991092682 959.824963030601 970.506487586099 959.021377147886 974.9193926013451 966.0797504328693 966.4378877042376 965.2649124837634
531.9279991102219 965.689356280238 977.0349306180908 964.6917511825719 982.4632848151866 973.227408360737 973.9091588612969 967.9665846068697
532.2519991111756 966.1016083854846 980.4508258470623 964.4730202854101 986.2280849423709 976.8485595253698 976.6960067209783 970.9946316797332
532.5759991121292 976.3992970891068 990.9502194618104 974.5182291742705 996.1554996178166 987.4940220717929 987.0378155335941 979.6387558365102
532.8999991130829 990.6160815866958 1005.7885719437977 988.3056511029596 1010.2381822162267 1002.7449050845698 1001.9483555245249 994.5522864676414
533.2239991140366 1018.4702653399695 1035.248341319921 1015.7485695417428 1040.7510911923086 1033.0924880305136 1031.6867149487678 1022.3607369652328
533.5479991149903 1047.9601949214657 1065.320435191319 1044.3997046179766 1071.8725167316156 1066.0073970741967 1063.743373865789 1052.1997849402828
533.8719991159439 1079.2332772031698 1098.5454666663006 1074.8259023997089 1104.4090583937166 1100.907195638033 1096.9063953893667 1082.4600757176129
534.1959991168976 1113.8952557392806 1134.2300189406747 1108.7715858585136 1141.0855056128762 1139.311512330848 1134.0278129273988 1113.4525226325227
534.5199991178513 1148.6339657948079 1169.04506115837 1142.8120812844522 1176.4224627770245 1176.897573282068 1171.1562881943682 1148.507135097739
534.843999118805 1176.1323455249708 1197.0981516361182 1169.5358380954963 1204.3844645864074 1207.5880286310103 1200.668352819713 1179.8993847932725
535.1679991197586 1219.2785601480637 1240.7869073353525 1212.354915493765 1247.8568438638085 1252.7305572762646 1245.4724758884809 1220.915219828741
535.4919991207123 1251.1473292749301 1271.8350463719387 1243.9833059212679 1279.0208075947278 1285.6762131753546 1278.1844421049823 1249.96550506683
535.815999121666 1272.8833636874394 1290.2083826455 1265.8041382785966 1298.1884897987652 1306.279422036081 1298.5735485474777 1270.529790939784
536.1399991226197 1287.0802267963838 1301.7060404968493 1280.4647619103775 1308.8034556752257 1317.717188892898 1310.7208450730968 1280.9792070524627
536.4639991235733 1280.754513359662 1292.1068041846638 1274.9386513572456 1298.1069584139457 1306.9771748133548 1299.9300776632072 1276.5510196545615
536.787999124527 1258.6851921482084 1268.000506831734 1253.5943507649843 1275.0511026109727 1282.1499234049088 1275.917449267423 1254.2216338328203
537.1119991254807 1228.4323396806667 1235.100118061161 1224.135673875422 1242.2481983241871 1247.8067412237908 1242.3191288277135 1224.685121307123
537.4359991264344 1184.2284004945047 1191.6628218189721 1180.4673604106672 1197.722873152539 1201.3290421603056 1196.0771041219714 1184.317455591666
537.759999127388 1152.2269434856496 1158.467427891075 1149.1198361704305 1163.4194774515017 1165.6672553796586 1161.5632053377876 1150.6728219443
538.0839991283417 1127.4121624065626 1133.864207483085 1124.7948297661392 1138.1252248998164 1138.913625757996 1134.703797316011 1127.1307663958448
538.4079991292954 1106.937768734582 1114.367947431342 1104.5624557923347 1117.0372072283403 1117.3381967047153 1113.090766697067 1108.2650745369172
538.731999130249 1095.844364701044 1102.625233680207 1093.7897232787986 1105.1594912440428 1104.820598815757 1100.3272254688954 1092.8068459565661
539.0559991312027 1084.8506701059453 1092.3492312226604 1082.7751960532764 1094.021560065435 1093.6817155323201 1089.0130787328471 1085.5387159756365
539.3799991321564 1090.0426041667808 1096.2799576361385 1088.362319139269 1097.4930726150403 1096.9250890522283 1091.8751562448833 1089.2190533131968
539.7039991331101 1092.918839894191 1097.5312531859813 1091.4376520737992 1097.778493859527 1097.9262676948765 1092.4003843683913 1094.9317495744856
540.0279991340637 1101.2105199516186 1105.456910128737 1099.675573786208 1105.0237515447304 1106.0815706173332 1100.0640867930363 1098.061895127869
540.3519991350174 1113.6393655157342 1116.5842843895516 1112.1290539184968 1115.39435620812 1117.7275722716054 1111.5034198160247 1110.1162313004338
540.6759991359711 1129.2149160302179 1132.9497741937407 1127.4237896571904 1131.5621475328371 1134.8668995410776 1127.9286159230899 1126.88669140231
540.9999991369248 1149.8979400398514 1153.7009328621705 1147.8433780708829 1150.900481520292 1156.31746270269 1148.480695320821 1144.3665379918361
541.3239991378784 1174.2063429534471 1177.2897562989292 1171.8551008081697 1174.9493646125934 1181.9817710318484 1174.0244847179936 1168.5451832302485
541.6479991388321 1196.2122484503066 1199.0145920140214 1193.6558741335061 1196.3317730104238 1205.0920038509544 1196.3589294844728 1192.8040410849958
541.9719991397858 1217.2789111382988 1217.1245418814817 1214.8278416997823 1216.5124079261561 1225.9342637222028 1216.8751930000935 1210.8577231535367
542.2959991407395 1238.176773588994 1233.5562297269134 1236.0119318257623 1234.9616378454925 1245.1678847070616 1236.5232785293415 1230.783981612435
542.6199991416931 1239.1705260422311 1233.1929986564096 1236.868973535136 1235.9714483502755 1246.4481425207616 1237.7545822866216 1233.7912349126464
542.9439991426468 1243.5906576989478 1233.788814462245 1241.7908618439872 1238.8400706185369 1248.604398882517 1240.1471727607716 1240.337346406248
543.2679991436005 1240.0351384377461 1229.0226832125752 1238.5079378085206 1235.0415206750258 1243.888024558097 1235.9299335058918 1233.8677590302148
543.5919991445542 1228.3560155664293 1216.7383748565064 1227.0300843975283 1224.1342898326998 1231.5122271182372 1224.4833053762795 1227.7191676380567
543.9159991455078 1213.8880925357666 1201.066164767396 1212.7411332687245 1209.5115286748014 1216.0974263427981 1209.6709521771993 1213.603349948741
544.2399991464615 1203.7512655875812 1192.3680818251491 1202.7760767113882 1200.6326488375134 1205.9072734108272 1200.126469197739 1203.7495015229165
544.5639991474152 1183.3845771550948 1173.7082107042745 1182.1929679392902 1181.8184216327086 1186.6583009578758 1180.412082697812 1185.7268587482554
544.8879991483689 1183.5574082030637 1172.8156964221696 1182.6521582580833 1182.0692507228384 1186.0938018173342 1180.2744846123053 1184.7417365243325
545.2119991493225 1171.296942578392 1162.7368079889252 1170.268973452805 1170.2982777592558 1174.3521610741373 1168.804009972512 1170.7703923402148
545.5359991502762 1162.745389204727 1154.932917964906 1161.8605523913125 1162.6243837824536 1165.8642366810775 1160.0649690767966 1160.7126784107709
545.8599991512299 1142.8382436129189 1136.9651715607274 1141.9051715116243 1143.471023364159 1146.2081607821315 1140.9261881969012 1143.85612279086
546.1839991521836 1125.3083878980651 1121.4064726638248 1124.4317323508837 1127.337161816699 1129.016012249048 1124.0218850770548 1125.1031295659873
546.5079991531372 1106.3601345296431 1103.3992691818491 1105.6250098714213 1109.055798612392 1109.5934915673654 1105.5803597876159 1110.3963807316027
546.8319991540909 1096.9843043809965 1092.7166383402175 1096.9307623128072 1097.35749860422 1096.8100078075852 1093.6845180293249 1094.7021614090934
547.1559991550446 1077.0501592326568 1072.2600616146144 1077.0908461195959 1077.290185926074 1076.1351427553313 1073.220268165234 1077.556514168238
547.4799991559983 1058.7580333804422 1054.9261687093067 1058.8855128058792 1059.268009767556 1057.3133759593622 1055.107152057814 1060.7907281390835
547.8039991569519 1047.0166258464053 1042.3459173952992 1047.3538157058156 1048.210415041573 1044.9924600401466 1043.5524104232434 1043.2385913518415
548.1279991579056 1030.6570086560948 1027.5439913809007 1030.8191854009413 1032.764477653427 1029.3532962402508 1028.070390996929 1029.203880600262
548.4519991588593 1011.9007138414527 1011.329674339091 1011.7347289370969 1015.3264500248364 1012.0328177375795 1010.6043301600215 1015.3919408718644
548.775999159813 1009.5673072009419 1010.1116255591337 1009.4095639698693 1014.1157715013923 1010.2496210445122 1009.0551471700309 1010.8473201612899
549.0999991607666 995.5109826218054 999.6706951500527 994.6495584898431 1003.208401838972 999.6208279501626 998.1573957649787 999.996732987494
549.4239991617203 997.9015226488323 1001.7819635886202 997.1336043414047 1004.9279551528762 1001.3818640542104 1000.4699827487566 997.5756423055661
549.747999162674 996.1812848265444 1002.504840674192 995.041506249085 1003.967677738287 1001.2494373059985 999.8578915764033 995.9602004367338
550.0719991636277 998.38112930849 1004.3546729199029 997.0446715837471 1005.943552747714 1003.9812893920758 1002.6222944183829 997.3130595287608
550.3959991645813 1010.4666529282428 1017.4156902010311 1009.0398447109799 1018.6404603516982 1016.9896864715639 1015.4118966588301 1010.5360696015265
550.719999165535 1019.0477930222406 1023.944655719984 1017.7364074729405 1024.5192355044103 1024.0737840912882 1022.6529895237463 1015.8576014070513
551.0439991664887 1028.6532831467255 1034.6138261613874 1027.2493030976368 1034.6280508893449 1034.3124101498465 1033.0386229213104 1026.3263601473461
551.3679991674423 1037.1603897712087 1042.1758735783558 1035.8491520519487 1042.0113879869339 1042.2628862313181 1040.905086960467 1031.8542163636494
551.691999168396 1035.9706366507444 1043.267655305565 1034.2955192869317 1041.954935622584 1042.7293072990883 1040.8013932929937 1030.7487074815574
552.0159991693497 1037.966815241031 1044.8200517543025 1036.3256063690387 1042.4052817200554 1043.954686102498 1041.7502971169843 1032.9274294108789
552.3399991703034 1046.568298276371 1051.7698875362253 1045.0901684592313 1050.3710900053766 1051.7551211810237 1050.024649321606 1042.3181177140896
552.663999171257 1051.4758242969021 1057.1565706601089 1050.0779673681443 1055.4944697639646 1056.593640670657 1055.1119599312947 1049.9514106130628
552.9879991722107 1052.117670994233 1058.373399569469 1050.7019407313167 1056.2898544955515 1057.483638020488 1055.8237584101205 1048.0368893570237
553.3119991731644 1050.8731017039288 1056.4665493636883 1049.3043635964398 1053.8785121524982 1056.0748552047805 1053.8072077940792 1048.6048853257469
553.6359991741181 1052.715602553093 1058.1354107832647 1051.1488596417396 1055.8039616786414 1057.95673334213 1055.829517677775 1048.7061360974178
553.9599991750717 1051.6465818180561 1056.6863292689986 1050.0488828356824 1053.9079404074723 1056.5793701446573 1053.9232304137959 1048.8100999846342
554.2839991760254 1050.4862562292967 1057.042907916538 1048.6917437800332 1053.4895798527753 1056.5416939638583 1053.636007732708 1046.2910984857263
554.6079991769791 1052.1616822020933 1057.5536510408065 1050.564073272784 1053.7549352580293 1057.0222666638979 1054.0844918951318 1047.527160391435
554.9319991779328 1053.470263263096 1057.3516609997985 1052.0032940128633 1054.687457814391 1057.8258064470415 1054.8181409441377 1049.1014931898499
555.2559991788864 1054.6879841040145 1059.435093165737 1053.0887816555346 1056.5233943204926 1059.8222957490773 1056.3578723695186 1050.7475587745253
555.5799991798401 1054.6926108305972 1059.7316515546038 1053.0310477535975 1056.1095843503456 1059.8213460906452 1056.0592899193914 1052.261383172356
555.9039991807938 1061.2920704357641 1064.3211967180437 1059.9505103311442 1060.901302346718 1064.614987331218 1060.7106676025428 1056.9397381434153
556.2279991817475 1065.1578595964804 1067.7353758117272 1063.878615983849 1064.8499207743246 1068.4036522013039 1064.2908002345387 1060.6479982817657
556.5519991827011 1064.2821282965294 1067.4319031739035 1062.9451321738527 1063.8951665175036 1067.654220457616 1063.4427166050793 1056.1650448296257
556.8759991836548 1057.784498457219 1062.8233305005087 1056.0404632883326 1057.832400013999 1062.6649246225961 1057.703889493507 1054.9735745685514
557.1999991846085 1058.9591162208947 1062.7355099375018 1057.2346275580237 1058.1191079846503 1063.2949090619986 1058.4517841764025 1056.3987201858836
557.5239991855622 1061.8917995435434 1065.610993848746 1060.1757225341098 1061.6455719448213 1066.401111829911 1061.6571474539253 1055.9653883590834
557.8479991865158 1062.905574275095 1067.2539060825243 1061.148344545462 1063.72400696344 1068.1367404461762 1063.8580537437472 1056.1975332951033
558.1719991874695 1067.2616140745017 1071.1444249789322 1065.7124905806102 1067.3968810851065 1071.6586374887813 1067.4869825725511 1061.8771366597866
558.4959991884232 1076.0396348478225 1079.2875061601874 1074.8022883374115 1075.4322717220684 1079.2364660914286 1075.298552747093 1067.1990334247519
558.8199991893769 1071.8341218837045 1074.190170098194 1070.5335805547168 1069.9870119419322 1074.310003862522 1070.2174830781312 1065.6254594700274
559.1439991903305 1071.9492684993997 1073.849150003868 1070.674529649843 1070.2874986181203 1074.4431587533127 1070.6641969015914 1067.4574812070143
559.4679991912842 1068.4588061351603 1069.2737974708507 1067.2153744993302 1066.4849654720927 1070.5136122822462 1066.8003547950252 1062.906791386837
559.7919991922379 1064.1259780876433 1065.8649740223466 1062.85039357183 1062.223098230713 1066.3231584961152 1063.0777568404467 1056.9527146918415
560.1159991931916 1066.2160976520895 1066.3967475381755 1065.0966595243267 1064.683764421856 1067.9487120859135 1065.3852407581655 1059.8737707967155
560.4399991941452 1061.6928965073648 1063.297206650894 1060.5021399200434 1060.8074401181345 1064.081203404507 1061.218164625271 1056.257304252822
560.7639991950989 1059.010793495147 1062.2179381789385 1057.7113107382495 1058.7449237789697 1062.1258483498848 1058.8779079073408 1054.301095508639
561.0879991960526 1053.2396781016578 1055.6279998490982 1051.9105299962723 1052.3033398802113 1056.0365505480554 1052.315781525508 1048.9334241290355
561.4119991970063 1050.6099237648384 1054.6796376414277 1049.1907360275536 1052.0280349590378 1054.8838461981259 1050.9226128937473 1048.744226386542
561.7359991979599 1051.0902543166046 1055.4494120117063 1049.5454629489286 1052.6851078210161 1055.8050040369926 1051.998864760693 1045.399876369785
562.0599991989136 1060.7309510105563 1061.5598286006755 1059.5749004594884 1061.143972903878 1063.7300705453536 1060.65865293907 1055.565758835687
562.3839991998673 1051.5140915426136 1054.4810889826329 1049.8910529788898 1053.4166453848702 1056.585627993811 1052.9957919521255 1048.0686038803635
562.707999200821 1056.149148081734 1058.4867739662536 1054.7530195321792 1056.930775643545 1060.0399973050537 1056.7502763382997 1049.240097993863
563.0319992017746 1052.0333270543554 1054.6097640613075 1050.4537150963129 1053.388243930215 1056.5821961878332 1053.0431323616244 1048.8492698575626
563.3559992027283 1052.2207395577907 1054.2716031346229 1050.7333233764891 1053.3307183333816 1056.4868889510335 1052.9640894612821 1048.311735768039
563.679999203682 1049.502105770994 1051.6382882708463 1047.8012112960841 1051.2496798982286 1054.5172942501029 1051.2851439619747 1045.3477544569398
564.0039992046356 1056.571508189222 1057.4718535078766 1055.1671685932006 1057.4873838285782 1060.3721323587636 1057.890901258492 1052.3805466056779
564.3279992055893 1051.2958262974616 1053.280663487286 1049.6786194275035 1053.3531043288992 1056.0681411025666 1053.524863271027 1048.4117025144371
564.651999206543 1054.1453661417925 1055.7870060516518 1052.642621162119 1055.5076008262129 1058.378655235422 1055.584469552382 1048.414274991287
564.9759992074967 1043.5194295249387 1045.3555617068557 1041.7808387996586 1044.4268811479187 1048.1749297438334 1044.4959260148457 1041.3294506084308
565.2999992084503 1043.5343818910774 1044.6877871193324 1041.9226353649258 1044.0333706281322 1047.6097138873133 1043.525390563041 1040.3400563473901
565.623999209404 1044.9416265616164 1045.556380576509 1043.4185769965527 1045.7870914189382 1048.9549867820897 1044.7761125491047 1040.7574441950185
565.9479992103577 1043.7240619572165 1044.8485198449332 1042.0536470665695 1046.0044782421016 1048.874397926127 1044.7859263031435 1043.8730478399068
566.2719992113114 1049.3672086716454 1048.4899193851809 1048.0882429371036 1049.451741468737 1052.3736640905347 1048.785341900841 1046.2406979164512
566.595999212265 1046.5661343281051 1046.0946693477108 1045.135662945823 1047.975324339903 1050.5413943649744 1046.9048205817307 1043.1910466967247
566.9199992132187 1047.0104337014163 1046.7246540905587 1045.6911825926531 1047.5300500448855 1050.2759710489129 1046.4920916335468 1043.8896310473708
567.2439992141724 1044.107731110207 1042.5104309786777 1042.8798261759525 1044.3127668509435 1046.910399868179 1043.381079118534 1042.85430560048
567.5679992151261 1043.8990313440443 1042.8218107423331 1042.7142080328522 1045.0741399708172 1046.9453106192136 1043.4115175199292 1042.3277216559516
567.8919992160797 1045.2728512992906 1043.3741791543555 1044.3706612663245 1044.6237840081126 1046.5669572825443 1043.1696513855443 1042.3467673301684
568.2159992170334 1035.6477111828815 1035.451879325333 1034.4272324711976 1037.0927765919212 1038.8241583963647 1035.242137581105 1037.9544109023982
568.5399992179871 1034.0523045048965 1036.402089909608 1032.581089449065 1037.4524920948427 1039.0418476503748 1035.4797738389882 1033.0099952924566
568.8639992189408 1031.2501864617964 1033.1059474206857 1029.7759207500699 1033.9459311057678 1035.827954121581 1031.8504734817482 1029.219432530287
569.1879992198944 1032.4777810737662 1031.7932348175982 1031.141630441121 1034.17286844919 1035.975208354846 1032.3643220247038 1029.0702215528886
569.5119992208481 1026.204514801985 1026.7931538011487 1024.6610608108117 1028.8318919276671 1030.8032605914138 1027.1301727105997 1026.3680415686174
569.8359992218018 1033.4228148902253 1031.1397719428132 1032.3865178387791 1033.8654903254105 1035.5238046733384 1032.270499935592 1028.793034089493
570.1599992227555 1030.1494829199264 1029.3769036071833 1028.8795746673275 1032.9019888547393 1034.029516700852 1030.4832842340054 1025.2002723482651
570.4839992237091 1019.6778187307837 1021.1586323554039 1018.0843724069879 1024.1512150330354 1025.3623168136626 1021.0199802262817 1020.3691751748422
570.8079992246628 1020.1544147700273 1022.0548024263334 1018.4916506948815 1026.294671537125 1026.930844852597 1022.8618568832547 1020.6960170429112
571.1319992256165 1021.2836321171934 1021.0744560174326 1019.9220069217299 1025.0481783330326 1025.9388195766337 1021.8753322806602 1018.7919577729224
571.4559992265702 1017.6370929117646 1019.0208397036662 1016.0435701914519 1023.6933035154342 1024.0939756318182 1019.8562842435955 1019.7680907711792
571.7799992275238 1018.7152800031937 1018.2495713218103 1017.3697386207261 1023.6350397230404 1023.9818429586568 1019.8161621701603 1018.4077743466579
572.1039992284775 1010.6211948403842 1011.9305024734497 1008.9771199680906 1015.5540856362092 1016.8016550869019 1011.8547748505399 1012.2299039682279
572.4279992294312 1015.274099193565 1015.1227545418228 1013.7478700765356 1019.4387428299655 1020.7578700411226 1016.3261730271627 1013.7318795821217
572.7519992303849 1010.9301210926051 1011.4382990818312 1009.2279097952961 1016.7701156419739 1017.6380025442508 1013.0482184352629 1011.6004933087175
573.0759992313385 1014.7205609208398 1016.2061824408272 1013.0945131810792 1021.1556581905456 1021.6983250758913 1017.3532034027522 1015.6100218612299
573.3999992322922 1015.9318752647052 1016.0978547448927 1014.4804743161701 1021.800450466428 1022.1438580461172 1017.7668163157117 1017.3590625876562
573.7239992332459 1011.9174311487347 1012.7204986059093 1010.3114312747897 1017.2706511668683 1018.4363436707762 1013.7959704794999 1011.8383143503546
574.0479992341996 1013.0331808201402 1012.7091880956523 1011.5860796133562 1016.6809620008104 1018.1427514440594 1013.6875909080234 1013.5102290043042
574.3719992351532 1013.7687604429246 1014.4899972909303 1012.3817414836664 1017.4071317822885 1018.9294277841248 1014.461651826567 1012.208514733285
574.6959992361069 1014.5881263785681 1015.6491238656904 1013.1541153780529 1018.3368043928652 1020.035822988844 1015.6313988231796 1014.1894730908043
575.0199992370606 1009.5101414848397 1012.1639875306195 1007.8322754762279 1013.7870236899024 1015.892887195504 1011.5327908471216 1005.6684678498012
575.3439992380142 1012.3615739416322 1013.1149555844212 1010.8972620947989 1014.5470876961472 1017.1452916461433 1013.0477873325098 1012.9587491871928
575.6679992389679 1017.4018017588198 1018.1352914120585 1015.953756878415 1019.1477197196579 1022.032167736756 1017.9688780665576 1012.2650287048004
575.9919992399216 1017.9480298239823 1017.6482311272274 1016.549356268395 1019.5404515817945 1022.2348169951058 1018.685916579425 1014.7045928793855
576.3159992408753 1020.5047818098686 1020.6177880999396 1019.1451331522985 1021.4228827023406 1024.5453768742884 1020.8139029444092 1016.9800004133043
576.639999241829 1017.7743439242184 1017.592714445574 1016.4521813106197 1018.2127056377526 1021.4553174927411 1017.4748425998647 1015.6814991149582
576.9639992427826 1023.396671787222 1021.6412964744304 1022.3115681199375 1022.1274449627097 1025.6735395143064 1021.8825085393086 1018.8430210750281
577.2879992437363 1022.2821848584609 1021.6889377215722 1021.0832869115953 1021.5062218097935 1025.4066924855936 1020.8912743930956 1018.4204945267874
577.61199924469 1025.037492753883 1024.7725593804914 1023.9619767578864 1024.8120130202121 1028.015886944887 1023.7563499903672 1017.9202161092685
577.9359992456436 1018.8302822501661 1018.4659072510125 1017.5740529754319 1017.6737544719421 1021.9058698165646 1017.3819021391427 1013.7757247095791
578.2599992465973 1011.4621267620813 1011.6575553293274 1009.9578301092146 1010.2148064603153 1015.0771906640381 1010.9618969481852 1008.4154143538804
578.583999247551 1010.8297643465082 1010.7422549670994 1009.2991507548867 1010.1160042096877 1014.7401985416396 1010.8238168174022 1007.8516529096456
578.9079992485047 1015.9676066492284 1016.7211577719734 1014.528109409636 1015.4306690325275 1019.8686674258179 1016.0528178218102 1012.4109682669222
579.2319992494583 1016.6442053294064 1016.7432213023397 1015.2798183879419 1017.1673327372049 1020.8847264741211 1016.6707025420167 1011.3944438977178
579.555999250412 1011.5935787995916 1013.176302923062 1009.9657581186183 1013.4775081007739 1017.3433083939062 1012.8721195932159 1008.1373254474429
579.8799992513657 1003.6886190602012 1006.6371803295276 1001.7827990136371 1006.0783723643283 1010.2885006036529 1005.8094795837211 1002.5616839867172
580.2039992523194 1010.0760949082281 1011.7054273039238 1008.4866348410018 1011.7112142761786 1015.6304807752467 1011.1238948743282 1005.3316433304095
580.527999253273 1007.7526983294208 1009.7519792435853 1006.186125386603 1009.9794783843571 1013.4777320204926 1009.4122078095696 1002.7375690523256
580.8519992542267 1006.9869661547982 1007.7728591207436 1005.5513400210959 1006.9965464600521 1011.1347458076674 1007.0214095443648 1001.2798783843617
581.1759992551804 1002.670360212967 1004.7251315722897 1001.1687086460471 1002.4295622652894 1006.8578293641372 1002.6929197710713 998.4408162831822
581.4999992561341 996.5370265882462 999.3197381588703 994.8675572618469 997.1438244996641 1001.5651233417418 997.5715578036536 990.1191538683931
581.8239992570877 989.8368234272277 993.1897231797844 988.081299906953 991.4912732465509 995.4873452133253 991.7960951295022 984.5507649238347
582.1479992580414 986.8818146562884 989.0476711345457 985.148403075415 988.2738296190881 992.2407062692135 988.9695393329187 983.710107479365
582.4719992589951 988.0521890616809 990.9215622335665 986.3706798192411 989.8508410963826 993.5108944770045 990.539856489318 980.6531690033388
582.7959992599488 981.4734297457279 984.129415223908 979.762527015838 983.0028148744216 986.7356747114865 983.6948062829794 979.3379463074891
583.1199992609024 985.4913562384511 986.0760115699759 983.9410836496307 986.7717951261778 990.0436130651452 987.4638799071897 981.3331155056258
583.4439992618561 981.4672330972675 982.5378354340676 979.8655213937196 983.2458055740418 986.3834495295009 984.186831616927 977.487562599102
583.7679992628098 981.425204256389 983.1197452056489 979.8265721250617 983.123634865511 986.232027157672 984.2475055708369 976.2273847166441
584.0919992637635 983.0592477722203 984.026458230118 981.6019369446062 984.3267342985398 987.3607914858412 985.3283026923498 977.6622732811979
584.4159992647171 983.1424039226553 983.0944814264204 981.7452395253251 983.9027730041511 987.0844450412778 985.1231559149205 980.6465219031497
584.7399992656708 980.9328547916955 981.3651197357 979.5371852325352 982.0570940107325 985.0910377471932 983.262691343092 977.6510106056586
585.0639992666245 980.995277486857 980.3565925529258 979.7518559370648 981.08726732819 984.1620092213783 982.4443509374905 976.5233090549586
585.3879992675782 980.0271839635411 979.0284000531448 978.8402306353281 981.2416247977053 983.4514003413545 981.5552329621055 975.4190867850148
585.7119992685318 970.7811339323518 971.9153073578085 969.2434360372806 973.4725293366955 975.9672905941471 973.495868960518 966.3134610530103
586.0359992694855 971.3663434381021 970.9059550515096 969.9876771869905 973.3587624501662 975.5077069510102 973.9058473557202 968.4348169734013
586.3599992704392 963.6047801074004 964.8352420412998 961.9823850905739 965.9839979431401 968.6599015562347 966.3832871296064 961.0154821740064
586.6839992713928 964.516412533761 965.2068996267548 963.0989925883432 965.9675588507367 968.6267366075396 966.281694214267 958.8307215256505
587.0079992723465 968.5077677499968 969.7543078421683 967.1969508911984 971.0696242779272 972.9362384177728 970.9751380514348 962.8858168294172
587.3319992733002 958.4629107494352 960.0945793542634 956.9135236961598 961.1312527968909 963.463895395148 960.9883747303904 954.9995772712459
587.6559992742539 958.0077638270308 958.5988709743991 956.5652829483166 959.7583120647938 962.293108473688 959.6727731415161 958.0964201185884
587.9799992752075 955.5923035658226 956.1261528927416 954.1150014333928 958.4795052780437 960.4531077382268 957.8339146777874 956.0664335334482
588.3039992761612 958.1271968907118 959.787891537084 956.7129681207836 960.021849938211 962.6120951673101 959.5783155495541 957.3398212963202
588.6279992771149 951.9170844583474 953.6335631522486 950.4360467794102 953.8570516079003 956.487260898277 952.9895818928758 949.6177732581438
588.9519992780686 955.6246584039061 958.1023645972929 954.1361576643285 957.5157527450131 960.3630349181606 956.9863177594234 951.8285776089895
589.2759992790222 956.1545473409237 960.6475324398194 954.6534701861705 958.6105924329247 961.2410384688519 957.7121130990039 952.3528698752085
589.5999992799759 957.061716847846 959.6140618768366 955.6983301253248 958.9806793349803 961.4802544882837 958.8622539261904 952.4596180922401
589.9239992809296 958.8759705838569 960.7582173285836 957.5203407173822 961.0240174314458 963.325260836829 961.0212006679074 954.906735199503
590.2479992818833 959.1235334488376 958.6436064749607 957.9618031344661 960.2774573117147 962.4192215112957 960.7870066510877 957.138833783923
590.5719992828369 956.1541117386626 955.6037792315562 954.9039046660495 957.4067391807481 959.6665605892772 957.9967943845428 954.9440203888264
590.8959992837906 961.1287822923821 960.8148813973073 960.0789420686856 961.6553309865833 963.7976663782506 962.040803174135 955.5940211936138
591.2199992847443 959.9846082458172 959.7729323018228 958.9076550220257 959.658237381819 962.2130154355654 960.7519250607281 956.9384400291009
591.543999285698 959.5251291749746 960.2882884197802 958.3842834569024 959.2094402466432 962.1542506641478 960.2434727636592 954.6340894816226
591.8679992866516 953.651107889892 953.8115566949131 952.4850565140792 952.6152158906755 955.8539512482121 953.8808370043504 950.1976549335067
592.1919992876053 962.7085654928137 961.7774411243258 961.8334224967552 960.6436539783942 963.7698651648011 962.2071665973488 955.3465493527932
592.515999288559 956.3922445549226 955.7369387321584 955.3334525178956 955.2714867300272 958.1759347605566 957.0282277755548 949.1430118967958
592.8399992895127 953.0756718649898 953.2631277648242 951.9342656218295 951.7648996596406 955.0438024473191 953.7382374853676 947.5231820206108
593.1639992904663 955.5778925096506 953.7823482131498 954.7150722526235 953.1711641554833 956.1404427945839 954.9732065703419 949.3181293991407
593.48799929142 951.8031097479515 951.9242296390684 950.6529654795476 950.5294797305331 953.8140335632148 951.9456777725239 947.0164054329215
593.8119992923737 946.201004508103 947.8193158444716 944.9023282928738 946.1709052690089 949.3493196437036 947.0055857753539 941.5120078514979
594.1359992933274 950.4728545361726 950.9896330744026 949.3570078395853 949.5662103454866 952.82253272744 950.2676210053357 946.4604576927478
594.459999294281 947.5951344379614 948.9181324488638 946.4297799476965 947.2818207635979 950.4659759322655 947.5867488994269 942.1066137452441
594.7839992952347 949.6164551110697 951.217784008819 948.5253718453158 949.3320890561065 952.3988308016069 949.3357620729057 944.2531641428541
595.1079992961884 947.916264770827 947.5636035399147 947.0242027381257 945.5772416672494 949.0923014617338 945.9749227813484 946.7312576433497
595.431999297142 949.8825664686656 949.1405865414349 949.1371292867591 947.907701745607 950.878906183059 948.3999268238739 944.4455052582416
595.7559992980957 944.2797698419644 943.7141668773252 943.3081263573035 941.8142240925348 945.625385433882 942.7635961775733 940.7649151957688
596.0799992990494 944.6760572255257 945.736506428278 943.6534177508312 942.4639831800898 946.2866547296304 943.7219874465036 938.9230688019061
596.4039993000031 943.5321578158877 944.4531653379252 942.5036331541503 942.0761841073243 945.478685861404 942.909716127526 940.0139024009944
596.7279993009568 938.405111359119 939.2612787746826 937.2831806977897 935.8136823900575 940.0260833508021 937.1239517964646 937.6879592523592
597.0519993019104 942.7847867064149 943.7018096606827 941.6554785151798 940.9074410145823 944.918142388632 942.3160063223853 934.7564409644909
597.3759993028641 942.165585493363 942.1049030468403 941.0170946714317 940.516107083698 944.3703357064185 941.8948401912726 938.1995871226726
597.6999993038178 943.3764660109329 942.4552899122909 942.2313881257497 941.9922844730313 945.6920883313578 943.0777550604558 937.5201687726833
598.0239993047715 943.6346036921236 942.1346200196349 942.5725767460032 941.8165206303609 945.4412337577298 943.1794759340763 940.7435668121751
598.3479993057251 943.3367494891183 942.4413822995313 942.0632337545763 942.3462177823509 946.070124792598 943.5540433669306 941.2893182134212
598.6719993066788 947.7457026222285 947.2982012692037 946.5508046279899 947.1740603720044 950.4988871574631 948.0022012512818 942.8689878663371
598.9959993076325 948.5836821072337 948.5384661249909 947.3509412296696 948.6665469167615 951.9388433269761 948.9256428384701 942.555649274843
599.3199993085861 943.6937157464656 945.8569522490387 942.2843244440315 944.0304113039989 947.5023483850792 944.3802881549062 940.9738765002288
599.6439993095398 944.943496135787 946.276811186076 943.5518378654119 944.8733195149488 948.709106627285 945.7276738040334 937.5954039001608
599.9679993104935 943.1468316028902 944.0102868348564 941.7147808703181 943.5074851995903 947.1474831257088 944.0822055538498 938.4510050756162
600.2919993114472 941.1287945942761 940.8945354530172 939.9306243013187 940.4098623430227 943.8592683330453 941.0316270837661 934.2911030074304
600.6159993124008 943.9212957739253 943.2463137662523 942.7927742196023 943.8609657632081 946.7881508077763 944.5189119058899 938.6271909766489
600.9399993133545 926.6501113575761 927.2767282618743 925.1042109540216 927.5566943448702 931.0010450294624 928.3950190080362 925.9171801438426
601.2639993143082 925.4360530474978 925.2205411836345 924.0177863347058 925.6360859390417 928.9625491567009 926.9039051737724 919.7209391914877
601.5879993152619 923.528167641892 923.4148990909898 922.1350955285949 924.6272282113897 927.4659973429754 925.3580809611423 920.1593254836665
601.9119993162155 921.4621473527401 922.5795328652719 919.8861890834002 923.9005481536889 926.6457252260076 924.3520497211028 919.406810297257
602.2359993171692 918.934111592587 921.8373522650677 917.2296171261926 922.3802428980036 925.1278253965602 922.3940096841061 916.9597118855149
602.5599993181229 917.3920010998264 919.4129986775298 915.7176650178315 921.0697595249572 923.4913601594681 921.4270196859081 914.7547896223663
602.8839993190766 914.9527683395141 918.780228608613 913.0904606116702 920.1278251272047 922.4903625377967 920.0765572502571 914.4341367600094
603.2079993200302 913.5652636773893 914.7338341737393 912.065834954921 915.3407961668861 918.256733753619 916.2447712834881 910.8707275666237
603.5319993209839 910.4203012179188 911.6651980201773 908.7766586110941 912.83031364529 915.8805563173684 913.7389492152419 907.2764221165359
603.8559993219376 920.272604312348 919.3294227302819 919.0534614635303 922.5325939867203 924.489341216056 923.2408712853783 915.6810608788501
604.1799993228913 913.8588652540641 912.43259452252 912.5396481755351 916.6075094591631 918.5401060743291 917.1251273662905 912.5984249623406
604.5039993238449 913.5954180583537 912.0241178402407 912.2627874940752 916.5364444723913 918.419920238937 917.0501320922671 909.9692752173239
604.8279993247986 903.734208280878 902.7213841395131 902.180694465835 906.1584724292891 908.927464729318 907.0191462501709 904.0015709664914
605.1519993257523 905.1958627333196 903.128694415123 903.8112181584047 907.8422057879278 909.9152194915031 908.377429911536 902.0307050560131
605.475999326706 904.7955588360063 903.3845684191347 903.4544072854357 906.4705511864677 908.9845216936193 907.1643080340547 900.7505481942371
605.7999993276596 904.6160122197349 903.1136019877215 903.2824153103638 905.8375010930815 908.6518980156916 906.5870319840625 903.5111674325402
606.1239993286133 904.6449425616798 904.1992622671902 903.2837788475906 906.7058331060634 909.2010334947302 906.655849612223 902.3656238235977
606.447999329567 901.5468967091991 902.0298555286499 900.0893756214285 903.631308077632 906.4139623549844 903.7871858216286 899.4630847872946
606.7719993305207 896.5574140023413 896.7045495831013 895.2920383518484 897.6615189099939 900.4561798579385 898.2604332183506 891.9723159885008
607.0959993314743 895.4062365709212 896.5544920593389 894.0735661012744 897.7292582643778 900.1077080816914 898.3728403692037 894.7422970541922
607.419999332428 893.3663637173859 893.0932201698738 892.0888518858497 894.8636494355578 897.4109818182535 895.6649567544943 891.3989845906747
607.7439993333817 887.8926818097924 887.741970242039 886.4465997951081 890.6938565872475 893.0392427939435 890.7963600307486 886.7027898158674
608.0679993343354 886.8170085209973 887.2767738282732 885.4035895374029 889.6647257735023 891.9249531442287 889.5037402003109 886.0898743800433
608.391999335289 888.3566781531625 887.2336962327737 887.0542418225384 890.3980857103296 892.6954024898621 890.836692268603 885.1747160230065
608.7159993362427 886.662174262135 885.5508994972269 885.3473928579133 889.0224005963204 891.1763870078131 889.0576589687918 885.7467818533149
609.0399993371964 884.3437350579668 883.5480063809708 882.9761034502172 886.223853573321 888.8560718996016 886.4994491615465 884.0647978165886
609.36399933815 886.1363700645439 884.5361874124882 884.9555783459466 887.697176685114 890.0634281165718 887.5845465381268 884.1325498261209
609.6879993391037 884.9783557531935 884.2563397956217 883.8425311642443 887.2401910590537 889.0311398224029 887.1641159459804 881.8904960872434
610.0119993400574 882.1238017512837 881.0011339962228 880.9046935414406 884.2382771626093 886.4021884247198 884.1952969530413 880.2477643503546
610.3359993410111 883.1842068478302 882.3541903749132 882.1036761899661 885.4202781682175 887.1211544840463 885.3219441667054 878.4790821672491
610.6599993419647 879.8713280247871 879.6923844671159 878.7230588627934 882.6434085224618 884.2831208055073 882.572586728373 876.436891413312
610.9839993429184 873.4588368425717 872.5588046980884 872.2510509992869 874.9523103894043 877.206158332157 874.6489430614884 872.4781885992676
611.3079993438721 873.9272706120219 871.9607146438113 872.7811021412385 875.868695940024 877.5635170948872 875.7284812683837 873.1502680847593
611.6319993448258 871.1874477577499 869.6426144510207 870.0041910100884 873.3520159029063 875.10717832124 873.2233944921425 869.5635089920017
611.9559993457794 876.1860741168109 874.1770776187411 875.1837482495846 878.1353750563563 879.5944601941432 877.8295363289244 874.3313678979463
612.2799993467331 871.76641086078 870.4017168374909 870.6323351344256 873.0967480145678 875.2969857398845 873.2321811803099 870.1545927177924
612.6039993476868 870.5340894542018 869.1620265870524 869.4004468830144 871.5865826161457 873.803602296018 871.9865670596819 866.653744706556
612.9279993486405 873.2077130509259 871.4193769757381 872.1732793560885 873.8153864590215 876.1043592112567 874.3813957607638 870.2350311842591
613.2519993495941 871.2208292208674 869.7788453596555 870.1397280361736 872.2212458924674 874.3483913712023 872.8713118649723 867.7545644261576
613.5759993505478 866.8911329617513 865.2366025785528 865.8643310342661 867.7480253565866 869.8120934772095 867.9420754504204 864.1347312942883
613.8999993515015 866.7120190630368 864.8033688957804 865.7179637621924 868.217701929701 869.817224493005 868.0672671000507 863.274612138745
614.2239993524552 860.2788763473184 860.1409092277237 859.0336686494321 862.4032704756695 864.3644126506879 862.1663194799667 861.5717379816542
614.5479993534088 865.9640257209736 865.2968791335306 864.9979543255029 867.1251740370828 868.9730287817841 866.8822626922141 862.5119125697871
614.8719993543625 863.4163703365092 861.9626810289993 862.572417243363 864.0152140748307 865.6903907981168 864.045741156865 863.1675084077071
615.1959993553162 867.3114186845156 864.3130988911954 866.6248562681875 868.229598380129 869.246506403999 867.9907377231747 865.7951355819072
615.5199993562699 861.6551484998168 860.9011150113807 860.7400757757764 863.3135874442686 864.5986140514374 863.5222349848001 857.892760574327
615.8439993572235 857.7641523553823 857.928428839861 856.6931086502887 859.4948164283215 861.17375983457 859.8672710243832 857.6823896149386
616.1679993581772 860.3775705352319 859.9333950092172 859.4675659040186 861.8216129776036 863.1951323319977 862.0894037200092 858.4147416070551
616.4919993591309 857.4996061964442 857.1503455697505 856.4768775950504 858.8838098346088 860.6203763301083 859.2101134118832 855.3318504619926
616.8159993600846 857.4611714772786 856.1591629540951 856.4652425020258 859.3872830150167 860.6188189014657 859.4781137530667 855.1116637456
617.1399993610382 857.8305227501775 856.1174646558377 856.9187651320656 858.7835927823072 860.2402115506595 859.2672569461637 854.7643446553737
617.4639993619919 849.3069523301122 848.74160109748 848.1268525911808 850.2659303637712 852.4988325832722 851.1261554257535 848.3888508138724
617.7879993629456 858.7479189884068 857.1838669672071 857.9265630817658 858.6648278380045 860.5514915244543 860.0098211530388 854.6979299694226
618.1119993638993 853.9613540829521 853.4913754201395 852.9654798960843 853.9986899216591 856.3451476632334 855.4386714853695 849.3051014352225
618.4359993648529 844.1620684545607 845.3427511583739 842.8625018771085 844.7097576336306 847.5846066871972 846.1255567362526 842.9227294443072
618.7599993658066 850.3004947419388 850.1498579220022 849.2045121535556 851.0325417692278 853.2701045079314 852.5668698081284 847.1289576018684
619.0839993667603 846.0631033680575 847.2509582872466 844.7945073353208 846.6559051756338 849.4366074687443 848.1967698266069 844.6108154383845
619.407999367714 852.1778215937856 851.7624306004262 851.1690055239919 852.5781059438841 854.6625338530004 853.6196565875938 847.8689588822347
619.7319993686676 845.2546912047869 846.0559134252277 843.935682615372 846.6634949389074 849.0460137312111 847.8452832529802 841.7004487152706
620.0559993696213 848.5275195053491 849.1911055931693 847.2156814538599 850.1086400959047 852.4433184472242 851.1715971316869 844.4851198900018
620.379999370575 844.2909251040272 845.3478070920212 842.8362734630772 846.7571902714739 849.0014555981284 847.7948368682477 843.3349907135803
620.7039993715287 846.5148927088678 847.2912545205572 845.2542481281795 849.1492129351418 850.85981500736 849.7855273245431 844.6203519127472
621.0279993724823 841.8807926405617 842.0324366153194 840.6339959139224 844.552044015367 846.1994204290002 845.1555220981137 841.2142176661727
621.351999373436 839.8556549384103 839.8813090105414 838.6664236159611 841.9345430296206 843.7582034094374 842.9362075748306 836.1437664858802
621.6759993743897 843.0645764594481 841.4383524337786 842.1338046633829 844.1721460914816 845.8314062168776 845.1669513993209 841.8541949354913
621.9999993753434 836.2237653695082 835.8727644096816 835.0982817975713 837.4076695847041 839.5737410533162 837.866591018781 833.4166346925366
622.323999376297 841.8101489263435 841.888558964338 840.8435368295471 842.8945488656458 844.8431133241961 843.3546418869711 840.2473753590599
622.6479993772507 841.1856779666526 841.7276560401982 840.2379132897366 842.2288832254766 844.1782394727346 842.5604498858767 836.9092904279935
622.9719993782044 834.02745096979 835.4059672549869 832.8259956448582 836.1898336474172 838.2091120373298 836.6990961461069 829.7569723181432
623.295999379158 830.1037868842934 830.5860964212163 828.9128821580401 832.6043028313125 834.1817543813085 833.5347522829841 824.8532202020702
623.6199993801117 829.6280499825208 830.1132470417309 828.4203889487571 832.5914117185328 834.0311067170944 832.8132234049043 826.9557198001557
623.9439993810654 826.3872085590751 827.7152390491682 825.0231842809355 829.6328009431229 831.2965141125941 830.283417718775 824.2601528264241
624.2679993820191 824.2553806860972 825.0252059385284 822.9112311433179 826.7532651455174 828.7879058271766 827.4562807626511 823.3799045664089
624.5919993829727 822.0155504801768 823.8717911286757 820.5919997603822 825.2816076272237 827.2047761775655 825.6327839611421 818.886178724794
624.9159993839264 823.1414536981084 824.1396665004912 821.9334574239746 825.9036687221117 827.5123090288557 826.0080536800697 821.6421925120236
625.2399993848801 820.9516508480746 822.1208270829934 819.687175232257 823.8566806578476 825.6581983413746 824.0592248404936 816.8041598654385
625.5639993858338 825.7628035278715 824.9835824066344 824.8440085376828 826.4041569776139 828.2148969992559 827.5611773235019 820.2259420291672
625.8879993867874 822.2192852543486 821.4764652429194 821.2760634160081 823.4277459662063 825.0450632369528 823.9417979342396 820.07201591899
626.2119993877411 820.9988035902805 820.7867918313821 820.0064648979578 823.2034818262177 824.3442390426178 823.6623978090104 817.8444232127518
626.5359993886948 817.0534208221981 817.3705270369015 815.9219608087567 819.8359881070764 821.1684827195903 820.161726626725 814.8041614597097
626.8599993896485 818.2309892777712 817.9363893955765 817.2301450522609 820.9016482426698 821.900510360418 821.0903320406284 815.889130216223
627.1839993906021 812.0432491100337 812.2543911730429 810.9051991164603 813.8996065446711 815.6688496528777 814.1517872381952 811.8885212444211
627.5079993915558 816.1385424825377 815.1472188214781 815.1485255129975 817.3950909003808 819.1423821152108 817.8668323042434 815.1204981174682
627.8319993925095 816.4789264745253 815.8440080697658 815.6218940204311 818.0230889363623 819.2388456613213 818.1282684804846 815.1842146368473
628.1559993934632 811.0778299550293 811.3223084513083 809.9147895911856 814.0245738187381 815.3855325840332 814.3038829671565 812.3609226503416
628.4799993944168 812.6340809072115 811.7157031345486 811.6474081854675 815.3343789397048 816.4056228804554 815.3162456498259 809.3335468416033
628.8039993953705 813.8041071257168 814.1691869840602 812.7559941945616 816.7232293720356 817.8821133963617 816.7964370776356 809.823297152117
629.1279993963242 809.7400725939511 810.5563522738149 808.5925405335705 812.4640672817907 813.9928213425292 812.3600319480963 810.2959614118013
629.4519993972779 813.1368930180269 811.9697399677432 812.2332502521533 814.74614474791 816.0597847509121 814.5944366703767 809.1876227086804
629.7759993982315 811.1289834712584 810.6953319724028 810.165355113655 813.5260729991286 814.6561855038536 813.2371896131368 808.8095758641854
630.0999993991852 811.0706198399714 810.4960193078017 810.1329537228231 813.7804234663762 814.6518767708824 813.3002456588298 810.6933136136547
630.4239994001389 807.5363920866394 807.0545271630849 806.4930368216513 810.9531922377074 811.7060391870937 810.5151999051299 806.8117876492715
630.7479994010926 806.4129141649491 805.7349722542058 805.4796243482003 809.4273051320168 810.1256965663831 809.5078300221162 807.2136945880304
631.0719994020462 805.8503579523527 804.6739409988304 804.9351539874896 808.5466502195778 809.2803488436723 808.6411375071934 803.4287918696883
631.3959994029999 803.8006926095229 802.8406360543823 803.0121556566287 805.077241021435 806.2054426933346 805.3214649403029 803.1334620661779
631.7199994039536 800.878588387327 799.9460969380049 799.9966812729315 802.292257432312 803.6274627934205 802.7285371225687 799.8456646957129
632.0439994049073 807.4235370051338 804.798434365941 806.7941352635 808.4142364694696 809.2557681296499 808.8711746367636 803.509953491318
632.3679994058609 801.2021665654149 799.1698839954477 800.4182267505998 802.3008395477357 803.3544500989715 802.8265351140875 799.54316844325
632.6919994068146 801.9497929515924 799.0366594842468 801.2475608705023 802.0093151901517 803.4297203692901 802.8471162745009 797.6282497594877
633.0159994077683 794.9641170206979 793.1601400873507 794.1499067962577 795.0155117092422 796.8056382399025 795.9041983884632 792.3995474017587
633.339999408722 795.3829666167305 793.4544963881926 794.5979152617653 795.6971822685888 797.2506193310026 796.6327329459912 794.2658781961844
633.6639994096756 793.2346991600133 792.0495208356868 792.3447990077053 794.9920719887766 796.1688718988538 795.2329805318132 790.987133351435
633.9879994106293 792.2875632011696 790.9495074814528 791.47808336324 793.6124065427045 794.6209159663429 793.9278232287196 788.3258140360673
634.311999411583 787.8490831567922 787.5635679483613 786.9337045553874 790.5937299190143 791.2318359199535 790.4789562315137 787.7955544346571
634.6359994125366 788.708285184693 788.1914236459443 787.837156847078 790.9896164528561 791.8265228154253 791.0270753574436 787.5724089001475
634.9599994134903 789.5995932202017 789.0218132121244 788.6849367978161 792.1591593651435 792.9943441625994 792.2623370034129 786.7790216526773
635.283999414444 785.8579877110352 784.7841974840373 784.9440578152127 787.5114371254593 788.8643281795399 787.1460462252307 783.5453429860195
635.6079994153977 787.4006752299215 786.6509655799568 786.534262117279 789.6142967425001 790.563192043983 788.8417595039213 786.2447330891374
635.9319994163513 785.5830749512774 785.1749612410765 784.6766227978824 788.2651146017071 789.080692466184 788.2912083090196 786.3267978746348
636.255999417305 785.6504260202306 785.085748503569 784.7526599379585 788.3164820492643 789.0885398664013 788.1080073817544 784.310277403953
636.5799994182587 787.5381544180005 785.5634009501092 786.7698882663385 789.287921669704 790.0557546128181 789.7262784650176 786.6528845186466
636.9039994192124 785.1227601265791 782.9618254435958 784.3315645870251 786.8938198608114 787.6484165133173 787.1988554622781 782.4309058543566
637.227999420166 783.6923348380343 782.6325626916238 782.7310365757234 786.3968775095972 787.2452069537567 786.8155693914339 782.2090781732028
637.5519994211197 781.9817244850631 780.2794188098693 781.1058442988596 784.8637687558763 785.2175414974106 785.0465243187325 778.4454723126362
637.8759994220734 780.6759376074394 779.8298278123107 779.7628416145012 783.9659979870844 784.233220092164 784.0716268897766 781.8150966082026
638.1999994230271 781.8609558269759 780.5078745265806 780.963024122167 785.393307028564 785.5441879076918 785.5369711393269 779.1680090444828
638.5239994239807 775.29311458612 773.8182841004096 774.2810010484424 778.2301361262835 779.032799649218 778.4210420202699 775.4196797824885
638.8479994249344 777.4974304010426 776.4034325830253 776.5254064740418 781.6432734680932 781.6843386937178 781.323696341803 774.7849310774707
639.1719994258881 779.4870169003805 778.2134901607091 778.6742076468304 783.6185515127413 783.3375936157069 783.2508585607577 779.067811227878
639.4959994268418 779.9954666273425 777.896996126654 779.3038686436915 783.1736908373224 782.9748396866753 783.646034006752 777.7324472817438
639.8199994277954 779.5696531499128 777.7535629070408 778.80616661462 782.9951023056279 782.9227077964935 783.468877087031 776.8251780195087
640.1439994287491 775.1849185712086 773.5542699789238 774.4422025381376 776.8348489919097 777.5704620686337 777.6679051507665 771.3042246186291
640.4679994297028 772.0246765789907 770.4954208395975 771.14917306879 773.4260859867475 774.7191609983136 774.3622831329268 767.2808574351538
640.7919994306565 767.8519431573384 765.8541988292067 767.0101427214114 768.8272792123763 770.194029517851 769.814377477163 763.5930708810483
641.1159994316101 767.6912146212038 766.2880441646224 766.7844586185817 768.6620098585497 770.222732339528 769.8487801906184 764.6950453845311
641.4399994325638 770.573650498189 769.2672457372911 769.8036412290041 772.7842432977986 773.3766255545281 773.1905475166001 765.446316765038
641.7639994335175 771.2194637185365 770.1548316958181 770.5106439566698 772.6787732783247 773.4928558407274 773.1363315574328 767.2439920157959
642.0879994344712 765.1539392497735 764.3203133444667 764.25615033548 766.8469149138164 768.0061076798094 767.7337126808812 765.0822479826226
642.4119994354248 766.22497831192 765.2546153427942 765.5277969195342 767.9911789051587 768.5898634885939 768.494067645842 760.6220228348726
642.7359994363785 767.1729925660482 766.2342641600543 766.5278533450064 768.903196589162 769.4773284624943 769.0610265677327 763.959164124951
643.0599994373322 763.1406645721706 762.6204243431437 762.3505693136332 764.9984762646927 765.8073803473665 765.4166059259131 761.4413460356855
643.3839994382859 761.1989287531751 760.7691609486376 760.3295930092431 763.2118906119895 764.1279065547776 763.4665012861016 759.8468828540554
643.7079994392395 759.9248917543824 759.6437398532164 758.9925440229997 761.8501560831576 763.1241490952293 762.5418932808718 755.8477313747666
644.0319994401932 763.7141861894453 761.3399200661459 763.065700129337 764.3400061734151 765.3082686829143 765.4329089934794 757.3338494389068
644.3559994411469 757.4893935379495 755.6242645620929 756.7320745000711 757.7856889041219 759.2069615401388 759.2518863719658 755.3906234918397
644.6799994421006 755.4273265357779 754.4636135321681 754.5006827443259 756.8161894046534 758.0845089697897 758.0825292825908 754.5420308524562
645.0039994430542 752.5631910500659 752.750131919711 751.5363897403981 755.2434810713047 756.192814922882 756.1213014065291 752.288541899569
645.3279994440079 752.9738726994533 753.2696713108926 751.9937242117294 754.8392441417146 756.1643018706217 755.8582084877786 750.140901657469
645.6519994449616 754.0682613585658 754.5298484182314 753.1252050539689 756.3022866880542 757.4152170997409 756.84507497308 752.1243058375321
645.9759994459152 754.3623891917036 752.7788130125946 753.613798714517 756.1438189945917 756.8695456833243 756.541267922768 752.9527781881392
646.2999994468689 753.4095533535863 752.4096387094189 752.6116421772663 755.6579280997556 756.37697356175 755.8495910253308 752.2368124007068
646.6239994478226 753.973539404041 753.2457663793199 753.2514689341873 756.0110946998266 756.6624403549482 756.0670103321797 751.082507350261
646.9479994487763 760.9677809091387 756.5763271526645 760.6121227686127 761.3188444091375 761.664009824693 761.7793374500899 756.3448484790423
647.27199944973 754.3276126311849 751.2496005673042 753.8167694883996 753.7574540356488 755.0112037193118 755.1644929706816 752.63355185027
647.5959994506836 755.3144750948728 752.0460284472874 754.8407127096864 754.771535826917 755.8196007720902 756.025852796249 752.3559946867099
647.9199994516373 752.3478030619953 749.6341588099137 751.7155275308606 752.3756803504907 753.6645447042453 753.4721174108997 750.7941901130239
648.243999452591 752.0340983725324 750.1008541566954 751.4240679444774 752.5242590682664 753.487403762578 753.42739914688 748.0872988634046
648.5679994535446 746.5512238190875 745.4990438079374 745.7720187488819 746.4905739970314 748.3244789422121 747.9121767743452 742.4849634921409
648.8919994544983 749.0452155940874 747.0973907219849 748.5091015579644 748.2456176951622 749.6979507237492 749.7914831167251 746.5607156521187
649.215999455452 746.301606758693 744.9803827705827 745.6278934667464 745.7452398482222 747.5125711505735 747.365160962504 743.3469836494385
649.5399994564057 741.7818061413479 742.1562318300132 741.0209246916073 742.817207884906 744.1989663060051 743.8769202524429 741.7210132055006
649.8639994573593 738.5709255628941 737.6149089499659 737.9026230737212 738.5651718845104 740.043848192692 739.5876791425702 736.5434653781382
650.187999458313 738.2873136913568 737.4627160829838 737.5760966696705 737.9595358142697 739.7161309247449 739.6014959631636 737.2831245349122
650.5119994592667 745.165164118434 743.0874374579026 744.668253575681 744.9047023886842 746.1999501978513 746.0198986654921 739.083129637789
650.8359994602204 739.8941407571184 739.3391011919418 739.1669803992789 740.6581162387865 742.0201322582744 741.7853404928336 738.5700545659104
651.159999461174 744.9015282566111 743.7997737995427 744.3487427081898 745.9301310691376 746.7838685134849 746.7671870421167 743.1798334709431
651.4839994621277 738.3584297213165 737.0067099104152 737.7136452639468 739.2891997678304 740.3056115753749 739.9874646265263 735.5095335786253
651.8079994630814 738.7056340815997 737.8884630073053 738.06459477806 740.3004477437232 741.0367575621343 740.6773124416484 736.1122573752068
652.1319994640351 730.8759378130325 729.9527113025466 729.9998273262916 733.0297724566079 733.9567288622337 733.3236389973629 730.4450663924174
652.4559994649887 725.5303685110456 726.4336338855173 724.4025783011166 728.348712234489 729.656807518202 729.1084008902593 726.1641595848071
652.7799994659424 727.8145497144184 727.7211612404823 726.824959276187 730.7141291850346 731.5658101252748 731.2717435844086 726.7936073413656
653.1039994668961 724.422505095303 725.8090495345691 723.2279500334948 728.4828201612837 729.3930758423077 728.4253994121443 726.9121851011292
653.4279994678498 727.7384554193751 727.8154422461041 726.7296919841696 730.7998392582413 731.7059222274038 731.0878054754791 729.7456409628364
653.7519994688034 731.8686411610448 731.5234667101411 731.0263374030944 734.5843640471152 735.2592862120084 734.541455005978 729.614636400155
654.0759994697571 731.801800368051 731.1849756272953 730.9883472667311 733.9484323906579 734.836382904606 734.3634064510829 730.3917370175564
654.3999994707108 729.4416360761786 728.6102438069998 728.5901620318438 731.484126704899 732.4913355077458 732.2072010999855 728.0202941932779
654.7239994716645 728.4914192378347 728.395586213869 727.5549755224228 731.5354234559214 732.1969599953029 731.6291476030099 727.9805657985547
655.0479994726181 725.5948259779523 725.7930204488563 724.6172830196658 728.8407412463764 729.5864069667849 728.82157073276 726.2033951554082
655.3719994735718 724.9262977043993 724.1005192470133 724.0942740521651 727.411081303188 728.1232893842465 727.5278290160427 724.6469205345327
655.6959994745255 728.242907543763 726.359125620566 727.5353234866744 729.7456308469739 730.5599800343142 730.4820740230315 725.2855059715947
656.0199994754792 725.781864763566 724.4189793635695 725.0681134643708 726.3994095328984 727.6993911419693 727.3001337207394 724.7742342920644
656.3439994764328 723.2606713348739 721.8609537572958 722.4716120191174 724.590688075785 725.7365881937794 725.449250994827 721.8721729074392
656.6679994773865 725.0810285356121 723.8519773792234 724.5453623859687 725.5262428037806 726.5693107434228 726.322851601627 722.7008168075771
656.9919994783402 724.2852197931454 722.5729961421404 723.6888299365388 725.2454944733594 726.1571653042228 726.3212505596239 720.4200093712161
657.3159994792939 718.4834017924452 717.8538322572155 717.7417766137129 719.9337529715548 721.0772833655905 720.4197786915545 718.9185913926586
657.6399994802475 724.4422105873216 723.5663602529982 723.8499577552058 725.7202784557079 726.5997059850716 726.2711652103088 719.6872128173129
657.9639994812012 720.3908283766614 720.2407038977071 719.6860826998027 721.5454008270405 722.7753789139058 722.0513846632289 718.0061784051329
658.2879994821549 716.9164989180027 717.4851426225841 716.0712094622082 718.9180661150301 720.0744198018061 719.2930743929787 714.6890391421462
658.6119994831085 717.6391426044559 718.0015703032603 716.8649388200872 719.3548713530937 720.4779502077771 720.0216923537777 718.260981197639
658.9359994840622 715.3520207535357 715.8287232726328 714.5612624069711 716.04966689101 717.6560120850118 717.1746754820412 713.0988144299885
659.2599994850159 715.0632845850546 714.9723915782884 714.3070475174616 716.0149481259829 717.3661652796446 717.0910273143049 714.8646434640686
659.5839994859696 721.2917680795472 719.3906593218713 720.8309552623531 722.1624790149792 722.7301073954361 722.7578834724832 716.7934691814013
659.9079994869232 721.0827955738059 718.1131103795643 720.7272026839559 720.5593034566314 721.6463861493497 721.3138373184838 718.6935434436122
660.2319994878769 722.6113202118643 719.7749921027014 722.2184425435959 723.692729797626 723.9629849989578 724.2323880583349 719.7712970174922
660.5559994888306 719.6747087305703 715.8962005010627 719.2766898496234 719.8196442011156 720.5186008328928 720.9400514293768 717.9830197993133
660.8799994897843 715.9031105612106 713.2193807544778 715.3800722977769 716.5252996492113 717.3546916174357 717.6438081851336 714.0967995716849
661.2039994907379 712.8794799569581 711.1975905456588 712.2831681177369 714.1068978421043 714.8224891954233 715.0334098645782 710.2595790902019
661.5279994916916 704.0451898806267 703.514915156539 703.1961706607273 705.3007388344143 706.6509263920226 706.5294180029863 702.4486546777981
661.8519994926453 703.5235549850377 704.2787693804294 702.5780821122437 705.6316124134506 706.8842696702426 706.6631292649092 701.8913493338648
662.175999493599 703.6421183852748 704.0075481048884 702.6767419411553 705.9616212106489 707.1996103789065 707.0551721535239 702.2677730976369
662.4999994945526 702.1212613317812 701.8700674244188 701.2394220961645 704.2393669398289 705.274837295948 705.2215065771401 701.5151503538111
662.8239994955063 704.3601491071466 704.2997190002828 703.6197581702033 706.1320243507342 706.9478978210329 707.2747555362054 701.3499079067974
663.14799949646 705.361208237839 705.3757719376936 704.6381583174433 706.7910699046597 707.8115415757815 707.9076898061185 704.1506962704934
663.4719994974137 700.7447444311122 699.8651992457317 699.9259272942677 703.0856145383046 703.7481658101048 703.8762898718109 700.1454528739688
663.7959994983673 701.7187844103437 701.4626166740522 700.917287854426 703.1757683286163 704.4257348830506 704.0034836382881 699.1074028609793
664.119999499321 697.7410064769556 698.0121998419422 696.8240826997614 699.9148586597202 701.0778541860316 700.7578930261307 697.2918445600703
664.4439995002747 696.3072159755942 696.8758896844435 695.3533790817994 698.9849591518094 700.046276079918 699.480620938135 697.6191286866338
664.7679995012284 703.3041443356947 702.8765146013477 702.6306262897926 705.6139444169016 706.0940734733401 706.3792903236124 698.9998326068743
665.091999502182 695.6348333075804 695.5852551428021 694.743553264344 698.5124404841488 699.2665835195265 699.2647297859445 696.7150461923047
665.4159995031357 696.253016840861 695.7740658875804 695.3945474731172 698.4369405923522 699.4541398549306 699.4094173193444 693.0220247142734
665.7399995040894 696.3460147793389 695.8475459204369 695.4903381030736 698.9606111163372 699.8480056958912 699.747293173712 693.9904628410707
666.0639995050431 692.602705709527 692.0149437058923 691.7605240697841 694.8459784346586 695.6440562248297 695.6003899444419 690.38741962078
666.3879995059967 694.5742231686746 693.8578942425758 693.796306498757 696.3434195193618 697.226367248357 696.9860048367495 694.1873705271556
666.7119995069504 694.9641004497859 694.4953640018307 694.2670534452916 696.9094446649272 697.6392424092226 697.6774242986152 692.5663292953425
667.0359995079041 691.4888062786041 690.9749431968008 690.6607307706598 693.4236403868597 694.5620482737146 694.071947976039 693.2235296213671
667.3599995088578 693.9584388783014 692.3090777676972 693.2444011629207 696.0156375288021 696.7069984375895 696.7988234052253 693.5933416492454
667.6839995098114 694.9042428522523 693.1780593645385 694.2896266826768 696.531931433081 697.18864290452 697.1165259782725 693.1853802722873
668.0079995107651 690.1751285258979 689.5958311780298 689.2624931063999 693.0600471274416 693.9206957828459 694.0999261247497 691.1700786313764
668.3319995117188 694.0074433094355 694.0079492822051 693.1397230431886 697.684461516157 698.0301124005067 698.2604571017675 693.4487205792847
668.6559995126725 698.6603411465776 697.19722915455 698.0213055167819 701.3290602089731 701.5437660251067 701.9827772523315 697.3251252460891
668.9799995136261 692.4263423737812 693.2628360329072 691.6062256288985 695.1767431899108 696.0126414229451 695.7379802499022 693.0243019033433
669.3039995145798 691.6779576897621 692.2864562021036 690.8730718517234 693.8022100231913 694.691223605019 694.8834964146541 690.1675175660647
669.6279995155335 685.5245051841425 687.42022170059 684.5382038589806 688.1118883688355 689.401039531595 688.7972565014127 685.3080907570529
669.9519995164871 689.4984486368935 690.1078949270684 688.8056012205129 691.5851208676401 692.2277163298324 692.278319210699 684.8771685711678
670.2759995174408 681.8596068848318 683.1854363233318 680.9904459490616 684.188660707567 685.1319380805104 684.7684836408 679.7640973634952
670.5999995183945 682.2922724945372 683.279806023616 681.4461456966617 684.5278540626733 685.452222923477 685.2881733100272 677.9175495354657
670.9239995193482 679.8911846772927 680.7379112585388 678.9702938793497 682.4924724077086 683.3624740502812 683.5070317845228 675.5936454048045
671.2479995203018 676.2621535813719 676.8259464419856 675.2485887597168 678.7254408892588 679.882157881802 679.4470356711195 676.2890894187237
671.5719995212555 680.5515904410357 680.3684615735655 679.7466245988227 682.8546912978439 683.527746004666 683.5181880200936 676.4182347284208
671.8959995222092 677.6929542730638 678.1032054444969 676.7843837392332 679.5708047645892 680.8132345686422 680.4154438344723 676.660393522018
672.2199995231629 683.4183148015363 683.6469160013888 682.6342837742246 685.048446855313 686.185889036118 685.812623593396 678.8216832992232
672.5439995241165 687.5394034505722 687.2756751553159 686.900811221507 687.9641915302727 689.4776883277569 689.2402267104941 682.2966578739666
672.8679995250702 682.0250806492306 682.7567339486382 681.1380697454537 683.8082117509617 685.1419803425586 684.8937058367575 681.4103091305753
673.1919995260239 680.6538760056992 680.6071237052888 679.8045843843627 681.8686994888621 683.3685606914889 682.9611527542947 677.4210857890116
673.5159995269776 686.9515910177961 686.2744955298035 686.335100607826 687.7876669545241 688.8638754863115 689.073058146275 681.5259577786417
673.8399995279312 684.6194986947462 684.2840653091787 683.8738653156125 685.6108230727842 687.0059101957328 686.9825639202306 681.2032998993186
674.1639995288849 685.4561788766437 684.957004106559 684.854615698009 687.1686046911507 687.8535788364132 688.1737314986225 679.8319512544941
674.4879995298386 678.7921338824646 677.8531136269738 678.1598140947551 679.316802736419 680.6186291396289 680.6703328416702 676.8012614863801
674.8119995307923 677.2207042131042 675.940855404319 676.6311113561964 678.0508106057855 679.0578158030796 679.5301995677274 674.7941129780128
675.1359995317459 675.3195879871902 675.5826762874535 674.6119365048901 676.9417338212055 677.9398236609064 678.0710886095 672.262008234826
675.4599995326996 674.9479279177673 673.439821083246 674.4465050731972 675.7811781012166 676.4995266022463 676.7915339505315 672.7712005181863
675.7839995336533 669.9065343651589 668.1942222630053 669.3057314080479 670.3425765001239 671.4437758931869 671.7441712059584 669.0485850921483
676.107999534607 675.8874817380644 673.9130908777526 675.4470471762824 676.5627582522411 677.1991454837752 677.4019111538346 673.5292261521968
676.4319995355606 672.992080798258 672.4424130264492 672.4270629417922 675.4529509853619 675.5080151588803 675.6827080062818 670.342068981404
676.7559995365143 672.2698465744926 670.2578023885414 671.7598123598117 674.0207063537064 674.3001053756061 674.3949148063191 672.9286979252524
677.079999537468 669.5492890685908 667.2172972554937 668.9683485046041 670.9614813527925 671.5530229950858 671.5634213809786 668.607573862577
677.4039995384217 663.6735764880628 662.3215834687169 662.8586684797102 666.3151153901388 666.8749971495583 666.7130190775946 666.1498003887481
677.7279995393753 662.7266317519407 661.6029701489332 661.8905442355581 665.2004825799951 666.0041270850132 665.4946749170289 662.8803431075386
678.051999540329 662.6463201090464 662.5026442320915 661.7516233627598 665.8115345952957 666.433137290153 666.1765334827936 662.2370327681867
678.3759995412827 664.3446019908943 663.7652449910845 663.5351295549325 667.791148135963 668.1556350256903 667.7370205298648 662.1732147110844
678.6999995422364 666.6577869867875 665.3381897965952 666.0147793734661 669.8892846649178 669.8583930098886 669.8220191340592 665.4335014638892
679.02399954319 664.1479918203124 664.1244644124719 663.3802519993 667.6799856742872 667.8384046378586 667.8976288581518 664.752337423794
679.3479995441437 662.934037008112 662.7246468592249 662.2100945543475 665.7858664195376 666.1454240499718 666.3381841752658 661.497741616559
679.6719995450974 661.6011252253327 661.1905127269189 660.9275468056701 663.7367948505469 664.2855657865503 664.1343627773808 659.3102372759334
679.995999546051 655.207788802941 654.0600042875445 654.4083447842967 656.8100136023606 657.893960763073 657.8139936749085 656.0704875868093
680.3199995470047 662.4379972232398 661.1923626669684 661.8852465996885 663.4735653060872 664.4154396328537 664.6128953912172 659.0648357717091
680.6439995479584 659.5209166006224 657.6601779054628 658.9553262431023 660.8146509990456 661.5969134912855 661.3357762932374 656.2659823440702
680.9679995489121 652.0673536874755 650.946844043048 651.2311649223105 654.2728331745533 655.3357320048299 654.773908784055 656.1719553639789
681.2919995498657 657.4895216632862 656.0591833045028 656.8401954415147 659.325653722306 660.0498724116999 659.9906764534144 656.7669274037962
681.6159995508194 658.8020325292447 656.1894929741621 658.3093205423182 659.4359321416075 660.3395541142662 660.1969894133712 654.9765198513456
681.9399995517731 655.6735607267543 654.6558400286165 654.9976481201195 656.9076496394779 658.0711130757454 658.105689507443 653.4810921866589
682.2639995527268 657.2536280845342 656.0135990870224 656.6898388190675 658.1586279347316 659.2118486120916 659.513458952936 651.8564357617593
682.5879995536804 655.5960760999942 654.4719038418442 654.9342761756859 657.7273359828192 658.3899494634461 658.8213895986514 654.8050988162216
682.9119995546341 649.8791479165894 649.5801635060297 649.1240467149861 652.8774359601198 653.1915537024308 653.4528382813688 648.3071128510483
683.2359995555878 652.1696683816568 650.1774435230783 651.5732216715537 654.2943507617499 654.6774567559705 654.9563938502367 650.5657361918813
683.5599995565415 652.1432880969072 651.0392134587627 651.6262207795752 654.4622474018531 654.4902826312248 654.9272642943853 650.7395861970236
683.8839995574951 652.7540383660689 650.7666725562966 652.2947535510914 655.5905877075194 655.180788715579 656.0888581404555 652.0129479132761
684.2079995584488 641.6037177767706 640.3084027732291 640.8900415332382 643.4622009804224 644.1593571973342 644.3493303561739 645.9762972770474
684.5319995594025 649.5122541917262 647.9566538960022 648.9446692409633 651.5267601373738 651.8503706566921 652.0208659843645 650.5491221850469
684.8559995603562 651.3366973071224 649.0963128894402 650.8739026783959 652.1329796257115 652.7415810940938 653.293472990701 649.4846467924867
685.1799995613098 648.3571195770352 647.2612335163521 647.6751505294982 650.4299769291994 651.0491911456013 651.047533137711 645.9022004972643
685.5039995622635 646.4228280555129 646.1796078852351 645.598186300895 649.1250958718834 649.7930169939478 649.8657563372942 646.5796984932848
685.8279995632172 646.4860242758003 645.2972574001824 645.6462104672391 648.4230277323495 649.452168355805 649.5716641702323 645.3019342214824
686.1519995641709 652.8776739070587 651.2416842134393 652.2082406001266 654.6643796286841 655.3934927219095 655.7532766101326 649.9572125535497
686.4759995651245 651.3495157424446 650.66335709804 650.46457031017 654.0702914015691 654.909479824418 655.4985576958712 648.7277073044322
686.7999995660782 652.997235443382 651.8700392367439 652.2078156765123 654.6139713502373 655.8455056038093 656.0932187347414 650.6842961396163
687.1239995670319 657.9049364477962 656.2231139913968 657.3481892288933 658.797279352545 659.841379891678 660.1378501963158 656.1243569277754
687.4479995679856 656.9329394451927 655.5302785473144 656.1547703110335 658.5193918452351 659.7421590314597 660.3604827245631 654.7157323197881
687.7719995689392 659.2155560572236 658.2540033370811 658.4251882545586 661.3185179551764 662.5091340158247 662.97206387452 657.9279512525254
688.0959995698929 655.1010606025246 654.3541837563348 654.267335636193 657.5364395021254 658.560528718718 659.1747007681118 653.5006705836144
688.4199995708466 658.0152102224014 656.6166887613829 657.3585807457612 659.662851482626 660.6304217948052 661.3107355844431 653.7803580864077
688.7439995718003 652.452024439677 652.0195029308093 651.5759765647109 655.0953988447974 656.1794018896494 656.5055472351494 652.5331049543628
689.0679995727539 653.2438731548974 652.1033327886884 652.4866563628985 655.2510718250812 656.3633526963262 656.8702986910191 650.5421912337005
689.3919995737076 658.5892000272177 656.6146554363678 658.1581636141265 659.6021257554039 660.3973400528108 660.8897258816249 656.73295474705
689.7159995746613 653.3145962841595 651.0603592836043 652.7796002760898 654.2507797886991 655.3106816255201 655.7290044858447 648.8493392342664
690.039999575615 650.2625424499051 647.7107536046582 649.7109266112051 651.1423620391026 652.1917750652005 652.7165698432339 649.1861991184752
690.3639995765686 648.0045925815145 644.6839064057128 647.492662746516 648.9187150668943 649.8882720742808 650.7995445503454 648.660362258561
690.6879995775223 646.7114186608371 643.5867262949546 646.2516303829142 648.0711826318259 648.5155155533943 649.4649424510768 646.6550429468866
691.011999578476 646.5074745927758 642.6677156096325 646.1180783798452 646.9520685602309 647.6876743657838 648.6327593039175 644.5761497199874
691.3359995794297 645.8225837151901 641.9307783146695 645.4668431491345 646.2581929108036 646.88096955746 647.9830820817359 643.8356195528507
691.6599995803833 643.2116499256689 638.0283593006195 642.9309859863987 642.4909831532658 643.3771369225452 644.5090274184573 643.4904134254339
691.983999581337 640.7678438355358 637.5271945347143 640.2708539569796 641.3604841989202 642.2554380106312 642.9981026368107 641.1088324035388
692.3079995822907 642.705697158246 639.632735006165 642.3138346444676 643.9663968574471 644.373514727975 644.8833644697193 638.9956808603614
692.6319995832444 631.6370468012366 629.8520016365343 630.9966566557978 632.8665146787124 633.784789644822 633.9957138019179 631.9239194092779
692.955999584198 634.2764757402969 632.0561764651609 633.7769162758796 634.5561731329516 635.652031482404 636.4835375115307 634.1814790654207
693.2799995851517 638.3899136257587 635.6515347447906 637.9583217687066 639.4804528535262 640.0105952278948 640.8331540160468 635.4793544858403
693.6039995861054 637.6495289147038 635.024811593132 637.2029234885255 638.343184522123 639.1309171503285 640.015469374506 633.6184856726259
693.927999587059 630.7330584864931 629.5492883915263 630.064938542974 631.7674660982875 632.9111058286938 633.2327834233893 630.919005292573
694.2519995880127 627.52388365487 626.4273808976001 626.7409148861341 629.2649482997334 630.3496500637482 630.5790387408297 625.8331131374983
694.5759995889664 627.0845219254641 625.269044143619 626.3966826384941 628.0494053158474 629.1831764649388 629.6384387392267 625.3858859905448
694.8999995899201 627.9248197417778 627.4452196841887 627.2085870245752 629.6980985260968 630.5610680471187 631.1383481596981 627.3638466682893
695.2239995908737 632.9666728260296 630.9931027327139 632.4467680160253 634.700597046739 635.0917678420539 635.8481577135542 628.9763660821781
695.5479995918274 631.7330890229649 628.9939610085903 631.1994085127716 632.8994364494189 633.6875633306674 634.3904660422428 629.786380411999
695.8719995927811 633.810584280682 631.2283413957412 633.3256612318571 635.8989466884177 636.0638728781383 637.0378776810113 633.4824235662844
696.1959995937348 629.433114502207 626.7448530775949 628.8345697085044 630.7882009704164 631.6504125240831 631.9753947593512 629.131276965557
696.5199995946884 635.0168547680508 631.5308481377456 634.7019877366174 635.798826327538 636.2086071049249 637.1118081319694 633.1786102600632
696.8439995956421 631.927814476564 628.9547085708894 631.5657530895533 632.3526596048994 633.0548880549645 633.4233118866553 630.604855537721
697.1679995965958 626.1947660977518 624.5762849084048 625.6772745142179 627.2410276860566 628.077095144072 628.6520762483077 624.2382323059343
697.4919995975495 627.7413416567746 625.6440788352644 627.2673136016838 629.0071232201879 629.6181454092871 630.058411154006 624.8003126942604
697.8159995985031 622.6082029350858 620.368801783709 622.0696095343571 623.4169137859725 624.4063066429674 625.1227127044705 619.5347932581799
698.1399995994568 621.9478209945443 619.3554903393631 621.4941549247316 622.3091415764684 623.2257822792631 623.9658676580515 619.6635687128785
698.4639996004105 621.9735458601857 620.9568130471447 621.396639269555 624.158486658881 624.6225586128545 625.3108592931386 620.9708898429507
698.7879996013642 619.4505872664047 617.0934973293782 618.9495415347631 620.4598509443261 621.1145282001862 622.3057585676205 618.5790592616024
699.1119996023178 615.1919586684588 613.9160169376619 614.5417710222273 616.6390589503111 617.4575452360596 618.2623724528079 617.0173483818389
699.4359996032715 617.0784981730116 615.688150890224 616.4543998550232 619.356088182407 619.7404647955372 620.8310965381048 616.9611769400981
699.7599996042252 614.8640398964761 613.6331178030329 614.2385958167238 616.7466854381014 617.3134854235286 618.0833655781884 612.0840869342564
700.0839996051789 611.5532567120712 609.4876855356985 610.9890255996052 612.6743540000766 613.3331383553334 614.245244252003 607.8661828915352
700.4079996061325 611.0877766180706 609.5449311709887 610.5757442766762 611.9289913464801 612.7116308696787 613.5020838343996 607.2703327314797
700.7319996070862 611.3904471569061 609.923299884563 610.8636463018134 612.429602233082 613.1292373247579 613.9252383705991 607.8107918697164
701.0559996080399 611.7405999261983 611.4958740757603 611.0728011531518 613.9449873905771 614.6300726831622 614.9740755203675 609.9878568181452
701.3799996089936 612.6273652147124 610.2988459548806 612.1255540460867 613.8960912718663 614.5053990561389 615.2504498656908 612.5105766622696
701.7039996099472 610.0232107295874 608.8174483107666 609.448026372838 611.6149197126019 612.2884016542293 612.77932074342 608.0849630406974
702.0279996109009 608.5634293973471 607.832183790623 607.8170921023782 610.6410564162605 611.565117440178 612.0188611414554 609.461935477931
702.3519996118546 608.3170205220418 607.4787864357367 607.6385005518424 609.9350487890584 610.9287818303998 611.3035940459258 604.53626025709
702.6759996128083 597.4227889833724 598.2755679946991 596.3621493706987 600.3146328669554 601.6195892509425 601.6206344681854 599.4700242025668
702.9999996137619 604.1963729837111 603.8588457966837 603.4639786664891 606.9214168867771 607.3961574544828 607.7081655087179 603.3974519361263
703.3239996147156 605.0852202839624 604.3201302597287 604.4998409337413 607.324803684109 607.6228695406256 608.2044766438956 602.2097338598371
703.6479996156693 599.4173696400935 598.8813600675167 598.6463998439793 601.6052401435202 602.4613640980828 602.8068692525261 599.0847701462495
703.971999616623 592.1218910040524 593.0705607862566 591.0971503155598 595.3007786623083 596.2902452452496 596.4475546515928 592.4901073610463
704.2959996175766 596.8545845080665 597.5668075867937 595.9595688731929 600.060720716724 600.7759965028366 600.9484775556634 598.2417299403054
704.6199996185303 595.8853990476364 595.9333630682036 595.0066079389214 598.2567291371171 599.2755381835539 599.4627383428826 593.9114864164357
704.943999619484 596.5263903051209 595.3394195834492 595.8771973945368 597.7333626468994 598.5933676757018 599.128759905637 597.2632208480418
705.2679996204376 598.8791459489843 597.6387167339319 598.3503643992877 599.5179876210382 600.4328556856647 600.9700569750121 598.2908705867226
705.5919996213913 600.1530705855497 599.133714357535 599.5846146132999 601.1029104153613 601.9855709322113 602.8506974059329 601.2397372774054
705.915999622345 598.9686899078124 598.6771252544338 598.2920671918982 600.4234115228718 601.4813950138088 601.9766518676886 596.2286260321193
706.2399996232987 597.1515174966752 596.0243826375049 596.6020616351649 597.63059778369 598.6454008600003 599.5691073196247 596.0313180310878
706.5639996242523 599.9690121578818 598.9574174507834 599.4886067401862 600.8423394521255 601.5495094975245 602.1852976286139 595.3839321851426
706.887999625206 597.4516967708944 596.1720462843241 597.004873472039 597.8279651876696 598.668773403414 599.5290468382586 594.3571636781057
707.2119996261597 586.7246908179131 587.5642353193119 585.8353602871147 588.6442803221461 589.8855873981217 590.0032375547682 586.2428384858324
707.5359996271134 589.7590973759262 590.7406540434579 588.918291444343 591.7753984112377 592.9000150893523 593.196371640986 590.4527018838622
707.859999628067 590.8795622522583 591.4970647840705 590.1793642589677 591.8737785128648 593.1509208854411 593.5671296958735 589.2619061632389
708.1839996290207 594.2495098981589 594.8603570083575 593.6495346034366 596.3654925415998 596.8535074223446 597.3514798374587 591.8399022228481
708.5079996299744 593.6969727003583 594.1227406045701 593.060153367637 595.7564736791951 596.3591563401867 596.8955844306714 592.0840852979304
708.8319996309281 589.9584532212469 590.529270502394 589.2095092995969 591.9094098528659 592.8530050871312 593.3011110699448 588.5257232713604
709.1559996318817 597.7420121659563 597.102768693198 597.2301557022831 599.9925246110757 600.0395397831423 601.3307051590054 595.0301053541613
709.4799996328354 598.9752235963211 596.8869018347051 598.6048431598248 600.1647222692981 600.4780471009018 601.4084130809994 594.9629453928025
709.8039996337891 597.2891648888653 595.5109997969413 596.9105592322846 598.0965554858631 598.6736268991043 599.2250486879091 596.1150818389684
710.1279996347428 593.9057500744557 592.5780578126257 593.4278757583344 594.4043967983497 595.3649459501585 596.0389323761322 592.7111238105197
710.4519996356964 589.5935054543205 587.6457086410334 589.0935453561223 589.1866754460627 590.615941222692 591.1752273067261 585.8134329926817
710.7759996366501 584.5287796071395 583.7382158397625 583.819672112857 585.9300430048249 587.0157203587929 587.2175527454561 585.2852242682568
711.0999996376038 592.1920649968039 589.5501679886007 591.7674743050873 592.8728808147137 593.6261129725193 594.5384181066605 588.1474977042379
711.4239996385575 586.0357881283729 584.8058643835086 585.4492178198674 587.0771517806119 588.0192060541394 588.6750114086606 585.1793152623367
711.7479996395111 588.566826310675 586.8456816610488 588.1287359759511 589.5399947385728 590.0499496334894 591.5099776173736 585.5472102475508
712.0719996404648 586.2672295205075 585.116328302566 585.7753507601493 587.5646708922069 588.1219160814558 588.860723209628 582.7767443358052
712.3959996414185 586.7712206739702 585.9959044934506 586.1999879904955 588.5390777769768 589.082469809646 589.794087085295 586.0989871435764
712.7199996423722 582.3994279497608 582.0621209646524 581.7880497915703 583.6496534942379 584.5235790934347 584.9863871205696 581.0073292518008
713.0439996433258 582.2728721384585 582.5649126165415 581.6461333371034 584.0271274378777 584.8747810916258 585.1930783986278 583.553847087639
713.3679996442795 587.1729414871266 586.115453647 586.6844106452684 587.897769599147 588.7805001004962 589.617005578393 585.5522193648427
713.6919996452332 588.5521688028955 587.5778223179012 588.148715698021 589.4861934790115 590.0770629269389 591.2391759088679 583.9057524860978
714.0159996461869 586.9114089989538 585.6116698012777 586.5382527783178 586.9354699581775 587.7827337212598 588.976057118282 584.9211099892718
714.3399996471405 585.9259111059753 585.2185265610664 585.4674915005737 587.1606785394705 587.6745868333591 588.6018415029598 584.5770604073332
714.6639996480942 583.1888986323705 582.1687728886662 582.6806180700656 583.7393779046571 584.7439464212398 585.467479592445 582.5851661183556
714.9879996490479 579.1930861723961 578.8151016021806 578.6049986647581 580.5405351916846 581.3602080838435 582.0869157496293 579.5668376471328
715.3119996500016 579.4634535059591 577.4412951577666 578.9363095413654 579.8007564610732 580.7936013257126 581.8852507754544 578.5230420301865
715.6359996509552 581.3613682158956 579.6890579483843 580.8646840675121 581.8803114146981 582.9185747221086 583.4851397544215 578.9314408689004
715.9599996519089 580.6556592694384 578.2946691155664 580.217323057741 581.2473870779867 582.0572884128812 582.9810463056253 578.7117386972568
716.2839996528626 574.8438285916561 573.8902714537685 574.1385628591838 576.1543777444562 577.3127965702048 578.2411156950233 574.6197886922378
716.6079996538163 578.9016283513407 577.5498321112119 578.3659440174463 579.9198862825507 580.7910298462245 581.9211754696439 574.2985936814421
716.9319996547699 579.2242361541234 578.5945320594037 578.5971578895806 581.3589998140405 581.9068642805737 582.9608625968201 577.1961091581662
717.2559996557236 570.9591920675389 570.4937657641055 570.1526830722801 572.6655224557845 573.8794853691402 574.4283820575653 572.7980259038678
717.5799996566773 572.2521182430788 571.872500360201 571.4765622053901 574.5938547941005 575.4337734736375 575.9263075027347 571.7922064805385
717.903999657631 572.6558699989824 571.5306271510215 572.0036090885824 574.4682504768945 575.1251404608013 576.2073647755285 571.0741394968459
718.2279996585846 573.6599525424997 573.2863984506023 573.0321437715987 575.7738967207014 576.3146007096125 577.2779304508964 570.312252784028
718.5519996595383 570.4721245331554 569.148485314469 569.8217040511756 572.0164097228899 572.8594902732622 573.6696462428874 570.5895140085406
718.875999660492 567.1288220090257 567.0920437011927 566.3021450503478 569.9183080108085 570.5933415430843 571.2435035459965 567.7027050495402
719.1999996614456 568.2127982938637 568.0072925803579 567.486870262891 571.358363738167 571.5347251804243 572.6049938321664 567.5876936916146
719.5239996623993 571.7286563109869 572.0967719889248 571.0536036944645 574.9476949435452 575.1151870867013 575.7767162186949 568.7002050540318
719.847999663353 566.1774729684913 567.0794350971248 565.3530687688102 569.7250692173931 570.0751837670148 570.890852424542 564.9828167438808
720.1719996643067 564.1198357892781 563.9973392712076 563.3339892040757 567.2087048224313 567.695195486126 568.3044280216484 564.3264007299143
720.4959996652603 562.0843809824809 562.5566168233522 561.2728803391786 565.2486829076287 565.7815027273796 566.3624459532209 562.044634142319
720.819999666214 562.6215566784391 562.3401109818296 561.8603949988402 565.2574659937251 565.8673171390428 566.4214725719261 561.340872432081
721.1439996671677 564.7236831289242 565.2012946203968 564.0332401813489 567.0459163323021 567.7548597153801 568.197595444975 561.6432920011747
721.4679996681214 566.8599410299959 566.1365973319134 566.2984464822541 568.8312409196133 569.2967100870007 569.9414758657383 567.203424969606
721.791999669075 565.0544698067475 564.4718612668611 564.4292312270929 567.3776801239723 567.7928433109131 568.7247827954542 564.549886502483
722.1159996700287 567.3389686730627 566.0482518305412 566.8688341054915 569.3752809253552 569.5592248372262 570.6211205500512 566.1440156227644
722.4399996709824 562.2281395298353 561.6184255016037 561.6131097734233 563.7293937683684 564.6384083873841 565.2813051329907 561.0850352639138
722.7639996719361 565.243101830248 563.288478379499 564.8792388458104 565.6428530212544 566.425452799704 567.2119821501843 562.4320293595914
723.0879996728897 559.6428253918831 557.6680340231708 559.1085068187649 559.6160924392238 560.882995144526 561.4866775043608 558.802363374218
723.4119996738434 558.7835163173561 557.962963234856 558.1951039693612 559.9984489396935 560.8867444257104 561.641134112637 556.815582612598
723.7359996747971 558.8206022998828 557.760733030881 558.182568880534 560.1240085137424 560.9531926092649 562.1064185011281 556.4717593206426
724.0599996757508 560.8823438470356 559.3332871234052 560.3923433268361 561.9332511085858 562.5787034299593 563.8226260020392 560.1364929818127
724.3839996767044 561.491101069677 559.6139787726884 561.037964300704 562.3267563020206 562.9718493057145 564.3221643231793 559.074623536265
724.7079996776581 557.4188913963006 555.5851404515936 556.8942861139388 557.9874526976624 558.8581916347749 560.2287079450265 557.381568436428
725.0319996786118 555.2698993511146 554.0136586699471 554.6495366513062 556.81842168361 557.4983811243935 558.6231637235287 551.5360872544653
725.3559996795655 554.4030081123769 554.3658890247275 553.7164596744178 556.6777952350725 557.2530485043956 558.2884109404597 553.6434972473835
725.6799996805191 550.9677556969439 551.7928992068425 550.1642380864218 553.405814772905 554.2864494959521 554.6676990100661 549.8160310297329
726.0039996814728 553.4948470414357 553.1858395584864 552.8456505227125 555.4080138945197 556.1161456206095 556.9030678158281 548.9860040756511
726.3279996824265 552.520641481613 552.6237801926303 551.8889700406584 554.8820900653127 555.401468144552 556.0662167575891 550.5043957170158
726.6519996833802 555.5801072366105 554.4600390691735 555.1542639459387 557.3771971767129 557.5802606111941 558.3964707387381 550.2892247041008
726.9759996843338 556.5900564710121 555.0676124294288 556.259730958963 558.1458089309459 558.2643074092198 558.9894093918265 552.3743884053564
727.2999996852875 553.9087017618494 553.5284059913687 553.441062739495 556.2394500169352 556.3828728183881 557.1953865615018 553.9841146214417
727.6239996862412 555.8948685527034 553.9428135428439 555.5621828079247 557.7163339144424 557.656154138096 558.7185719247675 554.266103946447
727.9479996871949 555.4378035272174 553.4866727241518 555.1068113820052 556.1011418857058 556.6504793029198 557.2234011490035 553.680713080615
728.2719996881485 555.2113123395488 552.4257770429111 555.0156623106074 555.1851046760794 555.6845852099469 556.3384150783578 552.964339428951
728.5959996891022 550.8009502387297 549.6073425798813 550.3224534071552 552.6466850002945 552.9269986278081 553.9215393605486 549.9728299690414
728.9199996900559 550.5033554883005 549.8371419103175 550.0027242069962 551.9636028216487 552.5791676255582 553.4143393479688 547.2501980945214
729.2439996910095 544.3023365102644 544.7667866563044 543.6157379173131 546.7103676927778 547.284293867105 547.7840170525831 545.5774078294197
729.5679996919632 545.2830481977846 545.7445177242303 544.6466640753981 546.9671134265992 547.8027816188667 548.2494666645234 544.6303612306148
729.8919996929169 544.63129484519 545.9099077133455 543.931818624857 546.9415337483886 547.6903987730773 548.2057456110008 542.2861520418656
730.2159996938706 546.4106977136562 546.6167512658105 545.8345558311951 548.1670061498654 548.8557829890859 549.5752139994719 542.068298774416
730.5399996948242 540.4707609569801 541.132747776735 539.7680407112784 542.1999467012656 543.299769217649 543.7210242366381 539.6516344418294
730.8639996957779 539.9071274149783 540.1937755012991 539.1871877164449 541.7929540063694 542.7852441492955 542.9990154816943 539.3814721861088
731.1879996967316 533.2773499598192 534.3844998363112 532.3895692641318 535.7469137534517 536.7969654523203 537.0520755578249 533.108173146944
731.5119996976853 536.062813713756 537.2499735325805 535.2122610958305 539.272067881523 539.9177406221764 540.3701835474718 534.8339112714675
731.835999698639 539.2437534401591 539.6266337242461 538.4788475077959 541.8740977917867 542.5121135083659 543.4504408644171 537.6094776871058
732.1599996995926 537.062228034883 537.820202225345 536.2592485153436 539.9197350101626 540.5947571616803 541.3394051483361 534.4076199347636
732.4839997005463 541.1663808294255 541.6579627444324 540.4899124042848 544.1300723323885 544.4806098960415 545.5180058060496 537.9576880154383
732.8079997015 543.8293707361227 543.3642485799094 543.3176788223393 546.8664801818752 546.7204746382499 547.6268989255699 541.1277608138337
733.1319997024536 542.0463027051128 541.5394863838604 541.4980628009602 545.8488493384953 545.330384935789 546.3203954012024 541.3761527880097
733.4559997034073 542.3792499639607 541.3972103887019 541.8848488982211 544.606113646971 544.6815757247275 545.612221668231 540.8984850731008
733.779999704361 538.3355215249459 537.8411376688766 537.7613574899633 541.2163323025515 541.109157567588 542.0757491417322 539.4252412636714
734.1039997053147 534.0304612093237 533.8517479034847 533.2997386515594 536.1955226451161 536.960684212652 537.5253563834904 534.7720280743922
734.4279997062683 535.2329700233681 534.2771675818426 534.6806709119246 536.6036491502592 537.256126271162 538.1203654376019 534.267827544892
734.751999707222 532.1525271281366 532.1927891873339 531.5218215917588 533.7323447045986 534.5194260324531 535.1215011706686 531.3229877537783
735.0759997081757 533.1854640844641 532.7375654804981 532.5977539591988 534.0977395922548 535.1599257674502 536.0466567681536 529.7779045031775
735.3999997091294 536.1827518171727 534.6006228586964 535.7879218135964 536.6931579525041 537.328727486279 538.5511420614961 534.2272815680494
735.723999710083 540.143730080504 538.3628701216476 539.8215021214136 540.7232549770325 541.2291919378335 542.3136680357557 535.0640749772201
736.0479997110367 535.0315696153598 533.4499477199155 534.5911331551052 535.339070052883 536.2969751554308 537.1902741279984 535.4107596485823
736.3719997119904 534.6337294467271 534.0425267676276 534.0875976309358 536.3229246022423 536.8583865886822 537.4910715000465 531.9822248920907
736.6959997129441 536.9744294391631 535.6753852417223 536.5424834280966 538.5057469593597 538.9141923026527 539.8669824637705 534.7454503120687
737.0199997138977 530.1590923665158 530.1219451254132 529.5529589134597 532.4696241308496 532.9479998104964 533.1830208525845 529.8474420705791
737.3439997148514 530.0315780137665 528.370515091007 529.5071756167729 531.0033691969437 531.8431703858594 532.3538322683323 528.2799901652941
737.6679997158051 529.2813751166083 528.3572743283264 528.6619575824507 531.043793161387 531.7902959680301 532.4740653091875 528.2933576779315
737.9919997167588 527.6579481336407 527.5335537974225 527.0658491099282 529.1943341935715 530.0231455190116 530.387416580037 527.0258612694954
738.3159997177124 528.6698480995726 527.4548105592952 528.1492004724907 529.6588241465097 530.4795060684918 530.8866778140306 528.6113355779163
738.6399997186661 529.1766584403154 528.5913469927721 528.6722468892104 530.6285112771287 531.2611874154986 531.928373716046 525.9685677429743
738.9639997196198 528.7313253868911 527.6241906304746 528.2449361973534 529.6317152999653 530.2870300760509 531.7557009249067 528.6614014477537
739.2879997205735 533.7239304404607 531.5061472893394 533.4719784514308 534.0675502421396 534.4630055656812 535.7556127898903 531.1193562333398
739.6119997215271 533.0246089499192 531.7695518071373 532.6908961302516 533.9676302699078 534.446636014209 535.637497207642 529.2901608916368
739.9359997224808 527.7832993389243 526.7512603273844 527.1775550210571 529.7761684838324 530.3302342332034 531.5404569770727 526.5086903010427
740.2599997234345 529.3772786361174 528.98053342648 528.8962417485822 531.5072702820631 531.6987316890151 532.9547995189938 529.0254609803618
740.5839997243881 527.9927724863475 527.5348347590831 527.5573335094166 530.0634368565219 530.1871643522339 531.2206475099191 528.179280592352
740.9079997253418 526.7846561412123 526.1160112848008 526.3257336948448 528.5164085118095 528.8774954395769 529.5894543818167 526.1004596581729
741.2319997262955 521.4256833746269 520.752864342958 520.8607832928336 523.2010177450477 523.7565023243103 524.5775190615464 519.8125559735837
741.5559997272492 524.3055043245957 524.0492389398196 523.7838060187531 526.1936952601097 526.6432706576968 527.4898760587718 521.6931001199137
741.8799997282028 521.2927020707767 520.9268150829697 520.7950802814984 523.0484816827777 523.4464216783188 524.2602089534205 522.0535226204802
742.2039997291565 523.6902176880517 522.6802399111573 523.3509264363217 524.7843740812016 525.1597527844449 525.9153610438439 519.8385095226085
742.5279997301102 524.408174364408 522.9199904104831 524.0255502506327 524.8112865065688 525.6636374359181 526.4510455925027 521.1962093009149
742.8519997310639 524.3731641059717 523.1625333299396 524.0972318201908 524.7789383089157 525.3830356033332 526.093169889604 523.8069352558817
743.1759997320175 523.7541304418901 524.4753350457075 523.3082271824686 525.4579839246157 525.9740476369932 526.6513856967363 522.6845215941731
743.4999997329712 519.8733021749185 519.9110541590503 519.3568485148769 522.0809104131575 522.3268500309534 523.1594003018363 520.9112644415554
743.8239997339249 517.5636291973248 517.4446423146385 516.9922582144853 519.4402276217243 519.9880231566955 520.6960126205616 515.0266462633931
744.1479997348786 519.4421605933676 519.2534555712026 518.8698822001081 521.9655808152576 522.2103413247955 522.9187009189067 518.7188370146339
744.4719997358322 512.00670805786 511.98708456746755 511.32787925118095 513.9131514965594 514.75213120727 515.5166923348974 512.8315196105291
744.7959997367859 515.8089690862171 516.2499525570661 515.1747229268116 518.8558787121802 518.9701365689873 519.8057072530103 517.5374430409249
745.1199997377396 519.0901294355207 518.3972885708131 518.6575398911764 520.8674022682217 521.0362485216552 522.2738481776139 516.8228537235693
745.4439997386933 516.8168551122176 516.3016127398029 516.2410555243918 518.7160887751124 519.2127097294859 520.2901833452474 513.8826221408445
745.7679997396469 513.2540868076054 513.4118171726576 512.6173772311081 515.3418529581529 515.8450689463443 516.963503185525 512.9443379076241
746.0919997406006 517.0228262954338 517.2766966753031 516.4909202916884 520.0815064899139 519.8953714667902 520.7537618099287 516.3881850591365
746.4159997415543 512.4711028323878 513.2803554955832 511.801194562045 514.9453152785384 515.434140427061 516.2443361877482 511.9056130012359
746.739999742508 516.2040958504523 514.4126317809524 515.7916661879908 517.0132173043069 517.5822690529124 518.8848790939024 514.0142245932927
747.0639997434616 519.987818313553 518.364399079062 519.7024368230591 521.492849320352 521.4507864891899 522.814686322633 516.5128369646267
747.3879997444153 518.492177285607 516.5302112845649 518.0891977997657 520.1059422834487 520.2574715147406 521.5516920067511 516.1624542363203
747.711999745369 517.7786917659245 515.6800185087635 517.4028603471075 518.8830592626156 519.2662248328343 520.6804151463846 515.0614363523179
748.0359997463227 518.1485152454136 517.0178955614532 517.8223316056632 519.7898170148989 519.9022829527263 521.0924422278083 515.6298154962584
748.3599997472763 513.6522251581384 511.86058204000904 513.2955863115664 514.7784890150233 515.1273300962547 516.2093492723616 514.1279915332141
748.68399974823 512.4016321747225 510.20188967395103 512.077294106621 513.2824110616281 513.5929362564982 514.8354961965014 512.2751397485795
749.0079997491837 512.6809289080668 510.6080278153625 512.3115502068686 514.1801941373918 514.377244539381 515.2190616543277 509.5234615891919
749.3319997501374 512.929248562717 510.67256099565765 512.6269577209234 514.6233461428201 514.4524014910818 515.6733556725999 509.8989817733145
749.655999751091 508.9843996053981 507.42098117735816 508.53938321289854 510.59133478480226 510.93188183674846 512.0770867128962 508.3185277331519
749.9799997520447 506.2710812296885 504.84856041244905 505.86138467773714 507.24923589598313 507.79141802627026 508.52210002422703 505.0436900910404
750.3039997529984 509.3321029420958 508.3374247295319 508.9584056468683 511.1666062930605 511.23616671462037 512.0123701576846 508.07885165253805
750.627999753952 507.11846154420647 506.0311480085499 506.7250987721914 508.671533962119 508.93562053470066 509.733011356735 504.7118310678594
750.9519997549057 506.40920865907174 505.696401313407 505.97136362829303 507.94179400289863 508.3782880663011 509.1194116235159 505.48051013031056
751.2759997558594 506.004519756242 504.3647206016379 505.6452879375163 507.20063290089473 507.4916545422641 508.6956357878365 505.83697260409093
751.5999997568131 506.1955301530335 503.8545148528346 505.93365098465773 507.2228436247535 507.30304711234083 508.3539553235641 504.9903413173003
751.9239997577668 503.35648196990127 500.81638193263433 503.0363979604468 503.7976997256163 504.29430872859905 505.4731403343673 500.080660658389
752.2479997587204 502.0787920848434 501.4115855494928 501.6127368947303 503.3015562837666 503.94380147360374 505.00729920778315 501.51652073790706
752.5719997596741 503.024415820221 501.6419649901518 502.63054036475125 504.707758661099 504.93948359050376 505.95699634828924 500.87791354774816
752.8959997606278 498.17799586820155 497.28987111555944 497.6635540204867 499.4153215255898 500.1889927910157 500.87386232297865 499.652924372263
753.2199997615814 502.6252076073583 501.18875807232814 502.3194320312751 503.12562650517935 503.8041958839049 504.5334826277661 501.448861189122
753.5439997625351 502.8282669454792 501.3113921629013 502.54161338106127 503.5105108045018 504.02581084377056 504.74131349835494 501.3552253441141
753.8679997634888 499.8762023752755 498.7475684099187 499.5625691997896 500.59598785876784 501.09323495209634 501.79717608185774 498.9206192656921
754.1919997644425 498.13946806474854 497.957846989058 497.6961062880192 499.8188102052766 500.21690097902905 500.97268776037566 497.55170648318864
754.5159997653961 496.41326419219047 496.179975547882 495.85846376437223 498.64260369022054 499.0330950485707 499.9725511610939 494.93286918508795
754.8399997663498 495.73529856093114 495.94407512279383 495.2481834181562 498.0855092535657 498.19724641989745 499.1039252464642 496.4407296156525
755.1639997673035 498.84406279403436 497.39574825780704 498.5420428222897 499.83811775454916 500.24042402732374 501.3254205962092 495.5088120633321
755.4879997682572 496.3710354317742 495.6202734254266 495.97525584589005 497.53919449612476 498.11875301430683 499.3201446386414 494.9421866847246
755.8119997692108 496.5843907666565 494.5754651064847 496.35689356831614 497.0927375826365 497.4535818412159 498.5690951564563 496.4868085580102
756.1359997701645 495.5695758787715 493.8118134787885 495.2860442847116 496.64300326526836 496.8484192744883 497.97826274126936 495.7612118344507
756.4599997711182 496.4371652908077 493.6063002261044 496.1839985932452 497.4071870537991 497.5867330332077 498.8175158010103 496.05626712884555
756.7839997720719 495.12739256155567 493.0115699098045 494.83839045622784 496.6659706242233 496.6855960598258 497.889204369606 493.285781886135
757.1079997730255 494.597077984645 492.92085367839104 494.237150633332 496.5313926179768 496.52742297701786 497.6931618033124 491.6527816042312
757.4319997739792 493.31033749752476 491.19181210556144 493.05401804967966 494.419823424307 494.5045124195244 495.6171611559371 491.88484567145537
757.7559997749329 490.75028569478394 489.68869230654565 490.3772538060657 492.02352791268015 492.43886313457114 493.35734044621785 488.86215892087773
758.0799997758866 488.97974558418684 488.24854574512386 488.6369057128418 489.79673054618416 490.3991980881542 490.8788273392109 486.44142805142076
758.4039997768402 487.7085808010493 487.00255198798305 487.32559554686316 489.010808862894 489.38534989791395 490.3604160428191 484.5515783975737
758.7279997777939 486.39212865306223 485.88332949532355 486.00029953846206 487.4366420572124 488.020859288804 488.4289655473008 483.94394385970446
759.0519997787476 485.32998864934405 484.3864418407162 484.9028345695865 486.4698386104837 487.0490446425115 487.5268507486546 485.715585111877
759.3759997797013 486.8556955816462 485.68338235690027 486.52514623067606 487.88998568115045 488.27657429439813 489.18052123332905 486.5092189190846
759.6999997806549 485.01725773023156 483.74931432289003 484.6539060759043 485.9496572058196 486.4434446717127 487.4594937288411 484.56630727836773
760.0239997816086 482.03842576000505 482.0985939755125 481.4617787225713 484.0288760398365 484.5600316831417 485.2814553915784 481.5216004828429
760.3479997825623 485.2713070615415 484.93203253786305 484.88097200570786 486.6603709907705 487.06707391806674 487.9282538354987 481.80068386256335
760.671999783516 484.9562990523684 483.90587605237795 484.6209888862559 486.1904921730438 486.378038386804 487.6627237184448 479.6791856370944
760.9959997844696 480.26172373222454 479.2722357412063 479.8573437663279 481.2444105971905 481.737373625864 482.8614886136347 479.8763823369374
761.3199997854233 483.24357031806005 482.53501993927983 482.8016442966406 485.12078218439177 485.36122913781236 486.429641800836 479.6575289189669
761.643999786377 480.35048564124355 479.977166596304 479.8764487912006 481.75041307705453 482.3352069349258 483.0534092568078 479.5030509164213
761.9679997873307 482.887056671938 481.9582459663739 482.5160314643041 484.53395042196496 484.77733466864544 485.4698991954555 479.3825211879755
762.2919997882843 482.18973376840046 481.64109868843235 481.76714932650503 484.20925344276725 484.4088320399075 485.2794534997384 478.9175280928847
762.615999789238 485.26559033424513 483.7093384145999 485.07010006955585 486.68172452694955 486.51595490570844 487.584963192941 481.93985402180783
762.9399997901917 484.45037277792255 482.128118272071 484.29311744588654 484.7174414238323 485.007846019504 486.2194465363592 483.5448224115342
763.2639997911454 484.48369976252036 482.88157354454137 484.2936382407507 485.23822157059806 485.3968760257528 486.54793416975286 481.55185472499466
763.587999792099 480.0397582880812 478.75981624190416 479.6932292594571 481.4264527544624 481.7094327729447 482.93849378079966 479.5594678606018
763.9119997930527 478.2815031507902 476.91531087071735 477.9619876650462 479.54948072145 479.7794318428444 480.90673422431917 478.9815676453232
764.2359997940064 480.5769661137261 479.380068068086 480.38639062016347 481.4413679886353 481.60412206387133 482.3935726683604 478.9653320792595
764.55999979496 476.60282342267425 475.82176050470247 476.2103348943203 477.97755382802796 478.39951105286207 479.04478897210896 477.3813952338491
764.8839997959137 481.50547281775255 480.41431369603134 481.3030123791219 483.1004526197239 482.9107874742246 484.30951978248595 479.46560568900964
765.2079997968674 481.43836712764084 479.8939296830582 481.2988267685631 483.11586507635786 482.6293329657112 483.92960719873804 478.7400042525605
765.5319997978211 476.6966173496221 475.3141481428429 476.4388841221898 477.9418476103702 477.96075369533855 479.1152583843613 477.65782453665577
765.8559997987747 476.31562971698844 474.590208350475 476.0342229810052 478.02527364088377 477.91139803457884 478.99445844117014 473.54339987081477
766.1799997997284 474.2168309240602 472.7179884403981 473.9402837506127 475.86036682909213 475.68249008136553 476.79490023221996 473.1537101630777
766.5039998006821 472.2286307685241 470.84791622025074 471.8651112556292 473.5424935776128 473.87176008668143 474.8042433310646 469.05198056050506
766.8279998016358 470.5630568444291 470.1189593134518 470.17575928746396 472.60456192986703 472.627639288516 473.5459943949742 469.849536098935
767.1519998025894 470.2806462512349 469.82321812064765 469.9330391199737 472.8282358012061 472.50112906052004 473.44165617547617 470.13816563216193
767.4759998035431 466.62044366118675 465.93885521423334 466.217021548892 468.5593719557607 468.63355067997696 469.65115147732365 467.8226910227794
767.7999998044968 471.05499390403196 469.21928452471775 470.81663845267866 472.0559885858947 472.1455540249381 473.05797165853113 468.3588824891155
768.1239998054505 468.0972424634664 466.47588388524787 467.8277362477394 468.8892086735997 469.10743692025386 470.2557720703701 468.10022590853987
768.4479998064041 467.8005814784019 466.44602343245725 467.5178207775979 468.61707935659473 468.87478967293066 469.9177411407048 467.8972019469907
768.7719998073578 469.2469325587726 466.9186377387353 469.09024636774734 469.79249981115544 469.8972378814647 471.0032302595267 468.3430707748815
769.0959998083115 468.8266430475645 467.5600376038306 468.57759119885367 469.9697487157176 469.99454259839126 471.5526651771887 466.9278933905458
769.4199998092652 468.10531989391603 466.4099601495693 467.83362747379334 469.2211423860406 469.3155455006514 470.62516737817555 463.6056298770394
769.7439998102188 465.0396636717951 464.04701246708026 464.7148963899109 466.23423466016516 466.42551832064606 467.87665011649176 464.3237368253463
770.0679998111725 461.8208368579946 460.2304526208633 461.4437629263285 462.7901063434392 463.22210805534553 464.323169976218 462.9994953605377
770.3919998121262 462.0576302088515 460.6540851276134 461.70728753723387 462.8880646932576 463.29851328306074 464.3519036305462 462.52138298008566
770.7159998130799 464.8461541226848 463.4851686833708 464.56315952314895 465.83747058745314 466.1511231690171 467.1103744084797 462.57019364473183
771.0399998140335 461.9109581235023 460.9972641661408 461.5866712861782 463.0598743749121 463.4160378556117 464.4367349876235 462.5284577942336
771.3639998149872 462.6518227179769 461.4301841828678 462.3683172219481 464.1196286270552 464.1390878729397 465.54683001485836 459.8894093860139
771.6879998159409 461.702356364749 461.1420901700001 461.39947963180447 463.70478239631825 463.56842561726637 464.4987031313217 459.46036696972595
772.0119998168946 458.7625556187882 457.757636074033 458.41563766646163 460.5250381842642 460.5421242487817 461.5988360803721 459.49925105407306
772.3359998178482 459.25368327377646 458.0894916005179 458.958930773046 460.8136569243969 460.823566272744 461.9351733371428 458.4090559496573
772.6599998188019 462.4837956595844 460.34949553636574 462.31894154823743 463.1266786307385 463.2503204933907 464.40109355215577 458.8036221274003
772.9839998197556 461.3057663380738 460.6713577842358 461.0147392248082 462.3886745693691 462.6771236822715 463.9292489088457 456.97854313004495
773.3079998207093 454.73820871250297 453.29539158917777 454.3557393067802 455.6710057902347 456.1479399516503 457.29774317078164 455.80098072444457
773.6319998216629 455.3407606003721 454.59553775757934 454.9486469606964 456.67713067187424 457.02186025806816 458.34828968103653 454.81230033803695
773.9559998226166 455.149600050013 454.59643484948197 454.69854228888323 456.42253728424055 457.01213969417955 458.17638125826943 452.8843497899512
774.2799998235703 454.95556979869826 453.80414209673154 454.5860223621459 456.01524092165266 456.56590872944815 457.64265549346015 452.1433019202012
774.603999824524 454.7135265867854 454.17598108811916 454.3024783483397 456.5438616194466 456.82410145669667 457.820211516005 454.0294537940922
774.9279998254776 451.9111147390824 451.46738165188214 451.45532685507237 453.33114273059266 453.94167372215446 454.68112381006694 450.72857469160215
775.2519998264313 449.7490747743262 450.0183026717232 449.2244777121818 452.00297744144365 452.27788602338717 453.078757348101 448.5736288637167
775.575999827385 453.0367230162127 452.576355052092 452.6633309742363 454.8552029093025 455.07418815354845 455.86192502083384 450.31334490823
775.8999998283387 451.7572620291466 450.717945795493 451.4287467685079 453.623571710032 453.50510293141053 454.6690463984494 450.9014453755222
776.2239998292923 454.43994741262287 453.2059098192714 454.2688958632626 455.5360137724441 455.4812187092312 456.7016461483766 451.379657293639
776.547999830246 451.91994430027535 450.7117288283916 451.71919775760455 453.4043586385249 453.19531813120784 454.2438870079001 448.3621872312765
776.8719998311997 446.68476066647474 447.23651824750925 446.15327664120207 449.1353973365471 449.3890178725305 449.8483708255309 445.37227948317906
777.1959998321533 445.08341986165385 445.334374794634 444.5990657962175 446.7773771931571 447.32721236124496 447.88357165884184 444.11358926142935
777.519999833107 440.7467219817992 441.40535627079333 440.21473032232467 442.3237310852472 442.9520943016199 443.4554315118192 443.35685590870526
777.8439998340607 447.0673494864 446.9954137680898 446.6658281295213 449.0517094276564 449.21246101353574 450.40895518266603 445.13477983924105
778.1679998350144 447.10233865723745 446.7387456391179 446.6688984137856 449.9790404826957 449.6771829431188 450.9809303860522 444.1084187723162
778.491999835968 443.50449145353537 443.0378532225429 443.02860473262274 446.0058663028069 446.02782448370436 447.04484684544457 444.96184886703503
778.8159998369217 443.93653251266585 443.7042908051286 443.4936256311865 446.1145519987626 446.1759172607827 447.1402047591836 444.54360562032406
779.1399998378754 441.0299503906326 440.30171176149094 440.5845506859053 442.7416018884042 442.9914163468098 444.25119651145513 442.67141850755115
779.4639998388291 442.9521197828254 442.2238525904155 442.5799103148066 444.37252766539723 444.6239205799413 445.6022631575655 441.95504521989085
779.7879998397827 444.20209355071694 443.18079387964366 443.8165871827628 446.5276877069934 446.35928843271114 447.93419665132944 441.9392255216183
780.1119998407364 445.3269836902897 444.28831675207255 445.0234373857815 447.4604682424621 447.1778381339358 448.5608208680319 443.8845439883125
780.4359998416901 444.36509300775214 443.5167046450509 444.09252915777165 445.8550463212238 445.89061431041847 446.87189417523575 445.8225070242761
780.7599998426438 441.70079013407167 440.1961150197172 441.4794561979016 442.8719233021128 442.8636567871875 444.1886421801066 441.6277220652944
781.0839998435974 445.34431090555705 443.3086071587402 445.2157422395343 446.3315107083441 446.21352483812177 447.40818756614954 444.6028340847475
781.4079998445511 441.6462130716025 439.86896763498345 441.4483119102248 442.97581380243827 442.74911700908945 444.25965582073775 440.12790789785333
781.7319998455048 442.15211478351154 440.39519645720816 441.9584425988951 442.865485401274 442.92016577191134 444.10293443852277 441.37331965383487
782.0559998464585 440.0937856700686 438.2018904725863 439.9659117529163 440.0849890564419 440.3080873779706 441.6417899008942 439.345678016851
782.3799998474121 440.6050015154657 439.2102732510448 440.49876831789766 441.1280968673436 441.1220763638705 442.16131816056543 439.0363849686342
782.7039998483658 438.31291178950727 436.2975529310247 438.1255107156511 438.6180309057697 438.90389017890476 439.9287683900079 436.9844220983186
783.0279998493195 438.39787112095837 435.3376286021843 438.2847347402869 438.0660319794874 438.4199906048702 439.4695583617955 438.80971369958655
783.3519998502732 438.69610690374003 437.43423162381316 438.4230324493762 439.93760396357254 440.11091865243486 441.1535366673543 440.054519812945
783.6759998512268 434.8334279142806 433.97356089104574 434.4826410528138 435.9843249559881 436.30549955881946 437.1153465003969 432.86691317600355
783.9999998521805 436.35626897046336 435.13258221595527 436.04926024087894 437.9268048811087 438.01310539525673 439.1491626475342 436.5316820229212
784.3239998531342 431.6481791830217 431.31038897188614 431.191580798638 433.38930075441067 433.73398680949833 434.5929221638789 431.6403173816488
784.6479998540879 432.24043902823126 431.20406404386813 431.84714092232474 433.7020678709599 434.05106290511503 434.8535364088939 430.47374289552414
784.9719998550415 435.0828809344653 433.9278883205004 434.8331156530447 436.28442271272587 436.4072777317996 437.24583347711894 434.39586367312296
785.2959998559952 434.85691503888154 434.43686762479473 434.632798424827 436.0660345138223 436.1070944676454 436.97291681285344 433.3108863571805
785.6199998569489 435.3111468494509 434.01969217445225 435.07094541112343 435.9677147829577 436.2893580782514 437.2547643544466 434.54655502953955
785.9439998579026 434.7882035525246 433.1604415096114 434.6158412817625 435.343749187412 435.57730763281955 436.76272251030053 435.22086872706456
786.2679998588562 431.59613769955376 430.52456117811886 431.35215376650484 432.45091163717194 432.71827133957186 433.70264020757645 431.71320222723205
786.5919998598099 433.941319876113 432.7268445432852 433.7946242397261 434.7385525438229 434.79642400645287 435.78909207566403 433.9759774633037
786.9159998607636 438.0131384588733 435.61116222985333 438.01028516407337 438.8507678291273 438.3897540195915 439.60005750668756 434.117340007328
787.2399998617173 433.3942070551722 430.7620446695528 433.3469930426716 434.31843031720365 433.8678512945798 435.1127501289001 431.03281265341565
787.5639998626709 432.75416181053794 431.17232765712816 432.66365943351514 433.24364983804577 433.30856480291783 434.47583613102796 431.2036055961755
787.8879998636246 428.42366921317154 427.00322028923057 428.20377925435366 429.17362290787975 429.41889522867115 430.38108234860465 430.0734768954302
788.2119998645783 427.8667893371391 427.04970416665407 427.58081396754153 429.0024715820318 429.2783537390787 429.751640916302 429.17488717420633
788.535999865532 429.88425174278035 428.97200693149927 429.60401057830035 431.22621344616357 431.4406737860384 432.1246518415808 428.1696011040076
788.8599998664856 428.83205269340226 428.14140851710056 428.5974390899292 430.0915869118977 430.1995008522588 430.9786187848108 427.1721315316412
789.1839998674393 424.0433150743964 424.0901053483906 423.7130730426274 425.5424301519387 425.7128882630179 426.5202485299517 420.6427589979013
789.507999868393 423.17315129428647 423.8049015832818 422.74767012787316 425.08074274534596 425.3431579499173 426.35732790244805 422.9669031957482
789.8319998693466 421.2719250848264 421.8238820390799 420.8522812861632 424.33544058585693 423.94740078910166 424.8167818844641 420.04350845355884
790.1559998703003 421.279234181108 421.84498169651283 420.8350962927224 423.63362196474725 423.718154199419 424.53855191898384 420.95898113119216
790.479999871254 422.25207474333433 421.83708523695464 421.9248476008775 424.15640162237804 424.0846781025163 424.777899193849 419.6680832432325
790.8039998722077 419.70587114869227 419.7748801333897 419.24605691076283 422.4204735814429 422.279088742839 423.1448685934887 419.8497817202123
791.1279998731613 423.3521814636787 422.52577303167106 423.05547622181194 424.8972239719119 424.9685937709243 425.9308500079124 420.622165705387
791.451999874115 418.3533352303127 417.84801233205314 417.9086607617871 420.41068468282384 420.44263087995944 421.44368763572083 416.0322371374633
791.7759998750687 417.3742981171303 418.651096371341 416.87980048132704 420.64109906117966 420.36466048205136 421.086834325126 418.08371475701
792.0999998760224 422.47975303454194 421.91550249919766 422.19979014174015 424.42102862823253 424.3001056413326 424.811243526626 420.0633393347778
792.423999876976 416.22555401997727 416.88471538133535 415.738624075117 418.49734285443554 418.7841690441598 419.3490553065807 418.0855077945772
792.7479998779297 417.89028839233896 418.6802767087216 417.4968144114465 419.81684569776826 420.01073681529914 421.02328282961446 417.77393675027986
793.0719998788834 418.55339512185054 418.7543450311962 418.23691830211493 420.4294354197411 420.3853004617081 421.28747681185325 420.01425407077477
793.3959998798371 420.3473810423352 419.91940208823246 420.0531376468499 421.88745752205637 421.99460398718816 423.0497245226495 418.07628140598854
793.7199998807907 418.0764728637985 417.73426401958466 417.7631526578386 419.14799580408095 419.4930506406667 420.68181739883124 418.75228842124557
794.0439998817444 420.7966061482263 419.9121219807892 420.66122306641785 422.3000486682753 421.93667817110264 423.30109712878766 419.6877682121865
794.3679998826981 417.6616894658799 416.5545735000146 417.4283113867799 418.85441430375243 418.86358009956746 420.3084448780573 417.4262326166671
794.6919998836518 413.8815346830349 413.5479158280583 413.5118700733849 415.8016285323662 415.7424554065237 416.8613290202002 414.44709493089806
795.0159998846054 413.8131574114778 413.5773127467114 413.40197740182265 415.17951615617 415.68763508090177 416.3922920417781 416.02802658960667
795.3399998855591 416.4273063162151 415.2077235593709 416.26097522881224 416.8726812938691 417.1502234624291 417.9729352809034 415.41126110546554
795.6639998865128 414.3972681995149 413.8829501285402 414.12852497989877 415.5679508882936 415.79125932925723 416.5801415289772 414.25810408307063
795.9879998874665 413.01507698092126 412.7344329423511 412.6795185037767 415.11629144475916 415.02190818476754 416.1317037337979 411.4949266003118
796.3119998884201 412.38216037103365 411.6862402138289 412.0643507656113 414.2052264468154 414.1936673328289 415.2690970649236 412.468679905352
796.6359998893738 411.40499718876515 411.1137333141803 411.09583001027687 413.2897270528722 413.28034446373704 414.20868179661795 411.1276439944744
796.9599998903275 412.64078143802004 411.7504631818095 412.4246896259099 413.8767612108537 413.8963332932736 414.986103883822 410.325654104283
797.2839998912812 406.0373138987926 406.10680381889665 405.6019657523031 407.8994835278474 408.19271319935933 408.9225735619998 410.01564320792164
797.6079998922348 406.7644531512361 406.50692035719413 406.35580799290693 408.624185981143 408.81820591123557 409.9356542460557 409.5132475213039
797.9319998931885 412.319215147295 411.6085515186457 412.1390700770232 413.8227142902793 413.6129785820146 414.90209832864 409.23488068767244
798.2559998941422 407.77033714560434 408.32066199661966 407.3448588659442 409.5155500804456 409.9564968113968 410.6069577680075 407.9843596757638
798.5799998950959 410.6090586743859 409.409576505559 410.3496113421972 412.02466186591676 411.9884743900356 413.2102709350064 409.5557083820576
798.9039998960495 404.79749187763747 404.0388706373586 404.36235862827874 405.714963025441 406.5357026864446 407.3634370945423 405.24025179835525
799.2279998970032 406.50040805145693 405.3283866104714 406.2114683318916 407.23578981078896 407.6677993532272 408.5121342234028 408.459802463038
799.5519998979569 407.29244298706584 406.36700844972796 407.0319771370167 408.6896433678324 408.7010618005485 409.8431167749549 408.27781088074016
799.8759998989105 409.7607577827898 408.00159594792694 409.64333736950374 410.8210485853955 410.56357563490667 412.09035954664444 407.2207156227375
800.1999998998642 406.8072537136991 405.34307199668103 406.6070485970598 407.9223234128845 407.85413770087087 409.2853816237455 406.0931287296912
800.5239999008179 408.0162234220198 406.1292881495119 407.8968873590361 409.3579238766566 409.0095094779045 410.31430033351194 406.71324559486277
800.8479999017716 404.6323164287352 404.1404797731107 404.36811268055584 406.1515260351266 406.15013399574 407.31992623871633 405.3214678319232
801.1719999027252 403.70519138360817 402.369244126271 403.4676478270444 404.6948476034647 404.82400397568944 405.8721923543747 401.48386424551376
801.4959999036789 403.10868199774785 401.8969963037348 402.86723307962785 403.7496708960481 404.1454196155692 404.9561851216252 400.458711880409
801.8199999046326 402.48517071186416 401.5535847599155 402.20590480059985 404.00515237384724 404.06887149282363 405.16306671782274 401.54808973515134
802.1439999055863 400.91933124317035 399.7310645719592 400.64028738957245 402.1045359879172 402.28615255261354 403.43507931969543 399.5129473909876
802.46799990654 404.0131879878016 402.72421278420126 403.8040213014942 405.0145167116509 405.1528721253432 406.18023170110143 401.0484721927127
802.7919999074936 401.77836851047505 400.8625954264062 401.49187937775497 402.6982797016889 403.1238845017042 403.8955297788826 398.546330224329
803.1159999084473 397.80659264477356 398.4245249126418 397.4568013008576 399.69861367267015 399.734290811855 400.58813954754413 397.18452322867296
803.439999909401 398.8634826434223 398.64616183358163 398.4819025933864 401.2756811070359 401.160363368175 402.0378330168185 396.9563225420891
803.7639999103546 397.56333668035705 397.8447406909312 397.23213080173537 399.937909645151 399.7366617522767 400.64071534668585 397.0836144503745
804.0879999113083 394.82631063534944 395.90115653264456 394.3079929552359 397.77613676136156 397.8161430176042 398.59398377131663 392.63577515495797
804.411999912262 395.8934406193265 395.3190454480568 395.5524567882195 397.75952415439804 397.7742445678946 398.7208189196212 394.8557426793663
804.7359999132157 398.74995151865846 397.2034006518557 398.5378139865196 400.7016455890084 400.30416289835074 401.164400889856 396.4349556073814
805.0599999141693 394.0308309627866 393.39405966535594 393.66230851630564 396.01140701262005 395.97798455265354 397.0433623090253 395.68174958716116
805.383999915123 398.091180819986 397.3583205180681 397.83442040728715 400.0034221398235 399.86164625347715 400.9047716191573 397.1196675447109
805.7079999160767 398.7368623623168 397.4385503646515 398.5520087269594 400.2963184813482 400.00018835809067 401.2040554017001 398.38052841112426
806.0319999170304 399.34765595203834 397.3925640077999 399.2410228346798 400.39594130971886 400.17636108875064 401.4802132038107 398.68092484372306
806.355999917984 399.5743836336303 398.5641528143921 399.4219474533983 401.00800079526397 400.72814639685595 401.9426016838282 398.19184124998503
806.6799999189377 400.1747837696879 399.301238410587 400.12071835187095 401.28642311098855 401.00066648217995 402.09415627788684 399.28207086178526
807.0039999198914 399.3911270320443 396.83063764283537 399.37462820293206 400.2477451006609 399.86945866153724 401.1790531058002 398.13107553439227
807.3279999208451 395.79910531278557 394.7330881884899 395.57066709604 397.50675016715854 397.3126867025088 398.2644335859676 394.2611740552873
807.6519999217987 392.2652164816902 391.97027632670813 391.88609991611884 394.63731254072553 394.4758432424507 395.54952566089156 394.14601956880267
807.9759999227524 394.58262398375075 392.72175749690575 394.4162150992794 395.67546359894146 395.58071244676916 396.7057613252557 392.09333414817706
808.2999999237061 393.1415002506976 390.7410967372877 393.0140864220449 393.216524830062 393.4881401353798 394.7142240500022 392.7850360617416
808.6239999246598 393.6773996581468 391.6478001255965 393.5253550773575 394.5039222707431 394.48023468497877 395.86526811668057 393.28595760818104
808.9479999256134 393.73731083730394 392.10882725027153 393.5963564828654 394.8699509879013 394.61550850957184 396.22165284912614 391.8820447469968
809.2719999265671 391.831219192169 390.24580292794997 391.65709634617167 392.643245895068 392.68668998433725 394.03791348640624 390.0237904732042
809.5959999275208 387.3168939853654 386.93428130003696 386.97103811579217 388.7121284619534 388.97901983025605 390.25121112209285 386.18203103065633
809.9199999284745 385.44939510847223 385.1310427839726 385.04321796161236 387.60774474972413 387.5862186934287 388.72078286209944 387.59311046039437
810.2439999294281 390.03097020280046 388.77876770097413 389.8553040149789 391.6143972310231 391.34441297888793 392.45385034877495 388.4770278936116
810.5679999303818 390.4612745982156 389.1607596467524 390.28465751325206 391.7169602127011 391.6272550104485 392.60956745773984 390.16567729646675
810.8919999313355 390.0555029874904 389.8915252418687 389.80717285951033 391.9374551431622 391.8442985493054 392.6827079274704 388.40770079156636
811.2159999322892 387.8470936069615 386.69906011822764 387.5658697978008 389.60924018193276 389.54237152330575 390.76811956008527 389.27650116621845
811.5399999332428 390.350113595332 390.27726504204816 390.1306173210057 392.6437122401334 392.19850659616554 393.3465477528277 389.2743483078338
811.8639999341965 389.7227621530724 389.43593398040565 389.49372327018324 391.5648886051388 391.34784817420586 392.4801626267979 388.53485619927073
812.1879999351502 384.8772984146258 383.9776251107098 384.64019229188716 386.3165484738823 386.25932638407613 387.17856661025314 385.71781149928927
812.5119999361038 378.6048798440583 379.1895886870778 378.08052835824407 380.6719860495438 381.06232899226075 381.9336353300964 381.56983233685196
812.8359999370575 384.23709074888245 383.8358393997387 383.9600153440109 386.0202603836783 385.99054917935877 386.7373851525628 383.5950510140804
813.1599999380112 382.8328101714678 383.15388192187214 382.4907341972808 384.8199250906536 384.8622360403991 385.87836254450315 381.8941464412158
813.4839999389649 382.9578727055542 382.4115059664147 382.67387444715575 384.45208822949536 384.5636580302811 385.4923707916394 384.26599873906736
813.8079999399185 380.9671314715574 381.4683794130439 380.52502841988286 382.9497814485141 383.29635427123844 384.0272094727286 381.20306780393065
814.1319999408722 382.2507169012946 382.2011947458879 381.9302892931505 384.29948239486566 384.25137945848587 385.22976050264054 381.33029108837223
814.4559999418259 383.2487490198238 383.39562746769326 382.9855904145448 385.54939367811625 385.24228140133806 386.39567976457465 377.97045209363034
814.7799999427796 382.8330926578944 382.4741732205733 382.5833443782311 384.4750860478118 384.4872574912202 385.68374389131776 378.67422796060964
815.1039999437332 383.1646119396227 382.93528251306645 382.9213013269502 385.08253137487156 384.96663827936953 386.20117378182346 380.19006864670297
815.4279999446869 382.0550858812051 382.71031459076323 381.6997900866711 385.4901787526771 384.90452803246825 386.1519414842884 381.39826764988504
815.7519999456406 381.07039646442536 380.2439398860869 380.80037398014525 382.68751625372306 382.68202432823364 383.70151306968836 382.1261005567186
816.0759999465943 383.3453532748108 382.1398913239807 383.20612487496084 384.74414774330296 384.44140274270995 385.59052211187543 380.01070610326786
816.3999999475479 380.6580399019802 380.9409416800767 380.3587947162286 383.1920843811167 382.8250755897295 383.71430625638374 379.527750501619
816.7239999485016 381.076047938426 380.3652822454015 380.88775970674254 382.5405624021856 382.4411087215129 383.3351000594194 379.6091715390686
817.0479999494553 380.1251927687436 379.71042599550833 379.92766311336794 382.3741469207395 381.99072417589423 382.78778784672994 378.34093668771806
817.371999950409 375.4233609823408 375.5754763082077 375.0424937528699 377.567540464883 377.633206770428 378.2706847817645 378.7925960841928
817.6959999513626 373.77377293680837 374.56280015342804 373.33700228319486 375.94481509374333 376.1177001036011 376.63647950197503 376.3054989086575
818.0199999523163 382.8662219232993 381.8233827175698 382.82115642167804 384.2838462786495 383.88292268352086 384.75951443296066 378.03235445259514
818.34399995327 379.3120211329235 378.67269069923174 379.0734162190008 380.85827978252325 380.8324841015716 381.8711686601028 378.19406233516514
818.6679999542237 377.2840260227121 377.3019225467795 376.9732756485561 379.4732741362196 379.26892413689944 380.30015875321953 376.9452639221105
818.9919999551773 373.90781216772433 373.83149530858765 373.48331401446296 375.66361178376985 375.9916728170895 376.81705654615365 375.64004484089946
819.315999956131 375.6804139627821 375.91389448246787 375.3750973070249 377.9850265408732 377.72753250659895 379.2046024972177 374.9523117327607
819.6399999570847 375.9229277649047 375.91330781315196 375.66807442872675 377.35774054576103 377.3699876864982 378.6185802485974 375.2420117844379
819.9639999580384 376.2921769021381 374.95624313070795 376.13222687470704 377.6460991160152 377.37774426526056 378.64388753264825 377.12345192751286
820.287999958992 375.30555190514355 373.85365256809746 375.1531506002817 375.86365101740415 376.03294282560864 377.04719752800696 374.14499866422165
820.6119999599457 377.50393976912676 375.91340744407086 377.4350489863706 377.7294469134766 377.8073208389856 379.2599949159655 376.29669209043163
820.9359999608994 373.114676066264 371.72567166311046 372.9006962366436 374.2741648378035 374.28338217565175 375.648670739389 374.2735526105295
821.259999961853 376.39436261997577 375.7199963663545 376.1700879467108 377.34496898945616 377.6364969044813 378.75100413485296 375.40099363908
821.5839999628067 376.91443703043115 376.2095934192977 376.77238732416004 378.6249228850312 378.3279779780713 379.16430416053373 373.97719531306564
821.9079999637604 374.2174685992114 373.86944232190285 373.9790790636982 376.01130518232617 375.84008622046446 376.7766143514306 376.60715041372316
822.2319999647141 377.7907985053016 376.2176804706319 377.76367908057273 378.86404810717875 378.4646379870702 379.8628130977877 375.71954066414565
822.5559999656678 375.83951811238876 374.8638033492252 375.70807580543624 377.63065201331364 377.2018774823629 378.1976994299571 375.88271381062157
822.8799999666214 377.45233561152793 375.86348188263605 377.40658125871767 378.3840971756155 378.19510201283254 379.2653644544431 375.76438692941576
823.2039999675751 374.31230379528824 373.6124996859546 374.08276506474533 376.1746975242132 376.0653675614 377.1684562976077 373.0798169733582
823.5279999685288 373.22075729554996 372.47383998761154 373.04498082277405 374.21187426887343 374.32102199998315 375.23676828783834 371.9937796302525
823.8519999694824 371.626594143389 371.68850690016404 371.31930163168033 373.5327259052797 373.7213705703936 374.71273647471395 373.54906401341685
824.1759999704361 372.27448168550774 371.6763912315069 372.08091365714495 373.9304803822404 373.87987725251264 374.85063748991973 371.6662342760205
824.4999999713898 379.37470996078446 377.1249720747265 379.4622450123359 379.2902755692857 379.3276644510924 380.85254025298195 377.5908723532196
824.8239999723435 373.8513823316222 374.0165648038178 373.59834254366643 375.9820709678315 376.0060839416946 376.5888667216683 374.62604110253415
825.1479999732971 380.59124898467667 379.0376378614822 380.6617483752093 381.8593320870071 381.35762416762566 382.5753886920642 377.6828903754208
825.4719999742508 374.5733468675268 373.66532228243454 374.44520561295747 376.04510915954876 375.8872392643679 377.06226950289505 377.04739190680266
825.7959999752045 377.72966891632353 375.4004037837549 377.78229506489265 378.8665807075698 378.3648793260316 379.7811332801421 377.94453944388505
826.1199999761582 377.2042663120606 375.63610458924643 377.23223162624225 378.1408166087379 377.8810130244139 379.0005222773261 375.2997600040246
826.4439999771118 377.04973579551586 376.394481953862 376.8993908352085 379.36891842076074 378.9868759271669 380.16162593379306 376.61826171310787
826.7679999780655 377.9004261340068 377.483401855324 377.774294810499 380.33300545302836 379.8866122403038 380.9762857601272 376.7753480449392
827.0919999790192 379.5421110078336 379.5552051546666 379.4170170070456 382.0573213004971 381.53173093734586 382.6096741619656 379.14039364923127
827.4159999799729 378.7834371938974 379.01394738018536 378.56666652163284 381.5718496532186 381.2692660917696 382.2997095628043 378.77238868053576
827.7399999809265 384.1016311520007 383.5574907608125 383.99728485134904 387.20034307146034 386.4810674107646 387.6136399558024 383.0308454404306
828.0639999818802 386.8546836270199 386.84742797028997 386.72215580210246 389.38467290829936 389.18071309903945 390.45499637512194 385.99187933991857
828.3879999828339 391.8275418204171 390.2546562824483 391.8392021169814 393.83990129895665 393.4736664635926 394.78775881486393 393.89654292139755
828.7119999837876 396.33269964070917 395.943752576528 396.2949883439335 399.37157849134184 398.81329613757515 400.2051796493091 397.7277513024308
829.0359999847412 403.0747723166341 402.3583213845271 403.11263945639234 405.7934462698371 405.4025545539255 406.6559099560482 404.5140359669058
829.3599999856949 415.98124222039775 415.39043782091187 416.1566093528792 418.9738903872763 418.34840933831447 419.7871071962791 415.1388940825408
829.6839999866486 422.05003030365003 422.4694802086011 422.10389408857804 425.5193468470214 425.2963792950573 426.38604096843346 423.3259409422694
830.0079999876023 435.8635409133738 437.1983106068704 436.0204840150017 440.5686531402662 439.81612800049254 441.0711590891978 438.77483723301486
830.3319999885559 458.9269631807084 459.9005892846547 459.34357055579824 463.94292856163406 462.77392521614615 464.2989052412299 460.7666976690011
830.6559999895096 490.71280068688935 492.96348645209684 491.3143423650275 497.6859457244412 495.80621350075364 497.7508298374778 491.6528563719322
830.9799999904633 534.3532293033654 537.366485150646 535.2029498982105 543.0453945239817 540.7090721810031 542.7978354064003 536.6331983045546
831.303999991417 603.8599207476843 607.8566358007333 605.2330731108786 615.3481218803034 611.8317162174733 614.1882018886741 606.0873026133047
831.6279999923706 691.2270428019845 698.4986630610542 692.9028411632828 706.4331993011235 702.4641522220106 704.9301993485191 693.8176028056096
831.9519999933243 814.2265179850465 823.7336804239628 816.5902366560465 834.5335144697207 829.1867487648487 831.754400999242 818.194279084358
832.275999994278 978.0503733000114 989.3681262423521 981.4838026872496 1003.0486732222416 996.4015356821873 999.564182494533 980.9531936485743
832.5999999952317 1170.665937182163 1185.1361187871698 1175.1173902225378 1201.7085014350012 1194.1652891196204 1197.2155443430136 1176.8421195061023
832.9239999961853 1388.0043262366705 1405.0870984397488 1393.762155531607 1425.3458996606025 1416.4815666113768 1419.7776110965344 1398.1289452505182
833.247999997139 1599.744579751238 1613.104825657988 1607.5132503150114 1638.9692887031338 1628.3471716426288 1633.24510464352 1607.1135117501399
833.5719999980927 1768.2830797444512 1779.5802256879156 1777.3929841431404 1810.502837670182 1798.6847916702256 1803.8809604674211 1775.081085749656
833.8959999990464 1868.3758557217034 1876.5137625897132 1878.3437978759398 1911.213237150916 1898.9393071284276 1904.7652170306942 1879.6729916775678
834.22 1888.3847925510001 1891.6859212626102 1898.6619963789942 1928.920688411695 1917.286587438243 1923.1329098483043 1899.3391859999344
834.5440000009537 1810.3073190923847 1809.5488876992422 1820.3860845718118 1845.2468695353264 1834.8783489429675 1840.8956416153214 1820.7544239221402
834.8680000019074 1624.5148773019541 1617.2179426278503 1634.0336265884348 1651.7419646090266 1641.870749238782 1648.2352264052824 1631.496366161019
835.192000002861 1355.6999410265157 1347.285082540011 1363.4541280601563 1376.231358886362 1368.0810658556936 1373.8350889882379 1363.6819694373303
835.5160000038147 1088.8082344477166 1079.9893587967385 1094.8326822219174 1103.0432943229744 1096.368771979818 1101.7615807647226 1092.4923806616061
835.8400000047684 864.3185557593652 857.3609024981374 868.5134259488867 874.3417768282701 869.6058988731143 873.4876991006638 867.3473509256627
836.1640000057221 710.9078317662611 704.9181607286102 714.0743526430233 717.8881905944879 713.9385262805054 717.334199114395 712.3265892699493
836.4880000066757 603.6767344440666 599.385039522796 605.7809987727037 609.8462307494352 606.6931019417476 609.9001696523111 605.9936279192484
836.8120000076294 538.1577450492478 534.8296845727796 539.7096972263048 543.453676887244 540.7620822545674 543.6783536161116 537.4835623633127
837.1360000085831 488.6401395148292 487.2760848404743 489.5721990623325 493.88554571856906 491.96807030517823 494.06181657959655 490.81543873170153
837.4600000095368 464.31929138671126 463.22866585457217 465.0481618330905 469.4427163136651 467.5659702976937 469.4577460686256 465.08266485746617
837.7840000104904 443.82636220697384 443.85781054267187 444.316935764745 448.2401280049165 446.9699385978912 448.9325645157397 442.931942087274
838.1080000114441 432.36752789217996 431.7941280756672 432.82959350991405 436.1694433947803 435.0190123074482 436.8312728950034 431.6425589678943
838.4320000123978 425.5154635830559 425.7570588442964 425.90899899538255 429.30709257750743 428.3024953749473 429.55824198451614 425.66560083564303
838.7560000133515 417.6730267547325 418.2700000999156 417.9657837110545 421.40849758032505 420.6007250345394 421.81471648542987 418.76552850776744
839.0800000143051 412.3664689303094 411.96817257577266 412.7047662158038 415.48885372554525 414.57480287321056 415.86151218250495 413.2726645118111
839.4040000152588 409.9209366405149 410.46855137647316 410.1196730661344 414.12806624744036 413.12289939146575 414.3263114548021 408.13977584028515
839.7280000162125 409.5224580515105 409.2878515404582 409.8422628106491 412.6439610238798 411.82246278541277 413.08668181397826 409.23163085187434
840.0520000171662 405.578010583545 405.1862771544429 405.8081895926551 409.2856306635528 408.2977490427993 409.62624315171377 406.97450429371185
840.3760000181198 403.5470924868268 403.5625224687577 403.77263089719327 407.85063226613164 406.60444243735213 408.29234358853614 403.1215426951057
840.7000000190735 398.1704798216184 398.6725380536466 398.2904771997574 402.0378198157796 401.1217897623506 402.50352754812394 399.0414357336782
841.0240000200272 393.30410941837374 393.90383255519816 393.36362495136154 396.9193872246364 396.25610394023164 397.45225207117994 396.24226653234655
841.3480000209809 393.64596614189605 393.74615569534217 393.72465395894574 396.9866385312087 396.4038114516452 397.68153681590013 393.64803060641907
841.6720000219345 395.8871391889601 394.9038087648702 396.1508152351436 398.6220567002149 397.83481183462277 399.16571383082 394.1552725813684
841.9960000228882 393.81460258067347 393.93439969705474 393.9615007447267 397.2406313187599 396.4635409049868 397.8011022592478 394.8003505660544
842.3200000238419 395.21481738760326 394.0661418130318 395.53671147935336 397.9539580393754 396.94591848001977 398.46971600189204 395.00166260858316
842.6440000247956 395.34384046419405 395.2827819732732 395.5545916703569 398.97079072032403 397.9606800130068 399.43396630739454 394.2963396700262
842.9680000257492 396.9083468194139 395.780294814724 397.2598021664793 399.6384972083853 398.656995524239 400.08747569516066 397.69589745125836
843.2920000267029 397.5480011089711 397.2823780408748 397.83426569148463 400.4530716410799 399.5852521246079 401.0713494205733 397.83778893505746
843.6160000276566 400.91403049807826 399.74937269863864 401.3018729094793 404.07494741380015 402.8632071703978 404.3824610536167 399.5585704132202
843.9400000286103 399.34130680899943 399.0264633842508 399.6075872229404 402.27306168327516 401.58569813750546 403.02904671753737 397.1373514430897
844.2640000295639 400.44517270359086 400.54620710260514 400.72963450614384 403.6716294526377 402.8413293304337 404.03632970706144 401.93620889958845
844.5880000305176 410.9148427730032 409.74253053291926 411.4583763408692 413.4358314415523 412.4425611133945 413.958774516529 407.50433638305856
844.9120000314713 410.3921922891745 411.0291255742536 410.7515247469876 414.6141293995218 413.3806002100271 414.7164307193526 408.27944099554065
845.236000032425 414.4569049889507 414.64907567731456 414.7644524959459 418.6206960942747 417.5788061718082 419.0318445331654 411.1250204653211
845.5600000333786 419.27427126786955 420.22038764887674 419.57238028036227 423.4595312156033 422.68126132627873 423.78555811832445 417.56711515263044
845.8840000343323 433.20205503633406 434.1855400215355 433.67618757736506 438.2823037607534 436.8024041433342 438.4564813246145 431.1035466586639
846.208000035286 448.2584275574251 449.06616100500895 448.78131255338695 453.6552632971801 452.2528127469903 453.91481278056045 446.80674125878147
846.5320000362397 469.81720416394256 471.9346413768552 470.35925054950553 476.1723987774045 474.91352022356205 476.13267189717106 469.7588941808876
846.8560000371933 504.8356913687137 507.21902488134924 505.68897778256087 512.8966358087029 510.686118182358 512.3505316734037 504.1248986980824
847.180000038147 554.8344905119624 558.4564021574181 556.0295754514821 564.5928227719886 561.8365718650608 563.8356162762309 553.9418226314326
847.5040000391007 619.1781802325152 623.9392186765176 620.806540094352 631.6710495227765 627.8786907193714 630.2615768051927 622.9287351743754
847.8280000400543 714.6788107232433 720.5167711389122 717.0785680785061 729.7298418815681 724.7795376533136 727.7066303448344 715.1374024427305
848.152000041008 827.0114398519358 836.0585858422835 829.8195119108675 846.5241549646817 841.1675554305107 843.8194066092476 831.5088559452777
848.4760000419617 987.7636028460984 997.7510508248422 991.7600144835797 1012.2853400313468 1004.8812500642744 1008.446739947379 992.8520535620698
848.8000000429154 1174.2339525756124 1186.9008585776282 1179.3681277416886 1204.5231234589132 1195.7034722301364 1199.4322448239727 1178.9601462879564
849.124000043869 1377.4545492216878 1391.8478978003504 1383.8109825313231 1412.9396734723193 1403.045798178221 1407.28282867714 1383.0380139363203
849.4480000448227 1593.1980567047199 1607.5573207286766 1601.154763817808 1633.8757198243266 1621.9737888994266 1627.1452001967587 1600.4467626879255
849.7720000457764 1790.37475859472 1803.7524287963456 1799.9381422165768 1834.7661666849458 1821.2176174783651 1827.0722620047472 1801.6648359629846
850.0960000467301 1944.0823551874146 1954.697982579213 1955.0592117629965 1989.8913067686406 1974.9602175916568 1981.6036250417703 1954.5344915732276
850.4200000476837 2031.6483011391883 2038.1301509804357 2043.4286291270882 2077.3795147864485 2061.849443653251 2069.1200098791523 2044.5679209443565
850.7440000486374 2043.4590057932337 2045.7798311218753 2055.8055208169553 2085.8977637851017 2070.058773214663 2077.690418039984 2056.75420232376
851.0680000495911 1965.4273362038502 1961.4874580567216 1977.8730751938187 2002.4671653670634 1986.272798286779 1994.6421732317544 1977.9612707769656
851.3920000505448 1800.2747216417786 1791.0263643037467 1812.0333718630643 1830.2497427202898 1814.5469338163732 1822.921384371772 1812.2658429895284
851.7160000514984 1582.801031083453 1570.4228406021052 1593.4051188186756 1605.572704319547 1590.5850143030898 1598.4998416729118 1592.61690097072
852.0400000524521 1356.718617365274 1340.6428438050216 1366.0183309124693 1371.9394060635243 1357.8954083772355 1365.7121678493263 1367.975284744612
852.3640000534058 1161.1965620228439 1145.6133462068171 1169.1260267179073 1172.601291623003 1158.8210494506557 1165.884812728677 1169.9542427559468
852.6880000543595 1012.8070505858132 996.1484382816417 1019.8176382535316 1019.924804092569 1006.6495990811839 1013.4218304492431 1019.097203141873
853.0120000553131 904.9605522013449 888.2217089951448 911.1452386855249 910.4208594262789 897.1214716136657 903.4729083604325 911.3613111558457
853.3360000562668 819.9971639309961 802.9334692888895 825.5646261092323 821.8480401585841 809.9232186195392 815.5542056145018 825.1531850981005
853.6600000572205 766.0073542710826 748.9876084363736 771.1765447992254 767.0316112618357 755.3389295287957 760.8577739296451 770.6394839792163
853.9840000581742 720.2994204169142 706.0499620636333 724.8378723351047 722.0860305558112 711.2909351466981 716.1603742162658 724.9712455241053
854.3080000591278 691.3842450133856 677.9390517065917 695.521354672389 693.2538339670033 683.4001445007879 687.5735610820723 698.7381880581927
854.6320000600815 675.2616991500554 663.1814753379685 679.2835916155093 677.5671526228134 668.0619028586214 672.232824356335 678.8342437252041
854.9560000610352 661.0532236483666 649.234669465202 664.8948976680929 662.8304939465435 654.4097765936542 658.5124003106714 665.6357301896564
855.2800000619889 647.7577307168061 637.9339819409242 651.2738179924467 650.9277380975504 643.0530672145392 646.7785867311318 650.4744915080922
855.6040000629425 640.9748232256073 631.9734939563267 644.3680462242856 644.9731052173146 637.3454762601791 641.1503634666085 642.3442146688391
855.9280000638962 628.5486452763787 621.7171715353413 631.5569463209081 633.2563425140772 626.6210403830273 629.9722350794631 632.0693813710184
856.2520000648499 621.5681580233949 615.3209195512768 624.4299645585241 626.5029075011314 620.4389295744852 623.8720614196277 626.8382588369631
856.5760000658036 619.0406586310381 613.8961926115367 621.7726461272119 624.877853584014 618.9978902025973 622.3503902071274 620.4222356638165
856.9000000667572 616.2552772054734 611.2809317029433 619.0121338640135 622.2946544699469 616.4050811592302 619.9392629746774 620.1418012604909
857.2240000677109 614.0827610111971 609.7149024736913 616.720980931545 620.3382180455241 615.0636754185714 618.1670944294408 614.1224462304224
857.5480000686646 611.3658483711295 607.9776255027257 613.9565314442607 617.9921033799128 612.665239728686 615.8354509716906 614.1057435690159
857.8720000696183 608.6686985006635 606.1873895885577 611.0998380593462 616.0186604722101 611.0136490825332 613.7898072512038 610.9146665409163
858.1960000705719 607.6308473630022 605.5408290967963 609.9864133779612 615.4906656682856 610.5494731046515 613.505172075935 610.374315079146
858.5200000715256 604.7340713648045 601.9424146650061 607.1012463332005 612.1012645834755 607.382125218404 610.3107923115199 606.4016342987229
858.8440000724793 600.92517494054 599.0509213149021 603.1646518002071 608.7481472985858 604.174830627667 607.0187266016605 604.9415277553821
859.168000073433 603.5490923619564 601.0595139281284 605.902479930343 610.1994522400367 606.0319032755646 608.7566889646034 603.5803105818508
859.4920000743866 604.4768586535329 602.7260343607718 606.8615261197529 611.4733619587544 607.1357576805216 609.8474401805687 604.2485941074539
859.8160000753403 597.9842016342393 596.2625805848527 600.2418217611643 604.4772352082683 600.6918292878056 603.5969099893391 602.3920686923968
860.140000076294 600.80545471352 600.5264948282125 603.006747630562 609.0686885922667 604.7424318177873 607.38829208108 604.7856092829797
860.4640000772476 602.7192950824937 600.5898142362237 605.0522872162967 609.6962879570526 605.5500202875941 608.6239356143726 605.6819828884445
860.7880000782013 607.532566071381 606.6526063284726 609.8352929135671 615.0772545912481 610.9766118858109 613.9819301097257 608.6060231673662
861.112000079155 606.4586525927714 605.6438844768254 608.7390328783738 613.942210972183 609.9991146134444 612.7673832276588 607.850782315372
861.4360000801087 606.6295407799129 605.7449985800569 608.9049681409618 613.8345212291126 610.1299074302301 612.802927730113 607.5131126820022
861.7600000810623 614.5044235599685 614.7390442800578 616.828662785448 622.6025428488788 618.4417440789941 621.2999098055318 614.5819921994663
862.084000082016 613.0811703155503 612.8198007459728 615.3250629824779 621.7029609694498 617.6157866002704 620.1779574511934 612.9265725808359
862.4080000829697 613.7881959346378 613.369993492814 616.0403868128769 622.2384864873471 618.1526439597926 620.7021728439133 616.6267095654005
862.7320000839234 609.3365980928105 610.6807867156626 611.3668992854259 618.8224005500399 614.9310592790185 616.819001447162 613.7592019923279
863.056000084877 621.9553253072154 621.8318975244413 624.3157015894164 631.139666157846 626.689612723523 628.9118424565538 625.050102652654
863.3800000858307 623.229509082548 622.9492334072156 625.5925969828944 631.625303658417 627.5232112567519 630.1545840441871 626.2533648610042
863.7040000867844 618.4729219195369 618.2747529299095 620.6748202601262 627.6189688832065 623.569485266095 625.8369735437341 620.2045076948658
864.0280000877381 617.5940206521659 617.6321690477089 619.7850857379805 627.2251697358308 622.8973276702231 625.3102329759708 624.3735415430501
864.3520000886917 619.2628591458811 618.0621529797523 621.5881582503715 627.7358536191894 623.7000225810408 626.0347438074207 623.0260081430367
864.6760000896454 614.5150053489344 612.8360090547333 616.7281393827051 623.3918773795926 619.2148592933191 621.7863668617083 620.5228710114487
865.0000000905991 619.0044229508137 618.178677629177 621.3243052919997 628.1628650315753 623.6362557000537 626.5798356523276 619.6697830910132
865.3240000915528 615.3826713292035 614.4312936506558 617.6423998115761 624.4082958614655 620.0667294905389 622.913705114074 617.9425573002111
865.6480000925064 611.7707419781617 610.4880693716736 614.03582512964 619.8078435666675 615.8394184811068 618.5491423097308 614.3523853133445
865.9720000934601 609.4462315823166 607.5810575583781 611.7220398963389 617.1228771813242 613.2498052590759 615.7981753112538 611.3805013253232
866.2960000944138 611.5315292414308 609.3356745355866 613.907339228268 619.0569115391313 614.8837950498618 617.7093799250712 613.1518128661767
866.6200000953675 607.48008429657 605.9877645832909 609.7945279249759 615.4385972480197 611.1491228872906 613.8590804095143 608.6918974808225
866.9440000963211 608.8307117471229 606.0612066866607 611.2980045496831 615.6023208945135 611.4371868048047 614.1503631963767 609.0135404829297
867.2680000972748 602.74023661478 600.895531684208 605.105580230397 610.0194959008027 605.7027893113052 608.4039237403347 608.0593541033211
867.5920000982285 601.7667741970163 599.7823073420162 604.0835928716981 609.5738688742065 605.041636250334 607.9310582776222 606.5185202037828
867.9160000991822 601.042398071733 597.6553031536159 603.5921625819365 607.1157829211913 602.6289346335368 605.5180203965941 603.453875754517
868.2400001001358 594.8278723899087 591.3221751370274 597.2584034962322 600.9502368338212 596.3860757736816 599.4901603411711 598.4846195445393
868.5640001010895 592.3223076648567 590.3345223746064 594.6840733970686 599.851970402586 594.6008150507088 597.680727734841 596.7241288009628
868.8880001020432 590.1292939085192 587.5531662657382 592.5277737405593 596.9881584643153 591.7688932268644 594.7781406209981 593.2615904936234
869.2120001029969 590.7904096744735 586.0778986777719 593.4528613341995 595.7262953880447 590.4596245568589 593.5504591455534 592.6612394914258
869.5360001039505 589.9448112782363 585.9813092032737 592.5022302395352 595.9666176254738 590.2757477812594 593.1889239563259 592.8681861199022
869.8600001049042 589.0458220178407 584.0090628466721 591.7519985711407 593.9527688906744 588.0311486066392 591.1949020922336 593.559797826679
870.1840001058579 591.0508859974725 585.7838392714239 593.8083070891114 596.0657048317939 589.7549860936118 593.2721234302408 593.4858283305581
870.5080001068116 591.3555862312421 584.376642235304 594.2619321256096 595.8531940977653 589.0233456332008 592.8809396997651 593.7452411331792
870.8320001077652 589.6994127358764 582.9059000952464 592.6364126523529 594.085865641835 587.1887515977 590.6003391722911 593.6965583300148
871.1560001087189 591.7199683337199 584.1942036126757 594.7241873076184 595.4314828281175 588.5193767380536 592.1021491335317 596.8383343123071
871.4800001096726 593.25522840887 586.6650123736658 596.3052270124836 597.5048879101693 590.2606714555013 593.9729980724245 594.3698018976373
871.8040001106262 592.411021255836 585.7935475874225 595.4493444350422 597.278998137774 589.7768383071249 593.3149382829613 593.9062787574422
872.1280001115799 586.1329455083016 580.0837947828767 588.98700761999 590.1019966627821 583.6827762735072 586.7288710092666 592.2332318524809
872.4520001125336 589.7231810628207 582.9562453034963 592.7349236500355 593.5224928376558 586.9093375062268 590.3626442623508 592.5549241142094
872.7760001134873 582.7454087871831 577.2116580771299 585.4896770761618 587.3708863847461 581.2187072404774 584.5307400900471 588.2046805319209
873.100000114441 585.5407557339302 580.5008598551238 588.219570822846 590.9054900812529 584.7828417046279 587.7824079130824 587.1137958768601
873.4240001153946 580.1905119662471 575.5398082331196 582.7481787034277 586.4206212185496 580.1916988214243 583.2469607921279 585.1603568074324
873.7480001163483 582.3376199424301 579.0761822242989 584.8811562312417 588.9929253080106 582.8922512363333 585.8714048088098 585.9799748124382
874.072000117302 580.6628183888225 576.8037537948728 583.1351651500339 586.9768171398244 581.3240532573052 584.140997580693 584.7056676858972
874.3960001182556 585.8791257662485 582.3233336645528 588.477435944176 592.4957174604218 586.5146947685229 589.5752112870086 588.5012208048036
874.7200001192093 581.2775997805983 578.7372164903438 583.7219773669441 588.7051641062618 582.8078642432691 585.6624946762829 587.3307486611029
875.044000120163 589.0281743706834 585.1153608669163 591.668280422187 595.5970781560787 589.8251137864358 592.4938042747551 590.8707889456796
875.3680001211167 590.9496352120124 586.6003508209251 593.647098729853 596.9968851675932 591.332306839917 594.5800709656559 591.48830034888
875.6920001220703 582.8408355065469 579.3916187353615 585.2419384917881 590.2175205845118 584.5976760028526 587.6133273008793 588.5604215324212
876.016000123024 585.7573757798361 582.8462092482116 588.2197495128095 592.8245716457855 587.4368814776042 589.8688786112199 587.4868588816014
876.3400001239777 586.9959504481674 584.3234226426878 589.3766156423009 594.1579003561837 588.9730336364945 591.7978666319998 592.8438464981842
876.6640001249314 588.7580825972034 585.8020547865133 591.2005891951096 595.7073900873402 590.468074242677 593.1319186115229 594.5717421355474
876.988000125885 594.4033736371774 591.956711963207 596.9549275608545 601.3949597239791 596.0462695845849 598.546814059402 596.5885532680816
877.3120001268387 596.3936102112905 594.3074037517023 598.9344394414211 603.7180001633724 598.2686144772016 601.0914535033896 598.2453394560148
877.6360001277924 601.6265580192409 598.3921947405212 604.3531148281503 608.2155120221394 602.7117524853495 605.5732452970595 602.3628686447271
877.9600001287461 604.7537102723011 602.1520371633521 607.4627110488984 612.1395276908435 606.3705434255617 609.3190741514712 607.6940371586098
878.2840001296997 610.7755174560976 607.6248845902131 613.5599742697859 617.9161622351835 612.1620493944595 615.2396679666289 611.6339179932568
878.6080001306534 612.2122487115265 609.194382634364 615.0043341226637 619.0517143938803 613.4956612348035 616.5377833513339 613.8213428434917
878.9320001316071 616.6553255747006 614.4336778733518 619.3800729161802 624.5683385077664 618.8020586592222 621.9951489214394 615.6849316628281
879.2560001325608 618.0007779582559 615.865038630211 620.7685911554175 626.1994732557324 620.1602904217823 623.4218361228546 619.6568449359854
879.5800001335144 619.2440360664554 616.6547878583895 622.0105016068992 626.9536440329385 621.1969128806193 624.2261965603301 623.9838909104378
879.9040001344681 625.123105133008 621.9246047505789 628.0337078797361 633.0129530257683 626.8139839479404 630.4823605888452 627.8704275893863
880.2280001354218 627.7973533736139 623.9590115582043 630.8072797210855 635.2062498281769 629.02369000551 632.4889858142996 631.2157300875604
880.5520001363755 626.4886738214274 624.9973928327008 629.3089360436319 635.4778713798199 629.1349614912724 632.5836279841906 628.66351580342
880.8760001373291 628.7667300410405 625.4295386856917 631.7197654000906 635.8987681978534 630.1567477858671 633.1861998969251 629.9337650198067
881.2000001382828 632.5731153186774 629.0989535207873 635.6435507452396 639.946167849743 633.7851948970167 637.4234835642279 632.5712456859642
881.5240001392365 631.580633369947 628.9467098584139 634.5872529462382 638.859988885815 632.993386873294 636.2209896089362 630.3990860093498
881.8480001401902 631.0940563064462 627.4845055565243 634.1071353190824 638.3634641656073 632.4279914422921 635.6568064899132 632.0041497181571
882.1720001411438 627.1633983621392 624.7940539917582 630.0052490406972 635.4738766243167 629.3851851972713 632.609287896279 630.3834162025983
882.4960001420975 626.6881301295336 623.9507992087238 629.5155760400783 634.451990196292 628.7506151801334 631.5667408889819 633.4884867276003
882.8200001430512 626.165703015738 623.4090990203595 629.0301052579856 633.7162754106027 627.9504321318968 631.1367959441535 628.5580284286556
883.1440001440048 621.1787034275076 618.3588110515212 623.9487046832181 629.0192000566975 623.2312985340197 626.2729035484989 625.559335347213
883.4680001449585 625.0109570309589 622.3275699569921 628.01789431466 632.1810421463583 626.1190130243617 629.4816226456037 623.5081854609066
883.7920001459122 619.8467800437933 616.3110727718263 622.7308144041608 627.1172676415936 621.1933833325578 624.5405762824862 623.2574741143595
884.1160001468659 617.1048428583545 614.2577377907535 619.8925458930403 624.1153038724085 618.6205848549736 621.5919774238052 622.0672638414914
884.4400001478195 617.7484652823739 614.2745523589284 620.6606501188597 624.3175478708955 618.6197586375749 621.9238350378868 621.0477295008183
884.7640001487732 617.9265155905052 613.8012885925999 620.9168663089808 624.6685245312532 618.6607367486301 621.9328186581289 619.9260916825405
885.0880001497269 617.0067059546161 612.091380460844 620.0479331284894 623.3894139180112 617.2774055303507 620.7281978855457 620.8642353307005
885.4120001506806 612.5359112476325 608.4509508753565 615.4302702570338 619.082818363923 613.2051731144504 616.493992785039 614.6611397642051
885.7360001516342 606.2197819735998 602.3104674207617 609.0754050193709 612.8863262950259 606.8978159396418 610.2211079396433 611.3363076763715
886.0600001525879 611.9674813961917 608.5140554796349 614.9306416739419 619.2227385394398 612.6996845044496 616.3285512275771 613.2885037439435
886.3840001535416 605.1094782482884 601.3538536956421 607.9122053741554 612.3074406160156 606.1652404723005 609.3249807918486 609.3184722490313
886.7080001544953 603.1865290722162 599.4591724149972 606.0324099390352 609.8265426863727 603.7158670793027 607.080592758961 608.205770960062
887.0320001554489 604.2014986835435 599.9776908190811 607.1539825192817 610.8747124799482 604.4996400186737 608.031825360812 604.6277791255421
887.3560001564026 596.8326184405884 593.3765624181411 599.5841006489258 603.7381334430386 597.6539957920562 600.7596980702799 601.0786394472805
887.6800001573563 595.0892887259674 590.2270265229715 597.9788775763523 600.6893475324835 594.8067799836617 597.7371838680406 600.9780007224617
888.00400015831 594.456336030259 589.3910665597972 597.3469598146373 600.3265636492436 594.22153070743 597.3631235067185 595.1756835899141
888.3280001592636 591.6920872216106 587.5564166591637 594.5312472146113 597.969511358532 591.7946078469589 594.9972796402345 597.3165909709
888.6520001602173 586.8530848332227 583.0440283154772 589.5799712088786 593.5272180834758 587.29127753583 590.5351725768578 591.730341965605
888.976000161171 586.9997469078055 582.5921359553628 589.7892876789234 593.487148179565 587.126169892424 590.2065778431208 591.2433817490472
889.3000001621247 583.3964318545636 579.33563787873 586.1631597707208 589.3496407979221 583.2874802718054 586.1875333654291 587.5325964889407
889.6240001630783 582.0088465054775 577.0767933216472 584.801862981606 588.2452609688256 581.8730089910944 585.272669683306 585.6541958032719
889.948000164032 578.973993808098 574.9516003658468 581.6651057950265 584.7308122304389 578.9328461311615 581.7500967105224 580.0375182268695
890.2720001649857 572.8078513024943 568.7751231365719 575.4164155196544 578.863844805761 572.9733832849473 575.8252941493927 578.2501089945083
890.5960001659394 572.4380870337488 568.1814845323648 575.0905352648334 577.6572177147908 572.0447364957756 575.2230938869383 579.2739564820617
890.920000166893 573.0840070141968 568.5345315465783 575.8673665704063 578.2900808743614 572.3516651947731 575.5300264703886 574.7550596948975
891.2440001678467 568.4988476870124 563.353659367405 571.304885888816 573.1694983418638 567.2511352744457 570.3746043368977 573.0645596025212
891.5680001688004 573.09313568804 568.4736045185514 575.9474130340827 578.4940131353486 572.1378609369692 575.5857699299792 574.3288402697452
891.892000169754 569.1342805017783 563.848372312126 571.9487144998553 574.2283077583179 567.9700756429675 571.3937563076263 572.874355403268
892.2160001707077 566.1272209701231 560.7715363109129 568.9156918698972 571.053306310313 564.8957671180905 568.213203009918 570.5177967497988
892.5400001716614 567.8209302691073 562.0331205969242 570.7663631191647 572.5672483515511 566.0160401092196 569.6616646332882 568.998650547564
892.8640001726151 564.2473732344123 558.0913235528454 567.1771899131361 568.1708219159221 562.012535328624 565.5736363937127 565.9220277136664
893.1880001735688 559.7002328816709 554.6659396584305 562.4531804178009 564.7501148333248 558.5523872488578 561.8056240316678 562.0326260654023
893.5120001745224 554.6534143297084 549.0784842160149 557.3403587837176 558.745216785358 552.9849394107276 556.3295350199096 558.6128094644776
893.8360001754761 550.6794567495411 545.3420389452588 553.2777823760075 555.5395318493474 549.5958459193909 552.4387268722628 555.8884710927999
894.1600001764298 550.4667200124454 545.2324159449356 553.1951538894276 555.2080792968931 548.9510300019213 552.2228799865578 553.969553664331
894.4840001773835 551.8668416003427 546.7392079348548 554.6653917031281 556.51091240525 550.0805344742683 553.2376212320613 553.4383727935018
894.8080001783371 546.8013080326599 541.2261700601847 549.4727722547841 551.2577901546249 545.2004594776473 548.4587615721953 549.1715644810315
895.1320001792908 548.8873679600475 542.9932720605915 551.6216001838876 552.9349421593136 546.9856496969982 550.2811118593163 551.4909357319048
895.4560001802445 543.2798794833616 537.915240218048 545.8684667627798 548.0375732002026 541.9964580539786 545.0128027839608 545.4310838702208
895.7800001811981 542.507087399575 536.8420850031803 545.1666184490504 546.4158378490166 540.7056976836705 543.7344240882923 545.0673492804372
896.1040001821518 543.7167108841891 537.7032355162344 546.4384985094146 547.9214037838362 541.8073302855507 544.8006962477068 546.7082147952578
896.4280001831055 542.7439772188875 537.1481390909977 545.4834869424096 547.0171678808811 540.8012357549777 544.1651682489126 545.7315172563146
896.7520001840592 538.7075749884386 534.2893548624356 541.267091631332 543.9887994929092 537.8280587234913 541.0880213035821 540.9335365126062
897.0760001850128 542.7137041570782 537.3090389687915 545.3759063674536 547.3848441689843 541.213704599735 544.5590612923286 543.4990093224228
897.4000001859665 536.6652475491933 531.821069179293 539.2489123833141 540.6644633519031 534.9272415133206 537.9857854677723 542.1639643923031
897.7240001869202 537.533952276822 532.3636028531605 540.1929592772135 541.6355041314085 535.6401966768226 539.0237005899114 542.1659692958528
898.0480001878739 540.6303468484309 534.978907921666 543.338919777416 544.4382541731154 538.659437178459 541.7369208973919 541.8301292942499
898.3720001888275 539.3831373573709 534.4313949997842 542.1365870401337 543.4195220795497 537.3515471177759 540.5062334105196 540.3786739628764
898.6960001897812 540.7007690157826 534.8333771236219 543.4741907141528 544.8533665323284 538.6901287617652 541.6978554824849 541.6076019025218
899.0200001907349 537.5654098283118 531.5136911606658 540.3232809498886 540.8559118059745 535.0620722583684 538.1090856757991 540.8905445634997
899.3440001916886 540.0989783853121 534.367435302752 542.9354147371085 544.1529732961596 537.7705543607018 540.971617569137 540.092307920768
899.6680001926422 535.5637040926559 530.4835501650193 538.2119591832558 539.8962951301046 533.9387382815894 537.0351347005376 540.1111439295795
899.9920001935959 538.9385904357636 533.432795624391 541.7261324260901 543.0940610198065 536.7250783113298 540.1169009471218 541.1162990314261
900.3160001945496 539.8205938223374 533.6587912585568 542.6879695472819 543.8578537523479 537.3556043749096 540.5558088916405 541.2152491931159
900.6400001955033 543.1096272520341 536.8169483174402 546.078336124493 547.457420354547 540.5858476642564 544.1646664037145 544.4708496865112
900.9640001964569 537.770019296516 532.395321266606 540.4831654006477 542.7290595427278 536.2831610180675 539.5934889394473 540.3983633279553
901.2880001974106 538.0490654522849 531.2063918753303 540.9097856982924 542.229080884071 535.629410689568 539.1706491806248 540.4725428431627
901.6120001983643 534.2301980651698 527.4425915456909 536.9917566984698 537.611031231966 531.6658839200711 535.1664509319011 538.0641961344298
901.936000199318 537.7200438211573 531.4865731705548 540.5620394957393 541.8785443375048 535.4076459134005 538.7241597396819 541.2703537496693
902.2600002002716 538.4149591989963 532.7472444168088 541.1727259243464 542.9466471147948 536.5792542669195 540.0926745072668 540.0228395687577
902.5840002012253 534.0158293230695 528.5768409453028 536.7107105295723 538.6680338319746 532.3133849050845 535.4942195403055 538.6685666889655
902.908000202179 539.3102717810835 534.2878617315334 542.0572026559744 544.1949796444353 537.7004695910856 541.4124504495292 542.6905743382907
903.2320002031327 536.3831940064779 531.330190513019 539.1495738606247 540.79695016877 534.5376265967548 537.5532365728303 538.397644469428
903.5560002040863 534.7857097114413 529.8797152408906 537.5260457168594 539.5453712613041 533.1974451084511 536.3365665836353 539.5894955466559
903.88000020504 537.416422815983 531.0167455734139 540.2729276993833 541.7247794434705 535.2313833873735 538.4923642955742 537.7042384218685
904.2040002059937 536.436710712774 530.8554724268183 539.2546207789262 540.9746463105536 534.4439836383199 537.7686419692952 537.3485103840512
904.5280002069474 537.3626278016384 530.8811953427297 540.2705972739831 540.7858261955982 534.5073282679172 537.7974738221586 538.0753099751233
904.852000207901 535.2533592223072 529.6315685773903 538.1107020324397 538.6350458977453 532.5535330940521 535.6715356696121 537.5466563902445
905.1760002088547 530.7590983414818 526.6482116709437 533.3702009242544 535.4783683532511 529.3738198756189 532.268872963714 532.9096939609195
905.5000002098084 528.8250711479152 524.2519775238393 531.4696123970185 533.4425543504469 527.2733690675266 530.0332530169352 531.8186913801758
905.824000210762 535.2802181200648 529.8411710156911 538.1068052405034 539.7426293318854 533.2400009448038 536.1871535326912 535.3556799161413
906.1480002117157 526.7905205938073 521.9276128502743 529.3626765797942 531.0810761803024 525.3009342332105 528.0550236011538 531.9210051466118
906.4720002126694 527.500573129312 523.267764043097 530.0597603650444 532.6219582080536 526.4611992016285 529.3396596625508 531.477481951331
906.7960002136231 530.2059388146012 525.397386894848 532.885327783324 535.2435972791878 528.7837789899528 531.9862517425971 532.385090056328
907.1200002145767 533.7609071328543 527.5284885580628 536.6216721826537 537.720401721354 531.2814303213468 534.8153867399116 533.6240028641321
907.4440002155304 526.7360064070866 521.448582238656 529.328659183062 531.3124053275975 525.198203155217 528.1822352752308 531.6882560395749
907.7680002164841 529.2011323139617 522.8054662227926 532.0205804730034 533.3063807944691 526.78757584032 530.5448542402723 529.324270599916
908.0920002174378 527.6271945764378 521.4678081345346 530.341489756772 531.6877290833975 525.490279349839 528.6532185979443 528.9552108102117
908.4160002183914 524.6259253230289 519.032323568277 527.3020663477587 528.6110699110063 522.5159554302318 525.5743063562556 528.4338515226117
908.7400002193451 523.56565717849 517.4916548977686 526.2626957721675 527.7564085300685 521.3855008939652 524.7627086223441 524.4272961829918
909.0640002202988 521.629100228432 516.5839780231278 524.2788543756734 525.937608143713 519.7720398333701 522.9105342476064 525.1428978167079
909.3880002212525 516.7649193040227 512.7164748023514 519.2069502293912 522.0550915051333 515.9466927985867 518.8637756279529 522.2212235351865
909.7120002222061 518.4911107557683 514.5470936679577 521.0767395868224 523.7865788925211 517.239871672053 520.2195715236202 522.7750085293628
910.0360002231598 518.8330998760123 514.2935642122007 521.4712938576216 523.5479526369925 517.1188460663124 520.2984335825178 520.241053361822
910.3600002241135 518.1975842705389 514.1074391506054 520.8047230854153 522.941722547556 516.6492652976146 519.7550987535668 522.0286826657432
910.6840002250672 516.8588813241004 512.2784353071579 519.4600461477298 521.5475992011684 515.2748165908613 518.1600461252528 518.3755752589792
911.0080002260208 514.1808994130148 509.5068049331194 516.7511977982456 518.5394696766298 512.4192329907193 515.2544310833746 517.316899468161
911.3320002269745 511.90833532474136 506.9619279827143 514.498009858438 516.4161105372484 510.17125553787196 513.0334479415096 516.7428562434907
911.6560002279282 513.6822062645535 508.5171669972708 516.3456294684314 518.1590834483075 511.66263543179673 514.7574529039138 516.4317834863726
911.9800002288819 515.1916635938176 509.5627714412668 517.9206487014353 519.1702691949204 512.7528303661963 516.2206787686459 518.4957446632037
912.3040002298355 511.55796029873034 506.74310999877014 514.1374824489162 516.507853364134 510.0710299394358 513.1175865274215 514.9941424149891
912.6280002307892 512.7585695388202 506.8269858932715 515.3981454449643 517.5312393893402 510.8644969851317 513.9968713349012 515.264767890993
912.9520002317429 510.2656752481837 504.75378376645165 512.8606499678511 515.2037260308208 508.6059573900472 511.9695375792352 514.5606486862462
913.2760002326966 512.9302179092264 506.0975342802084 515.7830912754663 516.0682489995107 509.6536057084271 513.0482517728093 513.6484596160991
913.6000002336502 507.1799386677616 501.21674958647145 509.81846926409366 511.1291921419987 504.8572273171493 508.0552996000176 513.2423592319439
913.9240002346039 506.7228035667065 500.93671952342015 509.3560105521053 510.5692061855656 504.37540741112014 507.4224223330932 511.84529662500444
914.2480002355576 510.3730052971947 504.7992922389567 513.0619565129168 515.3110190524317 508.41397236444004 511.8015154783401 513.4583251428754
914.5720002365113 506.5348956854357 500.9557748730376 509.14587141287745 510.47840561918736 504.35711912722616 507.2792544411978 509.90737159236267
914.8960002374649 508.5413151877743 503.14790995602965 511.2411490649895 512.9907839093339 506.4121753726628 509.61541116740545 509.32498848605735
915.2200002384186 505.9894837966688 499.8784088947558 508.6938020444552 509.59839551291634 503.3242976886346 506.7042687895698 508.9133303010111
915.5440002393723 504.8214957722879 498.2337876063388 507.54409651081687 508.6405188443208 502.22485900512737 505.49416704439705 506.4171029477605
915.868000240326 506.2645938942658 499.22567481121956 509.08032786678524 509.2620555034958 503.00194755310565 506.3111259655993 507.05216492093564
916.1920002412796 501.53858665859934 496.25885302692313 504.160677656565 505.4364677443229 499.1987950301791 502.3573979053526 506.0882569059975
916.5160002422333 506.0455612167358 499.10443530635075 508.8838948747162 508.71187115676753 502.5178854674516 506.1171018699606 507.14633233309155
916.840000243187 502.53325742329685 496.2566600713707 505.2448672364061 505.80215155482097 499.6821412450172 502.97472731040807 504.502890951998
917.1640002441407 502.74136086881686 496.0361472154865 505.5171738294257 505.7381057876618 499.51632492238036 502.68518179376315 502.45040786227764
917.4880002450943 500.1482133190568 493.9567416692813 502.8264095911733 503.5555097552687 497.3672877723352 500.7800035281965 501.33027032526434
917.812000246048 501.7179248350922 494.98232457053956 504.48207986282915 504.3991314549611 498.40675523086986 501.5189868298063 500.89251726544546
918.1360002470017 497.2998727405578 490.74744243603436 499.9642400205747 500.5771420736201 494.43823041482597 497.7669296657781 501.27778143890555
918.4600002479553 493.8605289609602 488.6650419492633 496.3173831645062 497.5657414554966 491.86602704103757 494.46608947991876 498.3040045783483
918.784000248909 496.57825306568145 490.682960059871 499.1654648675951 500.1285904315602 494.0918171506314 497.1279907663686 498.62446876457966
919.1080002498627 499.0183083174645 492.8906551588414 501.75375866693014 502.5781494684232 496.15554836060403 499.20432751042307 499.4464127925172
919.4320002508164 496.6826197607185 489.8263630024407 499.4016796770396 500.13575912231926 493.76061991959114 497.1660407186373 499.1613574480267
919.75600025177 493.4190010745907 488.0221044596505 495.92423103461897 497.6538944212195 491.4573914142196 494.53286959098745 497.649171140487
920.0800002527237 498.5230613334455 492.61709475862347 501.1963127712865 502.5501381696215 496.11777310230343 499.5895931432895 497.59322595836284
920.4040002536774 490.896850343903 485.5319938158276 493.41800983938987 495.2302110074505 488.96374995327983 492.039417924933 496.1822993747769
920.7280002546311 492.31890384308076 487.4887555533444 494.82824916352746 496.9631362676679 490.6089945612182 493.4898287459672 494.95664156426506
921.0520002555847 487.83733526908645 482.5465543807004 490.3245223036449 492.3510432077884 486.00635209801993 489.17307650609825 493.25925700430554
921.3760002565384 494.49523312901255 489.2364000604937 497.11111475862185 498.98158411628447 492.4680601404867 495.6142149807997 497.95203493658744
921.7000002574921 491.7928909630001 486.1950529701953 494.3487042245554 496.35311745942477 489.91164461285064 493.08545094854105 494.43741310676745
922.0240002584458 487.5535215742202 482.1283714852183 490.09588294834515 491.14970408229703 485.1827133468021 488.1916084403621 493.33869456184397
922.3480002593994 492.0198566813898 486.7973581100106 494.6435175214825 495.5960276363095 489.52365537758726 492.53786924248675 496.35256913957016
922.6720002603531 493.8257277145852 488.42323989983163 496.5894123659291 497.40596658039703 490.9515082033703 494.0599519707657 494.89416122115796
922.9960002613068 491.8008946073959 486.9861825932559 494.40548428015063 495.75941918609067 489.5609663783216 492.63830100087114 495.06577482455623
923.3200002622605 490.27237899441735 485.6858637124624 492.87453425613637 494.4039188469655 488.1264848943865 491.25005105498667 492.2679324120644
923.6440002632141 489.9383549123148 484.9073259680513 492.5464421049152 493.52519361480483 487.4666740603366 490.8403037958111 492.3799410025737
923.9680002641678 490.8316993362148 485.97859407107285 493.4681248576578 494.4883943813578 488.3270388443632 491.67452149713523 492.3613312998391
924.2920002651215 489.8188123166027 485.66171154075107 492.42435868595817 494.45858108803645 487.95445484481684 491.13809518083974 491.4161501837947
924.6160002660752 483.6358730344622 479.23751497085124 486.15244210960947 487.46533019745436 481.5305042431865 484.38365512237453 485.6117886280115
924.9400002670288 487.0656277062238 481.5527896052197 489.6773856773593 490.6818734266893 484.50067261921595 487.8006688721226 490.45969364149613
925.2640002679825 488.11584633363816 482.0280913715797 490.83378115716096 491.76581762235594 485.281524706495 488.73252627127056 489.23079600735514
925.5880002689362 486.85932089495884 481.80741716147566 489.47624653783816 491.1054671282418 484.6114814710627 487.7600738970291 491.17448622515536
925.9120002698899 482.5816771643896 477.8985398665368 485.13439098639674 487.08911788736 480.61121371670083 483.774558233173 487.85898621832735
926.2360002708435 484.938074898942 479.5029245699069 487.53058742810316 488.975485162263 482.64204680583936 485.9701286175191 486.8217214853014
926.5600002717972 485.44421314615226 479.8607845272619 488.07232560209513 489.51248531861864 483.0317078512818 486.26712009825894 485.8101264544108
926.8840002727509 482.5576910912637 476.23806956265776 485.202727589422 485.6238169649864 479.5352729844788 482.7335313014412 487.5516992107707
927.2080002737046 482.51316978858824 476.57675355902023 485.10883233902837 486.2933470062327 480.06903780727737 483.26051634169517 485.3388946968456
927.5320002746582 481.4402498218968 476.29520686725647 483.9126566942997 485.504853479983 479.52432638502 482.38217115157704 483.28220786294673
927.8560002756119 479.97037066274066 473.8672802029537 482.5140169529774 483.0166589124203 477.19990976092845 480.28328065345926 484.80364473246345
928.1800002765656 479.8281364738159 474.19300821965896 482.36422661835275 482.93612457390975 477.22072501916216 480.5805136227381 482.6348394104907
928.5040002775193 482.2428803833595 476.31799963081085 484.9674075136968 484.2096533265518 478.54863039057716 481.7823886850101 484.7656382619075
928.8280002784729 481.66492478405235 475.68612785932254 484.2711149347237 484.7967318668155 478.8893500526116 481.91767099411976 482.7547428817253
929.1520002794266 482.1906189163322 475.317076308689 484.94483905910477 485.04482995709776 478.774341187333 482.06651423065466 484.3092149564029
929.4760002803803 478.6415993318302 473.26322712849793 481.1861627050317 482.6082060237129 476.35165882308013 479.69252937222876 480.8255544624151
929.800000281334 472.3325572601058 467.5683345910924 474.66313363486825 476.68290445548655 470.75581623543906 473.6355570146903 477.04494921617595
930.1240002822876 473.6973868195838 468.45458208049604 476.17581900065863 477.18538990941255 471.33118361700946 474.22649167119687 476.23529517397424
930.4480002832413 474.7086585155224 469.9273645642234 477.2060842900653 478.6272662193709 472.51177375333896 475.6049043737867 476.08595831766166
930.772000284195 475.60459783918213 470.07667332480975 478.1371282494146 479.3744133915696 473.25202974834207 476.4374491587024 476.5168524665837
931.0960002851486 472.75412340249636 467.79719062514084 475.20692666815137 475.86881871272357 470.26092105959265 473.02918927791063 476.3508907740784
931.4200002861023 474.6475555265929 469.73640273601404 477.10878379040037 478.44836874746306 472.52928370027126 475.4816129415335 476.1084925573461
931.744000287056 475.1163172803964 469.9093000102753 477.6863734701675 478.9753793819053 472.6774144125908 475.64141348499425 475.46823547898737
932.0680002880097 472.4526503006536 467.88392647293904 474.9125179274664 476.6292410154123 470.49769759657516 473.567949627193 475.2371934058339
932.3920002889633 466.41789737268584 462.6122425612792 468.67228187622374 470.58336662642967 464.9648564487473 467.6375131397046 470.78397226527994
932.716000289917 470.27290449416574 465.25820429975033 472.7463794892203 474.1223727707174 468.0170694346248 471.10534724749414 474.0389476917108
933.0400002908707 469.0428345440048 464.7569826550603 471.4582368492233 472.81654577024216 466.9518575061883 469.7791008519587 471.0550668170051
933.3640002918244 472.86223175374164 467.9116019974955 475.44110700794823 476.3431535480845 470.22493875411794 473.35210183360937 472.21985861229024
933.688000292778 466.54472654406834 462.2556333258427 468.93853319396635 470.49108916690307 464.6386896468 467.42559707703253 471.55862813363785
934.0120002937317 470.5993809986643 465.60138714040556 473.1664603847547 473.93253213650485 467.8785534018333 471.08297802497884 472.22600318826204
934.3360002946854 470.99964637918697 465.4889904518137 473.62102125847014 473.59733265196803 467.7882858680073 470.8032865811091 472.66691990215173
934.6600002956391 472.40977023705636 466.125586973287 475.15928623239813 474.98513830957666 468.8383345357622 472.1972218589288 472.92340787262447
934.9840002965927 471.2347766037577 465.15518985907227 473.95355786711593 473.8645189206745 467.6950601566175 470.8495515759546 470.4242027511897
935.3080002975464 467.13252624257603 461.5240340724465 469.6951231339026 469.8733275675386 464.0838804499168 466.86748980862205 472.92616414631243
935.6320002985001 469.54842964689647 463.22772048892176 472.258599823523 472.6486194710436 466.1915176014134 469.5348458346943 469.1403899898711
935.9560002994538 466.30972572527224 460.96412979702166 468.85106164558306 470.20686600549584 463.8019821885978 467.08934158116205 468.7627254879807
936.2800003004074 464.72372211973436 459.07257425643684 467.319621005955 468.3551269866751 461.89172845660744 465.09875924808637 467.4306550205886
936.6040003013611 462.4040667442059 457.2558086930918 464.89149524512476 465.9460275251613 459.8660958856399 462.84965949746163 466.4917680338466
936.9280003023148 462.3747396100776 457.00043122611635 464.8874277012866 465.75755331524635 459.6748863911045 462.64699647068153 467.4140547723714
937.2520003032685 464.08995644188246 458.7396905992539 466.63182992855656 467.6635102579602 461.4325615126274 464.48245456141257 467.25927470281647
937.5760003042221 460.4551952273964 456.3623047967503 462.83431248141324 464.38234474995977 458.395171093499 461.1585225355639 464.1020766298067
937.9000003051758 458.45650393505207 453.203274776555 460.9036458231329 461.4255703079823 455.745404827641 458.2594117139818 462.6421753698395
938.2240003061295 464.93706241713096 459.07507373258284 467.56967398123925 467.92681516713 461.74366767986555 464.8198824048845 466.32287313769876
938.5480003070832 458.4937813259428 454.0793631316862 460.83190607358415 462.576187808903 456.65539432207726 459.6165377631787 463.19714477935077
938.8720003080368 455.75851006401933 451.2177512241028 458.0557456803082 459.67898732200933 453.8584907599121 456.55296409745915 461.7459094897149
939.1960003089905 457.836631114639 453.5333937255421 460.22589537528665 462.2131442436308 455.89300864110146 458.97240600037367 461.50227666895904
939.5200003099442 458.34595323942824 453.14339696409036 460.80165608647303 462.4482443654929 456.15073301948973 459.02538876210394 461.46206916276304
939.8440003108979 460.976924949705 455.54347474700825 463.6248307141992 463.96383161483845 457.7668886026154 460.67702457706406 463.02162897473227
940.1680003118515 459.35969751685093 452.85591886264615 462.0163638058275 462.2978766737285 455.9460809538668 459.18530490834985 461.01822316989455
940.4920003128052 460.62391904976397 455.32222179022153 463.13165386180157 464.901437294375 458.43006700472563 461.4961980722421 461.9850047986307
940.8160003137589 457.3012696254764 451.6655932712079 459.84720466131546 460.55568939187276 454.37827072181244 457.50127206893114 460.8529588471023
941.1400003147126 459.34076671941216 452.4246292704983 462.07259310184406 461.4823306898743 455.3043721662416 458.56491190739325 460.62980228244373
941.4640003156662 456.2842495158329 450.64759918927734 458.8323846758108 459.7958202507657 453.43657474483325 456.5668134106147 458.8757155370381
941.7880003166199 456.623058881193 449.5324543133149 459.29846219898593 459.4635118341048 452.9847087370739 456.40155879217673 460.84987919222755
942.1120003175736 455.3187306279742 448.7974394834258 457.9220849841469 457.53527508980477 451.65719889185993 454.76766160272297 455.3210428596557
942.4360003185272 452.2741294984325 445.53314031554714 454.86609161798185 454.5941146130232 448.64755734367907 451.82825712292237 456.5425024983856
942.7600003194809 454.51921665695147 447.4531472116224 457.1117014626219 456.93021235909055 450.93501286736534 453.98787609733006 458.34528221744745
943.0840003204346 452.39012044609035 446.28011910051214 454.9270779156915 455.3799045797848 449.2070348809384 452.3818357309282 453.75555244293923
943.4080003213883 456.23462948954295 449.08078652786116 458.95417450101536 458.71861667197925 452.34732400468954 455.6205369683227 458.3063251418371
943.732000322342 453.3454599315688 447.57341073354087 455.91177760581166 456.82420110138753 450.2731379225981 453.65910410474635 456.55429549522876
944.0560003232956 452.69791663111863 446.8106798801282 455.27758189294474 456.157600471779 449.67960475882046 453.02262183658524 455.43298276760237
944.3800003242493 448.9213702591124 442.9826242806478 451.4913040858274 451.20790030881005 445.2838095127464 448.6012426013006 452.54098742493727
944.704000325203 450.5009497836328 443.8505941607076 453.17625981315325 452.6909974200008 446.5478476984212 449.62948567443505 455.1767050802187
945.0280003261566 448.9253729163636 442.9796838248469 451.46920138702353 451.1644725899739 445.3530124837399 448.4391957837462 452.38315663063275
945.3520003271103 449.1537491237452 442.9580394989795 451.7480478708118 451.94888250988265 445.7069531026873 448.80979364689426 452.7553921784877
945.676000328064 446.3807110748327 440.84204423297206 448.86057880102817 449.0546169681779 443.25260528120634 446.11777323392664 449.2705442627591
946.0000003290177 443.36014249964444 438.78281981057603 445.6799686991444 446.8945959540173 441.06669334431524 443.9767731258289 448.93815584275455
946.3240003299713 447.99310332090874 441.6844260519886 450.54184541523415 450.6635244939698 444.64584870105364 447.8050228878209 451.09958239279297
946.648000330925 441.61333601096635 437.18444371162985 443.9755168519141 444.9112418138036 439.10027471467527 441.9002543688588 446.4616477560928
946.9720003318787 445.1042893022185 439.1971610259624 447.51866919343354 448.8002526929633 442.5457513687461 445.789325430064 447.5859199890343
947.2960003328324 444.0054763044453 438.5261377362218 446.45871555479687 447.11670901800323 441.09234441712323 444.1331096444279 447.2796705558907
947.620000333786 446.15437937032203 440.618454406966 448.65921371235777 449.27391082684636 443.14939862934943 446.12893358866035 447.97073983913276
947.9440003347397 445.871961743715 439.9430274630811 448.4280446439771 448.4584967774645 442.4434436571456 445.5696692350065 447.32015871376973
948.2680003356934 446.5048313166648 441.8871271264275 448.9446200779546 450.7316934470111 444.2311221055403 447.4786470405231 448.96418023617616
948.5920003366471 445.43399294901434 440.7114413199837 447.9174773532964 448.8224544375879 442.65639265899813 445.4959862480238 446.4113044407467
948.9160003376007 445.2406676333376 439.18701037575255 447.74833511057085 447.87667548458217 441.9048135512926 445.32093489042666 447.0158553691751
949.2400003385544 446.30644973952167 440.3872289914681 448.9013379525152 448.9602530880035 442.7920372913059 445.9546142182028 448.09621511130996
949.5640003395081 448.3628652732839 443.10797590693414 450.88220486399996 451.8821615381895 445.54498722492826 448.8755046163948 448.3845275455545
949.8880003404618 446.03048139877853 440.3826577841546 448.5714729449248 449.5445080439059 443.07557178831723 446.3266562116927 450.94669435138746
950.2120003414154 444.20961121687196 438.425320773292 446.6907279914591 447.4850690157992 441.2956561165414 444.37680890550143 447.183732687155
950.5360003423691 446.9204108096601 441.4145670894229 449.4602235176912 450.3109891436103 443.9136573270827 447.2825040295265 450.1578313504757
950.8600003433228 449.96961523748803 443.9125729028781 452.6575918842377 452.58856928123265 446.285751466547 449.4313339261445 450.73665197137495
951.1840003442765 445.0680863461721 440.5842083480608 447.48626033847495 448.7037997695097 442.58340819520504 445.7318614332096 449.0303458095975
951.5080003452301 450.24730459317095 443.91632753807437 452.92944288679485 453.2628469300208 446.7058328014871 450.2019558554181 449.4507311006138
951.8320003461838 444.9943364978847 439.27505827590994 447.48374127228084 448.06149126638456 441.96722490498996 445.25480131927304 451.55813066060136
952.1560003471375 449.316878408391 443.400880960632 451.9604456068229 452.4657403099204 446.0770991409413 449.33288587751906 451.8412518718702
952.4800003480912 448.789920373937 442.9904675192273 451.39056447586984 452.157746139947 445.7881041142931 448.6655387444371 449.69788430848683
952.8040003490448 445.49697483858176 440.1288301954161 447.99604701544854 449.4595289404942 443.017444025817 446.12625162956186 449.15342380990035
953.1280003499985 449.5356441618216 442.9372432194359 452.2447800096356 452.3120164320667 445.9341753149945 449.2660938750538 450.4960837405577
953.4520003509522 447.5579325438932 442.1078073604424 450.1293611347142 451.05422517294073 444.7279610651593 448.1451578272084 449.7273490636545
953.7760003519059 446.3993925975809 440.6560888197912 448.9869147136394 449.38554191625883 443.20176196092746 446.42283098392716 446.6485571632726
954.1000003528595 444.51961967166994 438.24741715733427 447.1278121266923 447.102948611074 441.0648351530243 444.40955256965907 447.8526634788484
954.4240003538132 441.3192700469983 435.4799371631661 443.86565277578427 443.7848606286732 437.9199206274009 441.14590508306173 443.43182366326727
954.7480003547669 444.276376465604 438.995683777443 446.8007294378847 447.46313743797685 441.39539706938604 444.5536643200181 448.18926235005466
955.0720003557205 442.99355763922307 437.62551877689384 445.55475103161507 445.7822960736801 439.7992730014329 443.2130262226236 447.88991712674044
955.3960003566742 449.88683591476104 443.10832382288186 452.7310872165182 452.39217537589616 445.78720326344364 449.5178081878271 449.5332644402011
955.7200003576279 441.8437381793294 436.8072867241487 444.33284469223656 445.3144112722449 439.2153897450685 442.4976694350345 445.15107614248643
956.0440003585816 441.09697390904137 435.61456671715393 443.6155431240252 444.47407844792656 438.24088064628444 441.5230392743614 444.36449176061035
956.3680003595352 439.0249776277484 433.9211380063579 441.53129165387713 442.1429273878091 436.07985693102785 439.10079784215003 444.13579962802055
956.6920003604889 441.2494360923589 434.9421493266716 443.8702337390266 444.28457470422137 437.93404221938255 441.1898736144107 441.283197344581
957.0160003614426 440.45198446646066 434.55817663605325 443.06478851687086 443.1130131128487 436.93828533265975 440.14347522277444 441.5087499796718
957.3400003623963 435.9445618570585 430.770177101031 438.36154786866246 439.4887506152359 433.33370826923715 436.3193212394941 439.5738581504769
957.6640003633499 437.4134786470953 431.61123800000064 439.96639534810043 440.44582691037834 434.1762793130566 437.36365904710493 439.914056136913
957.9880003643036 438.28926658104604 431.5071136876199 440.9436527343099 440.1603341283376 434.1394535355773 437.6974367269038 439.1920356361844
958.3120003652573 435.35247115299916 429.75163332557963 437.87662824449785 437.69104459513375 431.9163183361183 434.9193798105812 439.0868300899708
958.636000366211 433.0410926987143 427.1440073028913 435.5446579948197 435.35932702115326 429.53422815448255 432.8078151880396 437.5962366229922
958.9600003671646 434.9097214152731 429.20749461038815 437.5274953797731 437.1016443622575 431.1114484633508 433.99261968629486 438.69282184677496
959.2840003681183 431.59994096635734 426.10767492168407 434.08609477971123 434.59330066108294 428.47002978059373 431.5286103930961 432.6422243244291
959.608000369072 432.2127488385856 425.8764683744355 434.8108774450941 434.3213862381656 428.31241082737114 431.6562305174979 435.6185528870274
959.9320003700257 430.1462942335663 425.2839687475808 432.5119784163959 433.3901124491878 427.43758596760307 430.6202376191022 433.8064248596959
960.2560003709793 432.10066055379036 425.8101053029347 434.7596367090632 434.4071799726793 428.1071696834049 431.51460803609245 433.5848018486789
960.580000371933 427.45977991633123 422.23165991038934 429.8824565944564 430.6939871206723 424.6244099590647 427.6520486309225 431.2877856624675
960.9040003728867 424.2941916941046 419.08734241470256 426.684585159202 427.24206314063406 421.29667829433856 424.1089524527947 430.375835279644
961.2280003738404 427.7091859711844 422.19978339607155 430.1185514106038 431.3352440415148 425.11253721716844 427.9548433837139 430.4446383395565
961.552000374794 428.4151500171924 423.11556836937393 430.93104057805965 431.548719416842 425.25377014033086 428.36627615701866 431.110781350929
961.8760003757477 425.00567745955436 418.8006532940567 427.466341119253 427.43408798986576 421.5248222907269 424.61775612398753 428.572331478953
962.2000003767014 428.05385317001446 421.8316919780722 430.5909282218535 430.2250960902534 424.38415991007685 427.36235980853303 428.54599289259005
962.524000377655 426.09208557799246 420.6809826496283 428.5676177235329 428.9140946321527 422.8780170631432 425.83030120179444 428.54862742151806
962.8480003786087 425.23103127652206 419.6795309201729 427.71162694750217 427.65688896654865 421.7558018792008 424.9290162358882 427.62609321382905
963.1720003795624 425.1935237900676 420.3524982487147 427.6453288601391 427.5320716402938 421.79021029730404 424.85897958267435 427.51334267859863
963.4960003805161 417.2495048310461 412.3706469740557 419.5715656526404 419.6991399976315 414.1135825108628 417.03250811890376 422.02815549640593
963.8200003814698 427.179757586205 421.26804734108947 429.7838052322306 429.7022969159616 423.44539247519447 426.69028715815637 425.78819501588066
964.1440003824234 425.7485769275013 420.6533322443082 428.2439406180381 428.4363184781306 422.4833703004647 425.5621739132199 427.70194092316956
964.4680003833771 420.2512609566112 414.8872080860491 422.63186420187714 423.12176245411774 417.2065823042748 420.2185888045427 425.5432295181398
964.7920003843308 423.16943616698575 417.80919234138537 425.6555233776584 425.76638072497434 419.70147674532535 422.82061856296866 427.4163998528134
965.1160003852845 422.81195555454667 417.30321082023016 425.26240337801585 425.5722083520247 419.56515425564373 422.64401775877013 426.08150314055695
965.4400003862381 427.0372242750864 420.26171424184304 429.7652952616372 429.5764459446132 422.978248856675 426.1719377119218 428.85688138432744
965.7640003871918 421.64806895677214 415.8147413349518 424.1269488033605 424.7792752235547 418.48801378390675 421.6091202411885 425.77921613506885
966.0880003881455 422.358469589189 416.2498000531466 424.9010920666989 425.03901293093236 418.76353611959246 422.06750047216826 424.9363663872849
966.4120003890991 418.09543635123487 412.0934476130555 420.5121187757354 420.80597197787495 414.8674088260543 418.108143113928 422.12812171534176
966.7360003900528 422.1807827721177 416.03950299910963 424.71991603424374 425.4714619654784 418.8886054969847 422.4155926747259 425.0543722464283
967.0600003910065 418.6484116161546 413.36144679696724 421.03212190261354 422.15920113614965 415.92830102581263 418.9861091460093 422.3277275772725
967.3840003919602 418.3365952646784 412.7166386715352 420.74923409886947 421.2866699498015 415.2756235854922 418.4622319035422 420.5768204958214
967.7080003929138 417.5496734611011 412.29829912358866 419.93195868863404 420.55853809055156 414.6162222574361 417.63412083876176 422.0468255192795
968.0320003938675 417.4283136429318 413.1710106574066 419.6864596431061 421.61136772345935 415.48593010733737 418.2361423185998 422.1778547854749
968.3560003948212 421.3580535827806 415.87308570594405 423.8568632293583 424.21819149547014 418.08282727258165 421.15264628867044 424.31852544718356
968.6800003957749 422.2319344746745 416.0750939034775 424.78347082768767 424.75256613458265 418.5567262096363 421.95711564542876 424.1008283028476
969.0040003967285 423.3299603526759 417.30671134549095 425.87677497349694 425.75358916805123 419.7509927673071 422.8693522192071 425.8147982638658
969.3280003976822 421.6420173081608 416.43280742316324 424.0971274734484 424.78349454882056 418.6903104662772 421.87620849568486 424.68938852858963
969.6520003986359 420.68819959889646 415.54852650296834 423.1343924104832 423.586476713502 417.62315718600263 420.41832893521473 426.56232502949246
969.9760003995896 424.39460861247744 418.1883421899399 427.00874631795534 426.6389221761525 420.5995034142496 423.6759652860331 425.3635027752789
970.3000004005432 422.46633536208503 417.9973206717075 424.91594178659864 426.0621977006279 419.7859904885667 422.82915374110553 423.99220002671433
970.6240004014969 422.7361865311748 417.51373969320593 425.2557654832627 425.61860683413795 419.54728521805816 422.81273019505227 426.88228204616456
970.9480004024506 422.2937870885811 416.23461292617617 424.745274829462 425.1274391790905 419.20307719186104 422.3771459706154 424.51893520150134
971.2720004034043 422.77478767811454 418.5449550440111 425.19595608245936 426.5422394984282 420.27187522053725 423.40285703665995 425.39383129821437
971.5960004043579 421.53177673268397 416.72760182325055 423.9960964608956 424.91931997520135 418.64520160207553 421.8668775893487 425.04717300672223
971.9200004053116 420.446548495132 415.188214150751 422.8736249031306 423.29926315299974 417.4643567291585 420.4706244004868 423.36337084437673
972.2440004062653 418.46548031179043 414.446809751157 420.8408853826637 422.0840865266756 416.03364574534993 419.11862689668453 422.44590179661554
972.568000407219 417.0317733180158 412.44264824319316 419.45724109259857 420.4556387283708 414.22525538135415 417.4390463208939 421.0015604643045
972.8920004081726 418.8209038232508 414.0990951261346 421.22287185532775 422.2989225687156 416.1039386181114 419.1245731406726 420.6006564050587
973.2160004091263 418.3971114541034 413.59729851570324 420.84134431036364 421.6799445713474 415.433051626833 418.4166610915354 420.4013044754381
973.54000041008 416.148897929549 410.8255699623714 418.6088682612988 419.1392737222616 412.9045510980868 415.9318549727818 417.9475387628901
973.8640004110337 416.93871183811325 411.18396208164864 419.4431688958225 419.1573322919333 413.16906160553395 416.3804611250797 418.55271774040875
974.1880004119873 414.82860044204324 410.0374631117287 417.13734679784875 418.61509511935105 412.3802125819183 415.43702995826106 417.26158173559736
974.512000412941 414.6150992013337 409.66424700109735 417.01986696205086 417.7032037222933 411.39914010965833 414.72920032112523 417.82998054798213
974.8360004138947 415.29979037795886 410.38026678089966 417.7300931069208 418.6770124632391 412.10474327604123 415.86478513325767 418.59139624905185
975.1600004148484 417.52837526016225 412.2590414436303 420.05424347324004 420.890751263831 414.03750120098863 417.6149528618484 418.2689231249211
975.484000415802 413.0011010487022 407.70960486514116 415.38891536040194 416.9497945313203 409.97385482126447 413.77465062262183 417.18632336037444
975.8080004167557 414.5883954425186 409.7791801209802 417.00505153575796 418.4625520769528 411.3331173704727 415.274840149827 417.09714736563996
976.1320004177094 414.0758181671597 409.0576661891677 416.492940130409 417.93542799270074 410.71122112473995 414.88929564806716 418.6620360913579
976.456000418663 410.915647386754 405.28866665097996 413.3038386325857 414.0587351583153 407.0816497868709 411.2582934881356 416.0082855368414
976.7800004196167 410.8047030250971 406.0975884011069 413.1675740603675 414.6808352431658 407.2909744340215 411.2645613862979 413.21416758785386
977.1040004205704 411.117346618842 406.21817973586076 413.50984433700313 414.7454106414667 407.1346215714438 411.6394171292767 414.76656340346545
977.4280004215241 407.027293847099 403.31362058162847 409.2038002203698 412.24908509388956 404.1331814430913 408.7201249281261 415.22873463741576
977.7520004224777 410.88351443334767 407.223459001856 413.2157883949756 415.83865699519924 407.1731137974766 412.35553969909745 415.2581471412659
978.0760004234314 409.7985572083667 406.32445723209634 412.0354655480027 415.08857842786307 406.04998207328066 411.97975325840656 416.27510521497294
978.4000004243851 413.2371992456938 409.1185445422405 415.5688729261753 418.84013871322907 408.8526680975149 415.08500775389 417.35640648518233
978.7240004253388 411.8106231819902 408.349840337919 414.0447931934952 417.59230142297145 407.1576215043949 414.267270481101 418.5226446951928
979.0480004262924 411.06691491531603 408.44310811518386 413.15340309611173 418.0045683614483 406.7025062814676 414.35352169188207 418.35012731710134
979.3720004272461 411.7228677759492 408.117782459676 413.88636069461074 418.81560688850425 406.32459630722127 414.7455461998747 420.51627747245226
979.6960004281998 411.7996702426127 408.75965066643096 413.8044170367994 419.31429867323567 406.10679908895713 415.48089685464544 421.5788581997068
980.0200004291535 412.63320716798734 410.1561542557979 414.5726827196548 421.03607236593194 406.6595678144959 416.59374375613197 420.79459381482536
980.3440004301071 409.35748044791717 407.39528894143734 411.1329794887432 418.4456703075418 403.1045337280384 413.5917316670728 423.49396561390245
980.6680004310608 413.5503829821422 411.88200717178097 415.31530617325603 423.9015140417326 407.0024575683783 418.7340403675212 429.20250280474
980.9920004320145 415.6361808136372 412.672390164817 417.53352328064364 425.65495684500615 407.6506060752679 420.0957948882742 429.28758855178273
981.3160004329682 411.901394993416 411.07706920209154 413.5503950140136 423.55804308759184 404.746481649072 417.65458854484166 428.2294497801596
981.6400004339218 417.72774118235805 415.33244704644375 419.6003802618709 428.2017317962942 408.87762216436704 422.24745636776794 431.6222544685453
981.9640004348755 417.4145029184476 414.3483531482909 419.2881471039838 427.55465949931187 407.97928487837464 421.8390531932989 429.9620500000291
982.2880004358292 416.0699947057906 412.18905903769456 418.0738018161757 425.74921983792404 406.11491436634344 419.9604034293896 431.7549778876825
982.6120004367829 420.9741632466996 416.0106620169553 423.1720321370266 429.69731853753683 410.3413175169269 424.40854078920916 433.7370561707405
982.9360004377365 413.6351679911985 409.57879001540516 415.660136415152 422.3079644356487 404.04560326803295 417.40955797802775 430.3988930640767
983.2600004386902 413.5835902165031 408.591163472855 415.76908508537724 420.42830263460115 403.5721934166911 416.244406900728 427.93948351628535
983.5840004396439 412.4121547227112 406.42668810148615 414.70340659476034 419.0219226207152 402.8454282675149 414.89802838476214 425.9017544803287
983.9080004405976 411.5705996750162 405.8009044533921 413.939724517212 416.9150981296069 402.28518121279546 413.48921603881706 421.48262734955136
984.2320004415512 412.52968443481967 406.0325527248461 415.044274578979 416.8594363814034 403.4052636556299 413.7412055916197 421.5858126812034
984.5560004425049 408.4412726983258 402.13099481510443 410.86852641958865 412.56543165187725 400.3271284082011 409.5756140959192 414.9296122814241
984.8800004434586 404.2749438189786 398.88621870601094 406.62186594329205 408.83755404123946 397.4632844567382 405.67778622138565 413.5295287634501
985.2040004444123 402.4029432315906 396.9436223285431 404.77243942712124 406.74894498759994 396.1652806341369 403.5408477449433 411.49897952509866
985.5280004453659 401.9013289375816 396.14013777319894 404.32687843197937 405.2363083047605 395.56237864708794 402.7127721401611 405.53668393375784
985.8520004463196 400.92925481894486 395.2547560953508 403.3166563729022 404.79176867145065 395.5862380246858 401.80261475454563 407.7522521382764
986.1760004472733 400.14598254422845 393.9102408090638 402.60413075600985 403.14928044575663 394.5072983220956 400.4302656123123 407.1429503630759
986.500000448227 400.89589379387576 395.1612071209758 403.3918790215137 403.96567057699235 395.54543314534976 401.0410529762609 405.09390761483803
986.8240004491806 402.0860658793748 396.6463841855268 404.59257559632385 405.72238408935584 397.24188358555364 402.6796744144875 405.07940575103487
987.1480004501343 397.1684945191836 391.8347971126701 399.5238638150305 400.45283307036647 392.80810747901444 397.4338311852349 401.61390640752586
987.472000451088 398.99811688376644 393.2098996562001 401.48330909586787 402.1171622997299 394.38939701260915 399.1682941383903 401.0684531788062
987.7960004520417 397.85199032434156 392.45700253546556 400.3131406703067 400.74423916962394 393.38776688456585 397.597056996705 400.7049696784401
988.1200004529953 397.7795075447891 392.8769468440372 400.2052648118507 401.2456549547944 393.8774415444887 398.1571477705199 399.3324654488559
988.444000453949 391.21258182337317 387.1845709178399 393.4242449397619 394.83688802154444 387.9984780188733 391.75243957239485 396.789637714988
988.7680004549027 391.30753473326416 386.91592506839964 393.5779037252754 394.92589159684 388.0660923912375 391.6290895193771 395.62588994677594
989.0920004558564 392.2100059000881 387.31120695054375 394.5374853397774 395.41457487120067 388.6287418657598 392.4025001453929 395.2547134148648
989.41600045681 389.8178009357274 383.93952470718574 392.1112411889673 392.7560738997024 386.15668971962356 389.98345732149863 391.5924706017753
989.7400004577637 388.6433279533867 383.5371173880586 390.88762443160437 391.83125699311324 385.27600739671425 388.9714072079334 393.5763134472095
990.0640004587174 388.51317027684513 382.6583889142064 390.8825362452658 390.8713938616805 384.31254143950514 388.09273151805706 393.74280418594867
990.388000459671 391.93342043129746 386.6379936670407 394.34084842761916 394.30557357616624 387.7714482966411 391.333896407169 395.3905289189361
990.7120004606247 388.7637386220514 384.13549614387773 391.0156515027686 391.73569890902326 385.4236468581435 389.010390464741 393.7692131777243
991.0360004615784 385.80526079226445 381.28363920311216 388.0042102925615 389.3407810870623 382.85742906198095 386.28911008967225 392.33753282061963
991.3600004625321 390.50935136178276 385.31259702410904 392.9203379888528 393.76007994749665 386.8418476310415 390.4836144518861 391.9572880553826
991.6840004634857 384.3140602380723 380.40815995056494 386.42866426465434 388.40672685613663 381.88205977012115 385.35808839888387 389.7621894341835
992.0080004644394 386.4257020956161 381.7710491324688 388.6963352408867 390.057444118164 383.2763305428993 386.9597448604229 388.1713536747103
992.3320004653931 387.6595000994831 382.0479166667343 390.0123447524297 390.53529000782623 383.95187993658783 387.7274557611286 388.13983911837914
992.6560004663468 383.64518749921535 379.3885189706044 385.85560407687245 386.85400277919774 380.51504758615243 384.13136271599717 387.2266587639343
992.9800004673004 383.7946085642293 379.2056430519239 386.0229206293047 387.5783869491315 380.8518347405071 384.305201930889 386.9889266862829
993.3040004682541 383.2587904792382 378.31558629780915 385.5137543664829 386.45759884925087 379.98454119230195 383.4710861576027 384.48041078914645
993.6280004692078 380.8636413737354 377.16102254189263 383.04122904687495 384.5298355053203 378.0265551004165 381.3966039586775 386.30962804414486
993.9520004701615 376.13813123140073 372.3547395714165 378.1551387058502 380.4358585330198 373.9972749724192 377.339448429073 382.4796052220428
994.2760004711151 380.0226736949454 375.8461540629223 382.21244816662966 382.9617068388271 376.72842445389597 380.08003249835804 383.2086699035542
994.6000004720688 379.64375670675133 375.26911549228345 381.83892774577964 383.28357088404994 376.6663625749617 380.14498957549495 384.4498199577796
994.9240004730225 377.31991950464146 372.14438521389786 379.5371553569571 379.5854274656888 373.5215766703228 376.8760123722181 380.66479772873026
995.2480004739762 374.68384069540275 369.98084578425255 376.825004811758 377.40696083860064 371.280470073008 374.6505062585521 379.56617083047473
995.5720004749298 376.79696744988814 372.16087416385506 379.02991761118193 379.29138210888516 373.03049036734 376.48821606026286 378.03472244523044
995.8960004758835 378.0184419401032 372.52697496979505 380.3394630344365 380.28006687280924 373.7988556085359 377.4705147752642 378.82836718424016
996.2200004768372 371.61350148331553 368.37372562313936 373.6311349253 375.12014503088517 368.8115432959982 372.2177407702117 376.9776922833019
996.5440004777909 372.09731234713837 368.4454002932001 374.17756109357356 375.72360438759233 369.18950288695146 373.07064032485755 376.482692458473


==> img/4.real_im/spectra/real_non_samp.dat <==
GT NN eV BPFA SSS ITKrMM FS3D wKSVD
979.0 1058.3960263807385 511.8399990510941 1031.7249768009851 1041.7913015750687 1022.5426765346112 1032.4172199249992 1027.83994310657
964.0 1052.4868284417757 512.1639990520478 1024.1713402223102 1034.5184512158494 1014.571992064659 1024.4249989748168 1019.5791186678642
970.0 1045.9412826469022 512.4879990530014 1017.2688745717875 1028.456375789111 1007.9945871435832 1018.1048202185826 1012.7986611840272
944.0 1044.252378070474 512.8119990539551 1013.5605590692395 1024.0167627328096 1003.9574107035079 1013.4972098513476 1008.6632888095431
940.0 1037.4285832814721 513.1359990549088 1008.4174788433256 1019.3527701970154 998.955771546446 1008.9023897956945 1003.7929300950283
982.0 1031.835859310748 513.4599990558625 1006.2802382481608 1015.20883225366 996.4950175395514 1006.8943151466569 1001.6855427475253
991.0 1027.7031233223004 513.7839990568161 1003.4630665496042 1012.3406302003431 993.4976285613676 1004.0639111246311 998.8757437053619
1022.0 1026.3821937113669 514.1079990577698 1002.9127936444461 1011.5349929740345 992.986068002483 1003.7723809096087 998.2960677610879
956.0 1026.3746592224159 514.4319990587235 1000.20374254476 1009.9071671456664 990.4969152841362 1000.9655202746635 995.310298289366
1031.0 1032.6515535068079 514.7559990596772 1001.961848155058 1013.5767383982347 992.7733990208021 1002.6014863254886 997.1875844451167
1022.0 1038.0712215389083 515.0799990606308 1005.1634375499882 1018.2647139195972 996.4944623161506 1005.7458163181973 1000.5463913218335
990.0 1039.2967626150207 515.4039990615845 999.9063341083187 1014.8072177352043 991.4045311263351 999.9888002073166 994.8969209735101
949.0 1034.3450183903258 515.7279990625382 997.7562132586949 1011.9484508926577 988.9565001297858 998.0167754545012 992.8448043814789
944.0 1029.0086545204504 516.0519990634918 993.4513485197544 1006.0767511721087 984.1600295721668 993.2779605737221 988.0286786024958
962.0 1026.2709296533492 516.3759990644455 987.8780062984597 1001.3749797953816 978.679114437241 987.3811841518686 982.7128655741607
1045.0 1019.7518312619023 516.6999990653992 986.5516857765339 998.6054472104195 977.7236801008462 986.519566190058 981.5588757010948
975.0 1019.5929186030115 517.0239990663529 984.5020744324557 997.3769644714114 975.955907362988 984.4350314350743 979.5280900195797
1022.0 1012.0671577161443 517.3479990673065 983.3529724611923 993.7744075636598 974.149029673777 983.4621244071739 978.4448784473503
977.0 1006.9784545131229 517.6719990682602 981.3910911440049 990.7062160249807 971.843255285784 981.3320707379626 976.5463801173726
963.0 1003.4097035011143 517.9959990692139 977.7309816046356 986.1789629237803 968.1473101083427 977.6704381105835 972.7903673971887
901.0 1000.063991259438 518.3199990701676 974.3457943642737 983.903885534032 964.8809819793212 974.5206548798803 969.4999266200138
906.0 1001.1613286076202 518.6439990711212 972.9645052444961 982.370976925576 963.676102079409 972.5388196411284 967.9622472715447
936.0 996.0768469926011 518.9679990720749 970.0368782081568 979.5000288056199 960.5810760596542 970.0917109564485 965.144379653672
848.0 996.0561482450373 519.2919990730286 968.8745481818465 978.3812303861984 959.3857943075402 969.0459335930684 964.1620612088087
888.0 995.9756494927044 519.6159990739823 967.2676993099292 976.6360841145056 957.3680777572149 966.9613039214212 962.0484007721668
892.0 998.1074147800975 519.9399990749359 965.822893454158 977.594780319628 956.6920226428684 965.9902517202405 961.0934426903822
910.0 994.0704926957989 520.2639990758896 967.4030195142311 976.9729207243239 958.0266717316281 967.5621853729708 962.5367196015382
894.0 993.35642723684 520.5879990768433 967.7131615182933 975.4347826434964 957.5224328101419 967.3136642166191 962.2788380385365
903.0 997.6425893912711 520.911999077797 966.4429223896298 975.8304618192875 956.6636837375574 965.34564616875 960.784344522487
824.0 991.8764562819802 521.2359990787506 964.2875302947521 971.5684003511672 953.9122750075389 963.0431069354183 958.3592886165776
875.0 996.5133493654575 521.5599990797043 961.9942748485577 971.9038600705079 951.8984338716804 960.6466271538941 955.9699706676388
974.0 996.1796067369115 521.883999080658 961.3629494096514 971.5141407371493 951.4184674133564 959.8297150042567 955.2798203543812
901.0 997.3129987466534 522.2079990816117 962.1114937567531 972.3908002381021 952.3543320262444 960.66956681881 956.0805425278379
963.0 995.9039720629996 522.5319990825653 960.8085868603933 969.6369630832679 950.8805366445702 958.9528607336382 954.3650114480585
957.0 991.4797189605724 522.855999083519 958.6849572653998 967.8000461496871 948.8350082940983 957.3404722975384 952.8352435581166
981.0 993.9835654188752 523.1799990844727 956.2618470473042 966.3856705578379 946.5975359585731 954.5716207119866 950.1256878858155
948.0 993.6548693377397 523.5039990854264 951.9809929765105 965.0394945020178 943.0194683628964 950.7739099125234 946.3188608485664
990.0 991.8582716029855 523.82799908638 952.6485032229864 965.9976690997223 943.7024391908317 951.4983041572495 947.2259618978078
998.0 991.4545228637026 524.1519990873337 950.5404117423802 964.286457312545 941.8422164721437 949.4399882284994 945.1855443043563
990.0 987.8444632959133 524.4759990882874 948.4947140347105 961.2904128510206 939.6632930623194 947.5845919923803 943.1430292495113
950.0 988.7206041761848 524.799999089241 948.8011210666882 962.6754018520179 940.5208460182012 948.1855068323612 943.6814022775075
930.0 989.1158000444823 525.1239990901947 946.5653623826097 962.5516602616982 938.6053159614212 946.1349648707686 941.6734523680085
895.0 977.4447486262424 525.4479990911484 945.5867759584326 958.8917426405953 937.2842225614665 945.9278910917051 941.0666235664024
891.0 974.7108374976544 525.7719990921021 944.8042406420055 957.6517783227819 936.6313819329679 945.2242275040752 940.3238751076558
937.0 972.1936211494018 526.0959990930558 943.2749051601186 957.0031506787349 935.4843888912853 944.318695823725 939.2548509609911
938.0 966.8498923746406 526.4199990940094 941.8500689637673 953.8932353616419 933.3648362215895 942.7636590238295 937.8180442508186
996.0 961.6514188471326 526.7439990949631 943.9488965373129 954.6907018515716 935.3578645445652 945.4433439871154 940.4639904705471
871.0 955.9610404207251 527.0679990959168 941.4554791154488 951.4817771794973 932.5670116658008 943.6800639394534 938.3650923928192
967.0 947.1218644803532 527.3919990968704 940.9723115935868 948.5794064963367 931.4469490297574 943.852187536817 938.3337959987587
982.0 940.4994289440168 527.7159990978241 939.979332541372 948.7551368196187 930.3641210648966 944.4378480204493 938.5179526496339
948.0 935.5389082942594 528.0399990987778 941.8962035754669 949.4238757403351 931.6620422788902 947.1824307113638 940.9818824783149
975.0 929.6298092191055 528.3639990997315 939.0030844662256 950.0333917076438 929.1004395827965 946.3852334457089 939.8736063183757
1032.0 927.3813193545975 528.6879991006851 939.9278720913691 951.7203644991528 930.1321657546116 948.4425613784202 941.6358292675467
894.0 925.0835661996342 529.0119991016388 939.5553441034616 952.9625709142352 930.3437408295368 949.4021725292862 942.3217868529691
977.0 920.6827307040212 529.3359991025925 939.5987573464379 951.5657586048275 930.1704687665488 949.6010876592446 942.7768116574545
912.0 922.6687387057978 529.6599991035462 938.290089251712 950.2577023465086 929.1765588242547 947.4012989410294 940.9516046386235
947.0 921.551599284129 529.9839991044998 937.1759197604018 947.284431848278 927.7418084460918 945.9073747447817 939.3872518551573
934.0 918.0091754634482 530.3079991054535 937.4941270190037 945.1466474232343 927.2224377999313 945.7761256260391 939.0657375366098
1005.0 918.7173083404311 530.6319991064072 937.1672023690522 942.6388130145286 926.6474178494575 944.5007381947084 938.0658832716592
947.0 918.9980984381732 530.9559991073609 937.245062426098 940.1272117992208 925.7888870809628 943.8716191865734 937.6978570732731
914.0 916.7883937117912 531.2799991083145 940.1250785282882 939.2291696052248 927.8343607658946 946.4904568389712 940.2053093347242
968.0 917.2752967278284 531.6039991092682 942.9624707969397 940.003570977524 930.3641825745605 949.1928522537273 942.9501168132975
1008.0 923.1197040882347 531.9279991102219 951.4534071052132 945.3907853700624 938.0345715586562 957.0981049141518 951.1824632098654
963.0 926.6032362775038 532.2519991111756 964.1824729201501 954.2201332042514 950.1800072081683 970.5286832158143 964.1200416374071
1035.0 941.3374728242281 532.5759991121292 981.0009745014111 969.2693129313279 967.0237708302448 987.8062417398738 981.3234832012748
1127.0 971.6163548031433 532.8999991130829 1007.8682060110658 994.7137163365322 993.8153198401845 1014.330576412551 1007.7830390573434
1161.0 1001.8214756324002 533.2239991140366 1043.3416626740925 1026.9734469665295 1028.7729020915428 1050.3030995882195 1043.3390552429255
1141.0 1047.452987562218 533.5479991149903 1093.0044539252272 1071.8306330496282 1078.5022835950467 1099.947350943951 1092.6057033227964
1139.0 1095.3244488443079 533.8719991159439 1145.8891356772153 1119.3594112454743 1132.1318114737956 1152.8050896978336 1145.0570478313466
1136.0 1142.6023264817277 534.1959991168976 1198.1947715743097 1166.0291762503855 1185.058024456022 1204.8542850939714 1196.811087866679
1158.0 1198.7079782314272 534.5199991178513 1248.9674075412865 1213.5999193889386 1236.4885294673227 1254.5111232431302 1246.701760703019
1166.0 1250.0229448641142 534.843999118805 1299.2661709798824 1260.0186154844878 1288.10565326121 1303.8875261295261 1296.2650723081142
1204.0 1303.9905611546205 535.1679991197586 1348.3232645775884 1307.927468271069 1338.4324908955728 1352.0951410623118 1344.5324696517307
1351.0 1346.5457483634627 535.4919991207123 1386.9404882818344 1344.7481551392189 1378.0331709819422 1389.5883570315941 1382.2556989886664
1311.0 1382.0876251800314 535.815999121666 1412.325273723994 1372.7813248742348 1405.362741617215 1414.7745349284578 1407.7833350740427
1295.0 1402.19574253483 536.1399991226197 1414.803875141801 1381.7791286732195 1409.5667588765853 1416.6256908400346 1409.964563071981
1378.0 1389.9110807372392 536.4639991235733 1393.2898468450235 1368.3679136178682 1389.942205774229 1396.065610569654 1389.3985873364825
1347.0 1348.150423771597 536.787999124527 1354.8713419468847 1332.8119022161168 1351.1964263550515 1358.117266114087 1351.6452146915246
1310.0 1304.269383303498 537.1119991254807 1306.6288908545575 1290.697926079527 1302.9998619841472 1310.8373110172563 1304.4655763073931
1170.0 1246.6417903333797 537.4359991264344 1250.035848647227 1238.376339029374 1245.9414718840937 1255.0364454000935 1248.6505900625843
1199.0 1203.032073306913 537.759999127388 1201.990437306005 1195.4655718543374 1197.3919318981839 1207.359947783317 1200.888636567546
1087.0 1164.576959267152 538.0839991283417 1164.8753669213943 1162.3594668039887 1160.6055597191942 1171.5009874570692 1164.6680088148694
1007.0 1139.7857927745697 538.4079991292954 1138.6531723139308 1138.664402766441 1134.3606486134704 1145.4317337161178 1138.5301882287743
1047.0 1117.668302644396 538.731999130249 1120.9235337604666 1121.5225417957172 1116.3085715330146 1128.487709977716 1121.0417917293616
1072.0 1106.6695480522092 539.0559991312027 1111.0377282087059 1112.5503173840534 1106.4351787604535 1118.8154127406372 1111.238668168561
1077.0 1103.9158712672217 539.3799991321564 1107.738406674612 1113.4122849965418 1104.6330531896037 1117.1264121781721 1109.120175003197
1029.0 1115.9367785029917 539.7039991331101 1108.7824116636625 1120.5157559466413 1107.3013998253034 1118.9392721270783 1110.6698791272024
1025.0 1128.8828118694912 540.0279991340637 1117.2845478774666 1130.183528021392 1116.374068753221 1127.398288300335 1118.8379730940026
1125.0 1151.196657381522 540.3519991350174 1132.5177836666535 1147.7035514770782 1132.973266569762 1142.2651607167293 1133.7437918177309
1087.0 1173.030564120804 540.6759991359711 1155.9147357814418 1169.6056861959821 1157.093745175389 1165.6070945314668 1156.9109512858572
1239.0 1211.2602251039186 540.9999991369248 1184.643606288112 1198.684401556918 1187.3152880136238 1193.2352561767082 1184.5613037965886
1178.0 1244.4454486001405 541.3239991378784 1216.395523701077 1228.7937398952856 1219.9446377053596 1224.7615199647507 1216.0399000391849
1308.0 1278.425730445853 541.6479991388321 1246.1127047243722 1258.0269305603 1251.223726820215 1253.4856850662457 1245.1336435998644
1243.0 1297.1651001851976 541.9719991397858 1266.8621325575148 1277.5556161556328 1272.8199875684154 1274.3736527274802 1266.2935280141548
1338.0 1322.6154028429567 542.2959991407395 1285.7004980026345 1299.018602108385 1293.3967425572819 1293.0348234010994 1285.4766923042787
1323.0 1328.5001061927642 542.6199991416931 1290.7342310997756 1303.986876732167 1298.8176897042154 1298.299432757212 1291.149586256172
1272.0 1322.5351009280714 542.9439991426468 1286.339215241046 1302.3812829418825 1295.0172123544778 1295.0107128066425 1287.9472879758382
1341.0 1311.1614770747615 543.2679991436005 1275.4598252143323 1292.4228872866174 1283.749682104436 1284.4796143675935 1277.4219105272348
1353.0 1291.2461176653633 543.5919991445542 1258.163088764193 1275.7538685284117 1265.3515223341342 1267.608281436469 1260.7344564403293
1290.0 1272.841856765314 543.9159991455078 1240.0374859404565 1258.0936245169366 1246.6631994431573 1249.3126567439153 1242.877589032668
1263.0 1250.8201616367924 544.2399991464615 1223.7106345379934 1240.3930469782792 1229.1293010880033 1232.6542441682705 1226.4059376287357
1166.0 1228.929470980615 544.5639991474152 1207.7419619893165 1222.3383739850533 1212.3813348085969 1217.0633508282388 1210.598212015222
1210.0 1219.7544935770838 544.8879991483689 1199.228682220325 1214.3562764392566 1203.5315465247036 1208.4618447864634 1202.1468428622652
1199.0 1207.5500612187632 545.2119991493225 1187.762175652869 1201.7901215300092 1191.550705801505 1196.7880136608178 1190.296857667924
1166.0 1186.3045859667745 545.5359991502762 1174.784462574612 1187.2099074204266 1177.9265857587643 1184.1573237383275 1177.3580849977986
1157.0 1168.038772185112 545.8599991512299 1154.6830136322546 1167.1663536362278 1156.964873524694 1163.4807587241569 1156.8196332275368
1132.0 1144.3539412563184 546.1839991521836 1132.772511270656 1144.6649701847907 1133.789997592274 1141.118010475114 1134.2818384397985
1081.0 1120.819198767669 546.5079991531372 1107.7992108926558 1121.1714940973097 1108.0344670274776 1116.0255533124714 1109.5320657046577
1159.0 1099.5443279262704 546.8319991540909 1081.7959208805914 1098.5475487372853 1081.6198937118756 1090.1135915317134 1083.5290652293406
1195.0 1079.6904772826215 547.1559991550446 1060.711132007521 1078.908033059143 1060.4091241407525 1069.1583464102291 1062.8064286652052
1137.0 1059.2460024536583 547.4799991559983 1038.0555701662536 1057.1503922733855 1036.6097033860135 1046.2733104369183 1039.8537892514373
1030.0 1036.2870409876095 547.8039991569519 1020.789852348188 1037.5942758978915 1018.2389939540737 1028.9009895248196 1022.6813378126374
1037.0 1021.4859772711924 548.1279991579056 1007.2988604712847 1023.2095804791223 1004.1496359256964 1015.1863067272433 1009.1716119881696
972.0 1007.5359011977532 548.4519991588593 995.8099709560721 1009.8728762183808 991.9540050119004 1003.1105025709121 997.2593963135441
939.0 1000.556253115007 548.775999159813 990.1835381573746 1003.18501071594 985.5429606787532 997.3019792498953 991.3151771651458
867.0 996.4875516734643 549.0999991607666 990.8546518064226 999.5415817005853 985.4848773523431 997.3714649423385 991.3784684803423
1041.0 1001.5532312454143 549.4239991617203 988.9410349824843 997.5646522588198 982.5938274175975 994.1471065480645 988.3555818279403
1038.0 1007.5758083681944 549.747999162674 994.8671623329951 1002.1497701775038 988.7031012891498 999.9333787083752 993.930960740677
988.0 1017.6333144650106 550.0719991636277 1003.2930186393404 1009.2651702212837 997.2954669664545 1007.906806032476 1001.9573190846659
948.0 1028.7923732654338 550.3959991645813 1016.1071351270402 1020.9603174033507 1010.178470212197 1020.4679645583117 1014.4756179082663
959.0 1047.6030543412362 550.719999165535 1024.2842554699678 1031.8273441711688 1019.5158566391286 1028.025142923448 1022.2818788366865
882.0 1060.5330494437903 551.0439991664887 1033.1987230618133 1041.7795192303865 1028.6188584267823 1036.8588606133364 1030.980022477809
1002.0 1076.0042962702064 551.3679991674423 1040.8811439001086 1050.9160125843316 1036.8598544568913 1043.7573644077643 1038.1794646417668
948.0 1080.2374800029072 551.691999168396 1046.1460595007504 1054.915929660917 1042.039327533073 1048.931449359339 1043.030316475693
989.0 1088.3024544816267 552.0159991693497 1050.5860600612104 1060.8541321560378 1047.2422473357444 1053.6365304453832 1047.4299182234995
1048.0 1099.0625522222285 552.3399991703034 1055.576941912079 1067.8835006771571 1052.525934361265 1058.3958347388448 1052.4926996540557
1076.0 1100.336440649319 552.663999171257 1057.1099832499785 1069.7395908981086 1053.6634261605695 1059.5776652635586 1053.6929101307426
1034.0 1102.5038226445251 552.9879991722107 1058.3816438207782 1070.8679129854663 1055.1475585191572 1060.8511341459698 1054.9510981632789
1071.0 1107.2295032147981 553.3119991731644 1062.201395370222 1075.8172529035035 1059.85544656367 1065.447419681985 1059.1980527047294
1082.0 1106.5285169825318 553.6359991741181 1063.9085235175867 1076.5878289815585 1061.5798136882522 1067.3639934863052 1061.0866243151897
987.0 1110.0329912799307 553.9599991750717 1064.6975079291444 1078.8153009973464 1063.0807035549765 1068.3740447925952 1062.1187269505185
1036.0 1110.867122328548 554.2839991760254 1068.2459829035313 1080.361368504726 1066.5652014208642 1071.5869191449892 1065.2614734387942
1019.0 1113.4271979711864 554.6079991769791 1067.595615778576 1081.7305043695617 1066.6746568806207 1071.0023564391413 1064.807393111297
1063.0 1111.3026947799738 554.9319991779328 1067.0472038028083 1081.791168852016 1066.3654722161682 1070.8498073276394 1064.616005905172
999.0 1113.1307943127147 555.2559991788864 1072.1787884965615 1085.6662997233211 1071.714874359787 1076.156523343886 1069.9017724293428
1056.0 1116.6756875306985 555.5799991798401 1073.2664617613893 1087.6969525087497 1072.9530255387278 1077.3470675350072 1070.965894584717
1037.0 1120.1212009578228 555.9039991807938 1074.7932258824542 1092.1598768179115 1075.5487815309687 1079.8938308096824 1073.0188102030586
1109.0 1119.485227999839 556.2279991817475 1076.4428313690846 1093.7137637489207 1077.0715299456115 1081.9932226589738 1074.9283309180314
1146.0 1120.8208128013857 556.5519991827011 1078.043070162666 1095.1848737207636 1079.3092693465112 1083.7606199932015 1076.6382031425283
1050.0 1126.8615111293716 556.8759991836548 1081.7703673687913 1098.5558745265298 1083.4673561832042 1087.1597675978364 1080.2061364246895
1029.0 1131.541573899718 557.1999991846085 1083.6691241098022 1101.0539647583455 1085.443944495315 1088.813380625826 1081.8935689138189
1058.0 1130.2881781171398 557.5239991855622 1084.1257631211054 1100.8655963701453 1085.4282589089214 1089.6917282560646 1082.4576198375296
1053.0 1130.9312984782225 557.8479991865158 1084.8941103303202 1100.0348110455698 1085.5405125475882 1089.423827968735 1082.562151376476
1109.0 1132.3535920904196 558.1719991874695 1084.9195506493816 1101.6710385417575 1085.7425173696286 1089.4935931795783 1082.5832319658462
1150.0 1133.0594480244088 558.4959991884232 1085.6532006510074 1103.58777219859 1086.7802461047556 1090.4391073391664 1083.6768916337285
1084.0 1138.6372475380024 558.8199991893769 1084.9348297683716 1105.3515626249025 1086.5472885401246 1089.9437960498215 1083.0653953006463
1076.0 1137.068602677439 559.1439991903305 1084.5020067033465 1104.3808797245376 1085.7840342352745 1089.2987061102679 1082.722156459532
1049.0 1132.7753028466052 559.4679991912842 1081.04656360354 1101.0743415536879 1082.5383765653528 1086.2891323785684 1079.774719759412
1138.0 1129.894568037475 559.7919991922379 1077.1344320537744 1095.9921540895198 1078.0722764330212 1081.7039419063103 1075.3752929964667
1158.0 1128.6900894224616 560.1159991931916 1073.9514068024853 1093.8358074478072 1074.6159823213554 1078.513535806173 1072.453978357979
1081.0 1124.036740977175 560.4399991941452 1071.406883196145 1090.2853992897403 1071.7175442164087 1075.6138151733435 1069.4136089500562
1040.0 1118.3778632154317 560.7639991950989 1069.9389605355336 1087.4291556985256 1070.0668150567749 1074.265665284163 1067.9049175237408
1062.0 1114.7840738930477 561.0879991960526 1067.054647981733 1085.1142511486064 1067.7929953112282 1071.9529836079982 1065.3932345977594
1104.0 1101.8312481449786 561.4119991970063 1064.8262188893943 1079.6861894627123 1064.5421140435424 1070.0554622298089 1063.314303452772
1049.0 1105.1366186413222 561.7359991979599 1066.5696202355607 1080.512646013762 1066.1996831329172 1071.4942092627027 1064.8976935475234
1093.0 1109.237982515541 562.0599991989136 1069.2193719435886 1084.3915237387746 1069.0468598838636 1074.158365040475 1068.0459276960803
1094.0 1108.0037320205747 562.3839991998673 1068.8213862331272 1082.8594730543036 1068.5805457274348 1073.8287037082541 1067.4845723614462
1166.0 1110.2385019796093 562.707999200821 1069.8338329970443 1084.1893924398835 1069.721798636706 1074.8498045940905 1068.4645332080588
1059.0 1110.3466294524546 563.0319992017746 1069.8771864821551 1083.7271705510223 1069.3618468419177 1074.8901454521745 1068.4204857814498
1072.0 1107.5604777888634 563.3559992027283 1068.1401778513384 1082.2462024116203 1067.7791225297622 1072.968797118513 1066.6532226942672
1112.0 1113.9997691502447 563.679999203682 1070.0073815563903 1084.2324045152027 1069.636902563101 1074.4822441282254 1068.3172711599393
1159.0 1116.6809106540863 564.0039992046356 1069.7021191974222 1085.224442133451 1069.1163948904634 1073.8096284107482 1067.9997727177247
1156.0 1112.0166078188033 564.3279992055893 1068.855549782769 1082.6007069697653 1067.5861139259018 1073.1386957879233 1067.0680667181634
1174.0 1114.815833537106 564.651999206543 1070.4512730627443 1084.545809217164 1069.5823868837465 1074.6165359408853 1068.5724421611656
1178.0 1110.4649309924412 564.9759992074967 1067.729148134485 1082.702682207111 1067.862104783406 1072.8727696414612 1066.5411555778342
1110.0 1104.8442867919282 565.2999992084503 1066.7017058564895 1080.8841483002109 1066.8733752564995 1072.4455285164288 1065.901362906274
1115.0 1100.4635802641792 565.623999209404 1065.286823132021 1079.3635173164384 1065.4223790359101 1071.4803790159306 1064.8616891323481
1008.0 1098.4263057796963 565.9479992103577 1066.9312719407483 1079.1734128337723 1066.5443794488235 1072.8165818427528 1066.4315252396739
1052.0 1101.366397681606 566.2719992113114 1065.4812144346088 1080.3655131191485 1065.908744150303 1071.3740514194028 1065.193698003959
963.0 1096.7819220159201 566.595999212265 1064.1490582779008 1077.8273167243433 1064.162224386471 1070.307294819218 1064.0690106114037
1042.0 1097.9291797407793 566.9199992132187 1062.6726590256033 1077.6804603196367 1062.792376132449 1068.6591414615102 1062.3598792530297
1037.0 1090.498276391242 567.2439992141724 1058.420994784755 1073.2451377227187 1058.3486172354 1064.7533514048077 1058.4049326759155
1054.0 1086.3754191515325 567.5679992151261 1054.1201816845821 1069.4510401992789 1053.8576245754757 1060.7710245812357 1054.4226627897472
947.0 1085.165906755937 567.8919992160797 1049.6858390749426 1067.2792627230228 1049.8288369445393 1056.6488419802938 1050.1827808968965
984.0 1078.5266048925396 568.2159992170334 1049.836188751061 1063.9814040707001 1049.0930979443942 1056.4235236296174 1049.976145372105
1035.0 1074.9335505825472 568.5399992179871 1049.319621198532 1061.2398585942224 1048.068363737189 1055.4953317537834 1048.9907403536156
1083.0 1070.0373525524994 568.8639992189408 1048.6448147353283 1059.7716497199845 1047.6785902125048 1055.6010679427798 1048.8620537749553
982.0 1074.3286019271738 569.1879992198944 1049.4200203113303 1061.3955440454877 1048.8360313366497 1056.4248169394953 1049.9262955378188
1034.0 1072.5364851867678 569.5119992208481 1046.737071203943 1058.3283399638715 1045.8415569553592 1053.1575923055748 1046.947626818582
1040.0 1072.1525977275273 569.8359992218018 1043.3922011112834 1057.0216927406743 1042.7954457671033 1050.0316626720241 1043.9723160615254
1056.0 1063.5764759439085 570.1599992227555 1043.331377156277 1054.589810503543 1042.6737661773204 1050.7742529383763 1044.3753146953113
981.0 1055.570061971903 570.4839992237091 1040.8699867280784 1049.2688414229776 1039.3558477597926 1047.9905593941683 1041.5454927002468
1082.0 1049.2542498353546 570.8079992246628 1041.1709330825686 1047.3754221370866 1039.1803236876153 1048.2833482685578 1041.8746303982675
1076.0 1047.5846103234373 571.1319992256165 1038.168225038298 1045.5683282934174 1036.4205167808661 1045.6658432418326 1039.0858230268914
1046.0 1041.9665258904522 571.4559992265702 1037.9724451538298 1043.6541951967574 1035.9510958983653 1045.7580714218745 1039.3851765453576
1090.0 1038.7573807809563 571.7799992275238 1035.5588999696984 1042.2560605967992 1034.1233066114992 1043.7390470685973 1037.1969101049672
1050.0 1036.7317724499962 572.1039992284775 1035.1336233417105 1040.7293704692618 1033.7829575254354 1043.3824251076383 1036.6184696764738
1133.0 1040.7502114178817 572.4279992294312 1036.7751393815608 1042.4105770544727 1035.401776048885 1044.655017438574 1038.1462713339954
1154.0 1038.7343032919343 572.7519992303849 1035.4917146206535 1040.5122992538413 1033.7382146196992 1043.46102817127 1036.903551570312
1066.0 1035.8528143386886 573.0759992313385 1035.2618282568028 1039.1221231240283 1033.023179464423 1042.5825220222782 1036.230461584368
1059.0 1032.6700209272442 573.3999992322922 1034.1118545696318 1038.265857451593 1031.8576767821633 1041.7917339698959 1035.3486210982433
1199.0 1036.1122851664873 573.7239992332459 1035.3151151070524 1039.9245638282916 1034.023947790055 1042.8959536472792 1036.41546426372
1200.0 1041.7558526551359 574.0479992341996 1033.7111189102473 1041.0321671059585 1032.6425111559895 1041.337944872424 1034.740750691075
1094.0 1042.599414646819 574.3719992351532 1029.819137383718 1038.665446121284 1028.9422408464152 1036.9598582334188 1030.409022013029
1065.0 1046.592932427673 574.6959992361069 1033.0216291178006 1041.5982311691894 1032.208435031882 1039.8763064175005 1033.3671943855693
1101.0 1050.4287591574207 575.0199992370606 1031.5038369099902 1040.1043498704694 1030.7932041721504 1037.645947819313 1031.1647434230217
1033.0 1056.4081459897764 575.3439992380142 1033.3695370799405 1043.5926835867472 1032.995623247098 1039.130142631584 1033.0243396684323
949.0 1062.7479900617218 575.6679992389679 1035.727983946513 1046.8916223281285 1035.9516932479353 1041.4942863300053 1035.2876257386993
980.0 1066.5272621534034 575.9919992399216 1036.3349304816309 1047.6791805949042 1036.2013645025227 1041.5096043060778 1035.6029562582132
907.0 1071.0070699280238 576.3159992408753 1037.3492027750895 1050.5745361903164 1037.9197374087428 1042.6701809600238 1036.7233444279418
884.0 1069.2322049546904 576.639999241829 1033.6152290900445 1048.3016543781366 1034.4665389356237 1039.2541021028903 1033.2032128630954
955.0 1073.7242525935794 576.9639992427826 1034.75902570786 1051.4009056935479 1036.2728185886438 1040.5219679099353 1034.3417647500487
1011.0 1070.3174775904497 577.2879992437363 1037.062249761241 1052.473310108741 1039.017387175677 1043.2612487549177 1036.8513522619394
1068.0 1068.0257198055974 577.61199924469 1034.5426462308071 1049.9865419921414 1035.9418197389912 1040.5792156663715 1033.866772386405
1026.0 1074.240817382863 577.9359992456436 1034.9819023269674 1051.1405984562452 1036.934940991185 1040.5119533126967 1034.130554814225
971.0 1076.8632381939778 578.2599992465973 1034.3653216573298 1049.7980314546164 1036.1184719316022 1039.2287343159571 1033.1859024968655
1070.0 1074.4056132419068 578.583999247551 1033.985149673323 1048.4388006128468 1035.4813198608872 1038.7388226987368 1032.8106304282298
1046.0 1078.774479340024 578.9079992485047 1034.261320672349 1049.4767958892533 1035.123111282713 1038.3409646271348 1032.346715214721
1072.0 1067.1954323618452 579.2319992494583 1034.2643853540105 1046.9614513454917 1035.3294655700993 1039.3876305497035 1033.26893347744
1004.0 1063.0657923257795 579.555999250412 1035.550691964063 1044.956364673601 1035.920584702278 1040.2698646611213 1034.2009527066034
1061.0 1063.627733003822 579.8799992513657 1031.4491922982866 1041.9412846563926 1031.696587809853 1036.0512079200307 1029.76414040765
971.0 1062.2406901381046 580.2039992523194 1030.938140483658 1042.3124209453824 1031.5755813862252 1035.779029539018 1029.530064664459
988.0 1057.6637045310406 580.527999253273 1027.5224409385032 1038.2057701423578 1027.8029677804827 1032.3283753640417 1026.1607821928098
1037.0 1064.2067351337766 580.8519992542267 1024.9095803866087 1039.1461245500152 1026.0393863181625 1029.8224387873943 1023.4432845563115
1048.0 1064.5051499446565 581.1759992551804 1022.2798095460752 1036.8063645853033 1023.2230720730067 1026.605008072611 1020.3551253426714
960.0 1058.8316431362432 581.4999992561341 1017.7653786895186 1031.5339244890158 1018.6036226167448 1022.4352453399243 1015.9860556680709
848.0 1052.87266889639 581.8239992570877 1013.2017970515815 1024.986283266111 1013.0394152669996 1017.0646761431677 1010.8171100271754
873.0 1053.2094940709637 582.1479992580414 1011.5297990754353 1023.5161398671491 1011.4494120448804 1014.920769121474 1009.2888286243075
936.0 1051.4368507647098 582.4719992589951 1009.3537952720219 1020.9638204169377 1009.0433100159477 1012.6170874676039 1006.9606158213637
977.0 1045.9342977058816 582.7959992599488 1004.9763923128933 1016.6197666328715 1004.4649252252872 1008.2517811117011 1002.6802749507673
988.0 1045.7443810547247 583.1199992609024 1005.1817615549144 1016.7462927467926 1004.7109183991771 1008.4992490097795 1003.3886753867396
973.0 1044.3406701076408 583.4439992618561 1000.9825016544287 1012.7148313343702 1000.1582313027897 1003.9194265717138 998.8947510765187
935.0 1043.8471135311647 583.7679992628098 999.5474563381802 1010.7898189989106 998.3474174345191 1002.0804563901514 997.1690615615639
1009.0 1042.0130972893999 584.0919992637635 998.9702083426854 1010.6490354047451 998.0033021251312 1001.6755952266567 996.7055452384167
965.0 1046.1956623271078 584.4159992647171 997.7147437062704 1012.0554264990874 997.2981431273429 1000.5270889691776 995.6182778642185
888.0 1040.8846628329889 584.7399992656708 996.0033826542369 1008.9824544850857 995.5622119296603 998.6928470121467 993.9605800491313
889.0 1040.904488707357 585.0639992666245 993.9849015787173 1007.5184086233578 993.4948825217608 996.5401339488124 991.929480165935
921.0 1031.050150534875 585.3879992675782 991.4051696811258 1003.87423493069 990.6687764580657 994.9489322627378 990.0169290349196
928.0 1023.9577719121856 585.7119992685318 988.6159106150411 998.8078499166116 987.3966264845574 992.1204574947257 986.9026646432021
891.0 1022.6209303757593 586.0359992694855 986.8631850935676 996.5427528421467 985.0715967757295 989.9865869599328 985.2402321663346
930.0 1021.8986120306314 586.3599992704392 983.9587475438682 994.7440846799275 982.8283175994133 987.5388007012809 982.4062138975991
966.0 1017.3952222181033 586.6839992713928 980.1861466325405 990.8957692369577 978.7664270285992 983.575639125142 978.3967259007778
936.0 1012.6248531742871 587.0079992723465 980.6985296484597 989.9244172531629 978.9185863165374 984.0673700411385 979.0019734523511
925.0 1009.8112579111375 587.3319992733002 977.4911113060731 986.7465064945213 975.9270534252074 981.2066757651482 975.9918595372583
927.0 1010.0138854843443 587.6559992742539 976.3702138772418 987.2809138733245 975.1408343901985 980.2259434370688 975.0323815565662
861.0 1002.4942055657195 587.9799992752075 974.7957806519833 984.0292536660564 973.4770214542331 979.1618578380034 973.9549316911581
968.0 1005.6701514555139 588.3039992761612 975.7052093904523 986.4206015380054 975.056362491279 980.1268447619601 974.6483480846454
973.0 1003.530102124706 588.6279992771149 971.5752903401084 982.8968844779795 971.0419254822028 976.1708254610876 970.4115987822843
980.0 1007.0341110851443 588.9519992780686 973.6367124508259 985.400977604042 973.3407834683012 978.0949314163016 972.2810798527076
1028.0 1005.3559594408601 589.2759992790222 972.1445216886292 983.7357630187677 971.3528538413273 976.3117579218798 970.23361286203
943.0 1005.823428625095 589.5999992799759 969.911777986881 981.4937224839728 968.7903653597461 973.423286835919 967.9015667492271
938.0 1007.6371169877808 589.9239992809296 970.0698418406974 981.8758229536586 968.6130550746961 973.3965179575378 968.0869366381548
1032.0 1010.6697549784233 590.2479992818833 969.4215849885384 982.4416508653692 968.4013933718286 972.4917391670533 967.7889040588817
938.0 1011.255429198205 590.5719992828369 968.8325260054963 982.1424479906068 967.9766082689514 972.0661525432915 967.3018425160274
944.0 1012.2782199987945 590.8959992837906 967.2052971307924 982.2712121517144 966.7564411199805 970.7835426561941 965.7600007245793
986.0 1016.962879734181 591.2199992847443 966.6177221220795 982.9364199826737 965.9290355920148 969.5714683040802 964.6167462759636
978.0 1018.4912416741745 591.543999285698 966.5568791178664 983.3033584886791 966.2766922510519 969.4710923582269 964.3082528195465
965.0 1015.7973069202559 591.8679992866516 964.4154916304433 981.2937677879229 964.4631531720313 967.642878711453 962.3952080488666
1001.0 1023.0478836231214 592.1919992876053 964.1905280165346 983.7137087323492 964.5952508367061 966.8851589765735 961.9708224405259
941.0 1019.9638220578843 592.515999288559 962.099360122203 980.1124888749746 961.71499994235 964.6990172116151 959.6680408452694
1025.0 1021.423897721594 592.8399992895127 961.5973032761935 979.9449889983905 961.5146662344226 963.873791689734 959.01377318531
945.0 1016.7163644075406 593.1639992904663 957.6515582486542 977.6875029367206 957.9818923531351 960.6767638689593 955.8161655658881
907.0 1014.8526958330445 593.48799929142 959.1464123129582 977.0097011253705 959.1245574931995 962.1994088805475 957.1934620614398
950.0 1006.3337731076253 593.8119992923737 958.8332505128946 973.9742149445946 958.9111539793693 962.272380028483 956.9822841511816
857.0 1005.5486406470243 594.1359992933274 960.3883372633768 976.4363070490222 960.9296713650986 964.3716242885441 958.84126700466
864.0 1001.5314061363845 594.459999294281 957.1188632170938 973.2124492510159 957.6306551176655 961.175025561034 955.4094698842297
868.0 1000.1698758501445 594.7839992952347 957.5777692617748 973.4851717125896 958.1837646370853 961.7912443536901 956.0655347735623
857.0 1003.068723882668 595.1079992961884 955.1771722576556 974.3905221902669 956.6962728101572 959.5032495781813 953.9366825468617
870.0 997.0978072098322 595.431999297142 952.2206262895293 969.8125032696406 953.1388698765923 956.2227675555318 950.8591022598372
810.0 1002.572966032194 595.7559992980957 953.5971273590278 971.425098728425 954.7918155037239 957.2685168799295 951.9959166923129
847.0 1007.2725660188243 596.0799992990494 951.0850170116553 971.1315969593718 952.4070554398174 954.4578494349757 948.989171258358
923.0 1002.7815826277606 596.4039993000031 951.4748140837729 969.8897587516191 952.2747887906987 954.8916479526802 949.418394398668
910.0 1006.8574547096309 596.7279993009568 950.6278538742569 970.808131894596 952.1229010994728 954.0426860846956 948.548217560479
948.0 1003.5516294400537 597.0519993019104 953.1977974625539 969.7657767801506 953.984247401646 956.2254117246126 950.8530631349387
867.0 1004.3757180890418 597.3759993028641 953.8002565283235 970.3854722287746 954.4247473461946 956.684821373312 951.6337586377989
993.0 1005.1888458069072 597.6999993038178 955.8412490942271 972.5088939874411 957.0218152235852 959.1950619825008 954.2347763575749
908.0 1006.3321931648064 598.0239993047715 957.3833651630848 973.8282203770766 958.2333712798667 960.6426343355324 955.8447227391562
1004.0 1008.6124387683694 598.3479993057251 958.7926934472042 975.35520398769 959.6301199188466 962.0521911309545 957.1790610705699
953.0 1008.2305089615998 598.6719993066788 960.5200975947158 976.3313633051167 960.9196861529502 963.8196051830321 958.6036947869419
919.0 1003.5997554155485 598.9959993076325 962.6181404195 976.1549943894154 962.8200558256565 966.2291156062723 960.8461186007339
935.0 1005.1355453101341 599.3199993085861 959.369645629159 974.546431156271 959.51295409334 963.0136500376951 957.4023627588284
966.0 1004.0669836903793 599.6439993095398 961.8494266954965 974.8514352270274 961.9878838003757 965.1006622204405 959.6253558816597
949.0 1002.6965925662475 599.9679993104935 960.4969670655133 974.1057023566357 960.9341117821057 964.0345384852751 958.7839179638908
932.0 996.6610339096848 600.2919993114472 954.6139205897587 969.0080538304252 955.1661183792086 958.5524569128212 953.1790888531482
972.0 994.889996272543 600.6159993124008 953.944320484162 967.2471436352777 953.8457173233128 957.4107600764853 952.4637570907673
961.0 987.9281267337669 600.9399993133545 949.0624219623109 960.4599445742759 948.8852635669589 952.6683305490673 947.7512734384926
930.0 988.0895080199534 601.2639993143082 943.3195743206214 956.1139933838159 943.1024713272827 946.4610179789124 941.5785176864476
985.0 980.7611226840536 601.5879993152619 942.4084338422534 953.7090553813731 941.9252316386819 945.845925130349 940.9435576124289
915.0 976.7300151365278 601.9119993162155 940.8610003893375 950.5549550644921 939.4216957187291 943.8417261949079 938.8506772368687
960.0 972.8529199707118 602.2359993171692 940.2683092399213 948.4413430143399 938.6567906593824 943.1169959442543 938.0424849080024
899.0 968.7065413575936 602.5599993181229 939.2436181009509 945.4016113551666 937.1042897081362 941.9201030451864 937.1517951858652
931.0 967.0458626594483 602.8839993190766 939.1318758365969 944.4038385191842 936.7965891970209 941.3815459483608 936.7233435419822
902.0 969.8315684761337 603.2079993200302 931.7223949689554 941.6705317569252 930.7705990844712 934.4566653451081 929.7888024794264
1015.0 968.8386245666741 603.5319993209839 932.6313989884941 941.1706856458557 931.6672463824727 935.173308456479 930.667100398929
931.0 966.4259021944981 603.8559993219376 931.894554096619 940.4456744496714 930.5403484649077 934.2946648620998 930.2275703371924
917.0 961.0342706956136 604.1799993228913 930.5915235844784 938.0815526097218 929.0924525524371 933.2378884587405 929.0730898957694
836.0 958.539988731684 604.5039993238449 927.9472914400283 935.0177646599242 926.2253226918285 930.3019639924703 926.4115701388416
1012.0 958.7783254223837 604.8279993247986 925.9374285685088 933.7051040181525 924.8824417652594 928.3660775138678 924.5341264152535
945.0 952.2750096201926 605.1519993257523 922.6964906698413 930.225611601114 921.6511381554509 925.7704577026689 921.7933190517773
978.0 955.2936953698785 605.475999326706 922.5439654652954 931.0247812011671 921.7948043739981 925.5456335475783 921.4993236502642
1037.0 956.2204689513567 605.7999993276596 922.786140329214 932.286658983405 922.2546676676108 925.8857445712397 921.6020459939003
1029.0 950.4993068173216 606.1239993286133 922.6015658975753 930.6653778448334 921.8059703122216 926.1391022082929 921.5799040593257
1029.0 952.7227529327113 606.447999329567 922.4327475001623 930.9365104844877 921.9649356819999 925.8317845292665 921.2098949593756
901.0 945.8508251616695 606.7719993305207 910.7198001405523 921.0353049444809 910.2028627712491 913.5940428651874 909.0056556525269
876.0 947.1935280311484 607.0959993314743 910.1916252884655 920.2071897615562 908.9460251416491 912.2629003908608 907.9615877609781
945.0 943.315146105752 607.419999332428 907.9386696901419 918.161808957621 907.0562568809975 910.6523400365897 906.2259817277442
885.0 936.2797121549663 607.7439993333817 906.2676598841921 914.4284558225829 905.001828258809 909.120862381135 904.6072350491539
882.0 930.871516945147 608.0679993343354 905.3717853090384 912.6833993758937 904.2111760108644 908.8025077154009 904.2344639611533
948.0 934.3674793660922 608.391999335289 905.5442084608484 913.3993882065321 904.6663090050936 908.6083990970612 904.3701991932888
929.0 930.3879900275931 608.7159993362427 903.7523399696624 911.5095605570991 902.8442285285189 907.1516085126768 902.8596045291563
943.0 929.1217598815657 609.0399993371964 902.9950642886869 910.7513018840443 902.1931314649931 906.4472561517 902.036200566462
944.0 926.2239103389022 609.36399933815 901.4829476935442 909.6079640676198 900.976147455331 905.1648428214005 900.6873366842883
864.0 923.4603441883344 609.6879993391037 898.1934774947043 905.776122109279 897.111193346402 901.3351633073224 896.9918503692728
875.0 921.1526346965954 610.0119993400574 897.3340905500205 904.1743414867628 896.021030398091 900.2294509757259 896.0043400323435
901.0 919.7912505605062 610.3359993410111 892.7409431175064 901.0963640754603 891.4172275382834 895.6043660093158 891.2659226004951
951.0 917.9214318702183 610.6599993419647 891.3800835514958 899.4980586656585 890.1768437208361 894.1624592841287 889.9960361613056
827.0 918.9050926365908 610.9839993429184 889.6012995506323 899.2774918922827 888.8384739522015 893.237877474464 888.5810058985172
860.0 913.0503837983596 611.3079993438721 887.4998346956286 896.3532617649124 886.4659912327894 891.382004600952 886.9054888659614
848.0 911.3840496782007 611.6319993448258 885.5258018570654 893.9528460700061 884.33530718372 888.9983758251599 884.5400350568766
961.0 912.9511848031656 611.9559993457794 885.5562761557126 895.0615012752877 884.4221014618308 888.9282565961281 884.6338780156283
903.0 915.290605656154 612.2799993467331 884.5982335656097 894.9103275691463 883.9553375483753 887.8408669372454 883.5012539703087
858.0 919.371415832816 612.6039993476868 883.1641478947862 894.4762210326019 882.5760852777886 886.2314036401547 881.8779962314429
843.0 918.0859019604296 612.9279993486405 884.1355554591302 894.8155723857915 883.3008758904348 887.0223478261859 882.8185509942732
844.0 917.8478751854436 613.2519993495941 882.0535491776602 893.1792963691177 881.2623179350402 884.8043562495634 880.6846797461956
821.0 912.1838994852513 613.5759993505478 878.0573849997247 889.0686229266634 877.348145994838 881.0714005204773 876.9040495972263
835.0 906.133087539094 613.8999993515015 877.0237641397217 886.1212797234821 875.8653060981829 880.0321725968963 875.9339880051002
862.0 902.5097403675047 614.2239993524552 875.3241113982224 884.4959842581736 874.2648903277978 878.9222454983358 874.5288515990582
855.0 907.0013784875123 614.5479993534088 873.9998200911033 885.3772667720502 873.3093879497146 877.1652685968802 872.7007281559024
929.0 901.473285356787 614.8719993543625 870.1914633758396 881.6973816927962 869.3571673438151 873.4163740444038 869.0624709760974
831.0 901.1171007817474 615.1959993553162 870.0362021310024 881.224604181604 868.7847114327559 873.0706118947695 868.9831901765481
813.0 900.3207773029396 615.5199993562699 867.0735371191655 877.684146299662 865.5419472166983 869.5730050331136 865.3479825793162
912.0 902.1574285984055 615.8439993572235 866.4474142200247 877.901000427461 865.2501753119899 868.9765343450086 864.8250605876932
888.0 901.3233738411436 616.1679993581772 866.0255750322982 877.0072803781231 864.592244273805 868.1703193431352 864.2157879811729
906.0 898.2706818834863 616.4919993591309 866.0780798529543 875.6342629369204 864.3624616179294 868.3670096728875 864.3350946467289
830.0 899.2376862322593 616.8159993600846 866.4519329387649 876.0169842117562 864.7708706169778 869.0449831967103 864.9979930716795
811.0 900.8498527369583 617.1399993610382 863.4631993678177 874.8050658302648 861.9735015239056 866.0112887745133 862.026484333543
824.0 900.391967720785 617.4639993619919 862.495988398376 872.9509334307746 861.1163680784405 864.6311686734214 860.6995709845767
850.0 906.3698691166489 617.7879993629456 863.1027974885967 875.7640486640056 861.9744904855157 864.8481784198211 861.0733673796883
951.0 906.8025068865202 618.1119993638993 860.6594999599331 873.972296549441 859.8019810039151 862.232599946192 858.3349194952908
900.0 902.8836903719474 618.4359993648529 859.933435930953 871.3634367067735 858.7355668085271 861.3900685858985 857.2978438547823
867.0 903.6737621198156 618.7599993658066 860.036078950764 871.9870447094575 858.8390536647698 861.5431403455902 857.6276559186907
758.0 902.1427361389477 619.0839993667603 859.97147536891 871.2148294254363 858.6299720648936 861.4719162334032 857.3463699349082
772.0 901.392660811042 619.407999367714 860.0670915330043 872.0301300935748 859.000344038408 862.1678420472775 858.0483935962601
690.0 898.8466184260889 619.7319993686676 860.3940485495451 869.7582975665587 858.7353716165701 862.1854656227147 858.1563970704873
849.0 900.6950948922764 620.0559993696213 862.3379580222598 871.6986129756009 860.5344486246399 864.0714253123085 859.9733709497298
897.0 897.6878903284519 620.379999370575 861.6318213402435 869.9258167623394 859.5122141829744 863.2367459951766 859.2293586004337
875.0 893.6951716534976 620.7039993715287 860.5839041539147 868.2049186045965 858.3720072487658 862.298444826033 858.3011147019301
940.0 889.3786134442635 621.0279993724823 856.9126660797598 864.7670489317118 854.9327307776327 858.7057360656173 854.9373413820468
804.0 888.9178701432062 621.351999373436 851.2730314775646 860.6051997608816 849.4916267639665 852.5846388986691 848.8614011063775
899.0 887.0947124635596 621.6759993743897 849.8336555966018 860.4402321808593 848.4087370404706 851.5446475333345 848.054085252345
842.0 883.2375117206666 621.9999993753434 849.274565579168 859.0520730797222 848.2971964513822 851.7550012481687 847.6449168774277
895.0 883.762656976028 622.323999376297 848.8056159885177 860.2943695364712 848.0535613669582 851.3025224265508 847.1259426749893
856.0 884.3554157419114 622.6479993772507 847.5466534214403 858.6710404456994 846.6717436849844 849.623382599918 845.5309204927108
856.0 883.0380508997424 622.9719993782044 845.3118033033111 855.3873532534693 844.0330078109472 847.0016573964965 842.9218557857648
822.0 875.1484119795873 623.295999379158 841.5669592793471 849.2947726618156 839.3510657704142 842.9474646492062 839.1539435250061
881.0 873.4156503555475 623.6199993801117 842.2059328460243 849.7975653743575 840.108947671287 844.0737198003085 840.1583484957235
848.0 873.1447423251477 623.9439993810654 841.0443662533371 848.1952395954296 838.547791694292 842.4951339281038 838.4991544684917
816.0 873.7552992501985 624.2679993820191 839.8461586864835 848.8664948719634 838.2651389636429 841.8873288697507 837.7494779304769
928.0 869.8912207177001 624.5919993829727 837.9482381017261 845.6480719370279 835.9985427844807 839.8691293520884 835.6389958172882
889.0 865.1107896170712 624.9159993839264 836.0515324919498 843.7202557427423 834.0540822592914 838.152453157907 833.9754199993209
879.0 863.3579548832772 625.2399993848801 835.0688335906486 841.6209753572163 832.9731242582062 836.7777576821908 832.6873185177047
841.0 868.6295315711119 625.5639993858338 830.2613459478364 841.4806352549847 828.7754678054677 832.0413832817575 828.1117919460694
827.0 864.4360480013772 625.8879993867874 830.3047281608617 840.0745532847747 828.7967590789841 832.1295268720232 828.4448714862855
819.0 859.8338908133528 626.2119993877411 827.5346514150331 836.2395925513915 825.5841689708885 829.3852999428974 825.7504165448594
836.0 857.3938184770236 626.5359993886948 825.7258013539308 834.0260278940314 823.6540944377919 827.4704622406696 823.8187291135754
801.0 854.7190272263209 626.8599993896485 825.576067302432 833.2946080884963 823.2236021006871 827.3138251354254 823.5964994407761
787.0 855.5034896619056 627.1839993906021 824.9583222945736 833.5884689337126 823.3686090375597 827.2355885800301 823.3046693320405
740.0 856.3718227997025 627.5079993915558 825.4056909576801 834.3920026842504 823.8306371849941 827.510849135063 823.7765560828178
822.0 851.8460487968572 627.8319993925095 821.9895817837506 831.4323377745415 820.3335875507146 824.4290492547066 820.4552092804524
779.0 852.2873274532972 628.1559993934632 822.3872364225141 830.6313553339022 820.3414350366147 824.1391284544627 820.4138852098635
894.0 848.8591060476684 628.4799993944168 821.8614989048193 829.2761648878826 819.9716021378694 823.8779275736205 820.0939012622252
837.0 848.561240951013 628.8039993953705 821.9029197084005 828.688437753967 819.5642415738743 823.6862849162563 819.8682620246896
847.0 848.8069402543994 629.1279993963242 820.4308430561498 829.0356771105846 818.6284673665144 822.7389985123118 818.6420761891859
894.0 849.3726146667635 629.4519993972779 819.8075032108896 829.2621462524248 818.510589731357 822.5493371607122 818.5431470348188
859.0 844.1611250599476 629.7759993982315 817.6358136701846 826.4056878279429 816.1547284755068 820.587957857846 816.4782881475182
930.0 839.7652518115447 630.0999993991852 817.574177437183 825.1589621985801 815.8535275256874 820.6483452955223 816.5792120787476
869.0 839.354202466232 630.4239994001389 816.7770890239808 823.2084743076762 814.6607301394631 819.195040739747 815.4774501535669
878.0 838.1810292039108 630.7479994010926 814.3846319592377 821.093592171309 812.0082152335258 816.44234161874 812.8165103180996
800.0 837.0229784779091 631.0719994020462 811.5848251869925 818.4917820602471 809.3249980990618 813.4682702232581 809.9941712847786
787.0 840.4567568839211 631.3959994029999 807.8085985564949 817.9850400547713 806.2899537576473 809.9135336222286 806.2867929245215
739.0 839.2393312136411 631.7199994039536 806.9060496301205 817.0251454578711 805.4980603582596 809.0572698468619 805.3477756432096
711.0 839.6782878048126 632.0439994049073 806.8701121345723 817.0026312652905 805.2096456191526 808.829559839801 805.4438151112981
741.0 840.3952195471494 632.3679994058609 804.440212012962 815.0043019471735 802.6427394340866 806.192263069683 802.8148896287362
719.0 840.9893262356205 632.6919994068146 803.5995630801087 815.166631151222 802.4364101202688 805.4849545866906 802.1663619159668
704.0 838.4791121704263 633.0159994077683 802.6666364074322 813.3724407185845 801.6568118235695 804.5808569959942 801.1007201817666
768.0 835.8175458376069 633.339999408722 800.9218969118856 811.7557809032528 799.8586079663243 802.8340889236875 799.4793005789685
720.0 830.0671982877799 633.6639994096756 799.2623212638749 808.5579143154337 797.6756932744075 801.2593018915529 797.6377967100348
764.0 827.2587396091304 633.9879994106293 796.3001566892372 805.0460735032827 794.2529618245055 798.1950968240792 794.735942003832
827.0 818.7477657386842 634.311999411583 794.6696261352218 801.5521183955927 792.2028119086052 796.6896962540283 793.0291046419438
812.0 823.3333848721446 634.6359994125366 795.0679288419553 803.2095871289306 793.0601253979702 796.7516649672516 793.2725642596656
785.0 820.3448475702485 634.9599994134903 795.370728584955 802.4198085402476 793.2992120449562 797.2644659612281 793.7851994907724
752.0 819.2967407065925 635.283999414444 795.3835279619624 803.3224990650285 794.1979991611473 798.1117189776346 794.2174668328693
711.0 816.8175830742792 635.6079994153977 794.0403227284073 802.3414060629779 792.5581878585513 796.9663624154323 792.9192492898464
760.0 817.7005982383669 635.9319994163513 792.914257033975 800.4653154405163 790.9189913260417 795.0371118091402 791.4785033506115
750.0 816.4886215412205 636.255999417305 792.6245716364813 799.4758097317542 790.5100162588775 794.79942373457 791.2814256783894
748.0 820.0443335249612 636.5799994182587 791.3313173263924 799.6915265046351 789.3156838839434 793.1481405477186 789.942862480937
775.0 817.6353326923751 636.9039994192124 789.0575433723283 797.0324698532838 786.8733084339551 790.9609879540172 787.7268786616585
793.0 818.8001478307791 637.227999420166 790.7738261697965 797.8637329654164 788.3810426092539 792.3458459250592 789.132011881811
711.0 815.0262468494925 637.5519994211197 786.1706257148654 793.0535996686109 783.2328628186978 787.5095108705765 784.3034576671198
730.0 812.4751994394371 637.8759994220734 785.5468724002646 792.441498192514 782.6251833459248 787.1494450654928 784.0195435475774
798.0 810.7334311889291 638.1999994230271 785.6464236502006 791.7385754200216 782.87064570962 787.1900428993332 784.0936472465445
809.0 808.6082457147609 638.5239994239807 785.8776557730903 790.6341889484695 782.9951845813983 787.4481794045408 784.3391497623142
778.0 803.0727323439509 638.8479994249344 784.3643684801689 788.1129406277673 781.3126668923796 786.3277416428747 783.2042685186227
774.0 803.1093494494012 639.1719994258881 782.8267885655215 787.3122326451927 779.5837028584252 784.1907669696199 781.357623938691
733.0 804.18655183923 639.4959994268418 780.3994646982046 785.5984908816686 777.1745345791883 781.3048180716071 778.7292250631687
756.0 807.0619485690111 639.8199994277954 779.9204154290244 785.7620936241311 776.7072608352453 780.5294611842627 777.9305376275106
728.0 810.3428765573348 640.1439994287491 776.2323116655272 785.3128487545517 774.0030314393927 777.1694329541862 774.3017403515029
695.0 808.5553478240836 640.4679994297028 777.7861573290282 785.5062441535117 775.7940349440368 779.0712914794577 775.9125540203656
704.0 807.9183760422023 640.7919994306565 774.9635668632328 783.6232849197198 773.3495943078312 776.3301848955582 773.2296386596028
768.0 808.5459331933663 641.1159994316101 773.6632685885082 783.0598862136079 771.9332950089304 774.9622505158453 771.8577205651034
727.0 805.8150478594765 641.4399994325638 773.4427016476612 782.0616274309825 771.4552553038578 774.6632777568642 771.537784190802
644.0 806.1706048458252 641.7639994335175 771.8784202807743 781.7215135755116 769.9049394549921 773.2209726728871 769.9857130491934
703.0 807.3748977116587 642.0879994344712 770.7077231978861 780.8256307019453 768.8441612670896 771.7797348770442 768.6887441506937
745.0 798.6257316983525 642.4119994354248 765.8417652521498 775.2762947285398 763.8439824453113 767.1371624026648 763.9038704643393
758.0 795.2748525599644 642.7359994363785 766.769382475553 775.6683676990408 764.9450808161515 768.4231054315568 765.1951440021128
749.0 795.4775688718519 643.0599994373322 765.5509770502447 774.2115744520424 763.4140018071474 767.119250311611 763.7912246871036
763.0 798.1359216308464 643.3839994382859 766.0583887038974 775.1261185479001 764.1912731901795 767.6626298929351 764.371788908197
700.0 796.4537981898899 643.7079994392395 765.4916053507902 773.6170883774032 763.5971126558754 766.9413685773484 763.6415495891013
712.0 802.1914957287452 644.0319994401932 763.9720954744098 774.083189568867 762.1503676793939 764.8499368986443 761.9278766793151
730.0 799.4906738229133 644.3559994411469 762.1927596617604 772.2121431050971 760.5611217180527 763.1186457499534 760.2718318452277
724.0 797.2584914504392 644.6799994421006 762.865325657445 771.2452847309763 760.6380694587422 763.760965068568 760.7522922949956
783.0 795.5829965406589 645.0039994430542 760.4369953932645 768.6497167555807 757.9203017166298 761.0298380384551 758.1486982328745
718.0 795.176651781552 645.3279994440079 760.0942597793097 768.5652203494845 757.8669110249472 760.8587329597802 757.6347014520264
736.0 792.4967340595433 645.6519994449616 760.4210556636843 768.9211777100893 758.3704765262853 761.414800918234 758.1036698202124
655.0 787.869427992181 645.9759994459152 757.4503180751381 766.4361489433674 755.4740110476164 758.8789548447957 755.6540250863478
708.0 784.5537657773973 646.2999994468689 757.3753070491493 765.0114061261784 754.9802015112801 758.7422779789601 755.4419230083116
644.0 782.8867774349719 646.6239994478226 755.7412908499787 764.0487180121646 753.6848518656218 757.3582179957059 753.9488416574633
666.0 788.4684154279 646.9479994487763 754.9011385696111 765.9621981984184 753.2772306993447 756.627214762811 753.5162341833827
707.0 793.9300023544221 647.27199944973 752.6853565254382 765.1155448281734 751.4054572743257 753.6222302391417 750.8538345407708
742.0 793.2161664833735 647.5959994506836 751.8347087397559 765.10410580014 750.72835352387 753.4457261562275 750.3861441014941
818.0 789.4605454268133 647.9199994516373 752.7840342909948 764.1584960219529 751.5891048301417 754.5135478756016 751.4451090004949
737.0 788.7820878968348 648.243999452591 750.3155928561379 761.8660088936133 748.8083954993551 751.7131471810371 748.5166431841532
734.0 791.2348863165666 648.5679994535446 749.143351566906 761.6785729314034 748.2313818173392 750.368908786425 747.03608936116
779.0 792.1053981413984 648.8919994544983 747.6571579781678 761.2229948778478 746.7965283051122 748.5063549069439 745.5931929890528
802.0 789.750745731518 649.215999455452 746.4551432054654 759.3993826631613 745.4290980238777 747.3597087936437 744.266363527509
818.0 783.8165308642757 649.5399994564057 743.2161040350588 755.5368758726919 742.0055026456537 743.9838726919184 740.8353708716462
754.0 780.020500166575 649.8639994573593 739.9797119918587 751.9674333484619 738.7024150451256 740.95284427698 737.7964095304027
759.0 782.5141550340591 650.187999458313 740.4769335022286 752.7689244708106 739.2372862709141 741.1672727531724 738.1502894152856
784.0 781.5641961326043 650.5119994592667 742.3939819003454 754.1924115804416 741.3712585136032 743.254507811989 740.2251136767018
742.0 779.06861159684 650.8359994602204 742.4033135083507 752.7045873583668 740.909903456353 743.1316911143405 740.1381251576307
796.0 777.7883024455934 651.159999461174 742.8734991767876 753.403737769497 741.3957856827823 743.7441089370415 740.7991492688941
735.0 772.9893467852961 651.4839994621277 738.6041152843394 748.8259743168131 737.2125663117023 739.961047833135 736.8868367327125
749.0 769.9509281112145 651.8079994630814 738.2189086550213 747.8075256437961 736.6190841679911 739.7408578460077 736.538723181067
751.0 766.2888674422202 652.1319994640351 737.6326711203503 745.6832261270285 735.8588208921121 739.3122385583182 736.0191056405521
769.0 766.1279724035483 652.4559994649887 737.6506100968329 744.044647806365 735.4604135930974 738.6233703026 735.4524068395211
720.0 764.3546830539259 652.7799994659424 734.6827286952575 741.5810422241399 732.2471583311383 735.5426373653819 732.5786190085086
725.0 759.7577839430888 653.1039994668961 737.2256300060237 742.0011361276936 734.581332629427 738.5055269646339 735.2861798934063
727.0 762.5668442261816 653.4279994678498 737.4581180087413 743.6851790664539 735.1045019975662 738.8037600820011 735.6591245113835
687.0 760.0264596209565 653.7519994688034 736.9630460420813 742.7037159094764 734.5157483598855 738.2436203529211 735.0738078758282
674.0 762.6858474232683 654.0759994697571 737.2087016281758 743.7765618076695 735.0892794854229 738.5406597027772 735.4871287691088
706.0 764.3816064323522 654.3999994707108 736.3437162550581 743.1650018912508 734.3418719272371 737.4535296885201 734.4382386743563
711.0 758.7306732287493 654.7239994716645 734.8257632525607 741.2692604436148 732.6241662722482 736.6569997968961 733.2594245053887
701.0 758.4741114628305 655.0479994726181 734.2490155385269 739.9087052027585 731.8661177321446 735.4923938274475 732.3262415349596
744.0 756.8143994987424 655.3719994735718 730.2133483496814 737.4981917094898 727.9277508783654 731.5918041165571 728.3627807673654
730.0 761.6743749684889 655.6959994745255 729.7478298595264 738.8316801715583 727.8799565547397 730.961696961638 727.9318546476829
727.0 762.6650280966513 656.0199994754792 728.974259126133 738.3697991553627 727.2716491750323 729.886333281649 726.9893023467192
741.0 759.1269132060572 656.3439994764328 727.2355302835454 736.1556422764236 725.5016187622459 728.363480873197 725.3497121922238
744.0 757.0270463458861 656.6679994773865 725.3043793089167 734.8191181958991 723.8904284152675 726.2825530869387 723.3889055126231
755.0 757.5677041966912 656.9919994783402 724.698495307748 733.6070991428808 723.087516768439 725.2986434318474 722.6591072829834
645.0 752.9934145126165 657.3159994792939 723.6158871985257 731.9151517173316 722.0369329660477 724.5192968940951 721.645989625843
752.0 752.6225489842386 657.6399994802475 722.7640403117966 731.4899325745088 721.0391336210807 723.7384443154306 720.6756939615383
688.0 752.5428735752477 657.9639994812012 724.2035450419963 732.0799783236155 722.5665442975533 725.3358458745664 722.120521906854
717.0 753.5393878951212 658.2879994821549 722.5049422281468 731.0798002380508 720.8978891994776 723.4780995051337 720.0446557797468
776.0 752.4174253452204 658.6119994831085 720.9641673358362 730.5354297421007 719.588454072515 722.0619110021142 718.9571436141165
779.0 753.7833563919992 658.9359994840622 719.5096617093225 728.8712162638348 717.8842147191699 720.2637689064819 717.058910423317
780.0 756.1682930219205 659.2599994850159 717.7989735440474 728.983080822129 716.5740385327729 718.5929509279609 715.6151475562439
764.0 751.8213666655363 659.5839994859696 717.549301829127 727.6422621230118 716.0012015135776 718.4063177314158 715.5508594384875
767.0 751.5764899966439 659.9079994869232 717.5159538032696 728.7752300828777 716.5904478566583 718.7813964417222 715.9316912732638
751.0 750.9207550180203 660.2319994878769 715.9332067700145 727.2221723837224 714.5332180452957 717.0366760350465 714.3314347626196
793.0 749.3657594068684 660.5559994888306 715.0402611474352 725.73464243788 713.4908599382186 715.9336528422249 713.3479735766645
686.0 747.6263134661542 660.8799994897843 713.8671377647391 723.9279145837966 712.2843407557398 714.81388497912 712.1454276833267
718.0 744.6340716451969 661.2039994907379 712.4025084449573 721.092683214406 710.4996884634105 713.0190428926976 710.3626258918455
771.0 744.8104630119021 661.5279994916916 709.7135135611378 718.3387262925738 707.7022687509326 710.0000188020941 707.280106178905
756.0 743.5806538506448 661.8519994926453 710.7481109989794 718.3545923441151 708.6599915869746 710.9847041792983 708.2451304159162
715.0 743.2996769423744 662.175999493599 710.6902764905237 718.2428983483683 708.6175191055642 710.8989553640646 708.1677711559214
676.0 740.500505727716 662.4999994945526 707.5404735843815 715.0975635777744 705.1322948432927 707.7216225572922 705.0647760153834
590.0 739.4872738049226 662.8239994955063 706.9782352551593 714.800967113465 704.7562189290742 707.2912871565661 704.445788088943
732.0 742.0364287171789 663.14799949646 706.8151220026356 715.9254769049778 704.9484323052591 707.1411326478404 704.4809056502158
657.0 735.3016142279747 663.4719994974137 705.2348673327454 712.2778239350004 702.8993072236846 705.8124326167646 703.259821111848
615.0 738.1632428144505 663.7959994983673 706.6416536721943 714.5342905555189 704.8813212312091 707.2859407750293 704.3492915480542
637.0 736.3012637293809 664.119999499321 706.1197001988172 713.2395959246849 704.2721675679023 706.7281193925268 703.9860270562571
647.0 732.9155862616776 664.4439995002747 704.9424073609928 711.6440990411633 702.9174339970757 705.7203426239766 702.9769808010981
725.0 732.5368513210493 664.7679995012284 703.1014117594534 710.193585051702 700.8034460327502 703.5164657600482 700.8946247289742
699.0 727.1589801690205 665.091999502182 701.7978378968962 707.4085564420263 699.2336491587574 702.1457594367773 699.5756557401658
716.0 729.8008315637206 665.4159995031357 701.3181101057523 707.2487745386351 699.0059871667398 701.6397826064493 699.1185377446004
752.0 728.7162902881092 665.7399995040894 701.9646901545286 707.4343404400821 699.6138907904469 702.2052850002459 699.6130425757412
748.0 724.0006459919612 666.0639995050431 698.8151710549781 703.8764173543801 696.101567562124 699.4180163788952 696.6480701981159
701.0 727.501720534469 666.3879995059967 698.8016448402934 705.8552890087556 696.4861993754715 699.6049991912294 696.7734073473549
780.0 727.5123827240245 666.7119995069504 696.3432816628775 704.4857457659538 694.2855798029509 696.8683560043014 694.1105536356188
822.0 725.5735432982008 667.0359995079041 698.3224928004404 704.918117111247 696.2775373417784 698.7868033328755 696.211153283615
729.0 724.6575185828407 667.3599995088578 696.7342361784752 703.7940234767848 694.73202862237 697.295757735698 694.8388717075494
688.0 722.3893585148693 667.6839995098114 694.637086008935 702.1513480024639 692.6729063869046 695.3728613942192 692.9061166534657
718.0 723.107734809082 668.0079995107651 697.0217499028851 702.4575110190531 694.670956187333 697.1649140545452 694.8167455952258
738.0 721.9360599045037 668.3319995117188 697.4307870635273 702.2518468561577 694.6125313855215 697.694595603335 695.1978771622453
718.0 724.7409040792509 668.6559995126725 697.877601787645 704.1394595685 695.301764232647 698.200991094728 695.7707932025467
722.0 725.4522233529103 668.9799995136261 696.8186077134679 703.8799284404564 694.6912830349223 697.144897563925 694.4198059000761
705.0 726.7589409456605 669.3039995145798 694.2036163017196 701.714992648945 691.681533243149 694.030969160261 691.3187812214272
667.0 723.5702369209231 669.6279995155335 693.1884374053316 700.2014634510177 691.0429746642185 693.3128649593776 690.3888539166858
696.0 719.959233048907 669.9519995164871 688.1737076948843 696.4807053212012 686.037483954154 688.6326564564549 685.603727524456
737.0 715.0407425530199 670.2759995174408 685.9418719182247 692.8660659107525 683.5841751610855 686.4979927735343 683.4762033062964
699.0 715.0790683227681 670.5999995183945 685.5455260350036 692.3612093730916 683.1485512501944 686.1074519658353 683.0185763285797
697.0 714.7134132310385 670.9239995193482 685.9437223206362 691.5984925190444 683.486306581278 686.2733663468246 683.4374177581458
660.0 713.4643815986243 671.2479995203018 684.9606840291759 691.4285556846073 682.6685987399719 685.9029050000019 683.0018167122222
692.0 714.5582216829731 671.5719995212555 684.5304827621964 691.3350236449756 682.4043570209883 685.1227443206018 682.3622112223512
667.0 716.0675773698814 671.8959995222092 684.6948235862143 692.3107100871574 682.8214920287157 685.3885731612206 682.5371409822635
761.0 716.9953504030744 672.2199995231629 687.1240721770022 694.7906941475087 685.4805014635426 688.0310578354 684.9968266202189
704.0 722.9509332213016 672.5439995241165 688.5456944192334 697.5497977992595 687.1402768079857 688.7941753322277 685.9757817821418
736.0 721.1446824719513 672.8679995250702 689.0231512427183 696.9849817360016 687.356775864315 689.5405518845037 686.6068745867822
678.0 719.1397446200215 673.1919995260239 687.7615229227979 694.7441048595693 685.7936685917933 688.148198269358 685.285351005046
618.0 723.4039672802639 673.5159995269776 687.1338080947519 696.2375493929727 685.4587152969667 687.2627230855309 684.5013516392875
666.0 721.6298043063022 673.8399995279312 686.5053628461582 695.1546442627742 684.6858976193098 686.7849589220227 684.0005569250559
610.0 717.386674090582 674.1639995288849 682.5182497439432 691.0216717160487 680.3918459099028 682.5056154239762 679.7895037574518
595.0 716.3570162831131 674.4879995298386 680.2751276997086 689.8309780970035 678.8802931717006 680.4743482630856 677.9902502761855
596.0 713.0045775492458 674.8119995307923 676.3453610086109 685.4292646665509 674.4250396465618 676.0385972897806 673.7577487837644
586.0 710.961181012634 675.1359995317459 675.4367633448359 683.7700270417517 673.2951447811372 675.0472022090423 672.6946263032179
642.0 705.1164003532539 675.4599995326996 673.6681212524506 682.0361233681232 671.7663846716295 674.0870941624158 671.5754665904198
670.0 703.5007655359263 675.7839995336533 671.9821841588822 679.8081993582821 669.953922355605 672.3038258102332 669.893156777322
719.0 702.1199900637095 676.107999534607 672.6156755348267 680.6093005871446 670.775838645324 673.2018176205921 670.8402203861107
672.0 696.6749233277983 676.4319995355606 671.247565836392 678.1902698640644 669.2673512012731 672.1991618776259 669.597294083751
635.0 696.5214453641661 676.7559995365143 671.4425850708155 678.3150892847035 669.4196764144253 672.2841707548686 669.9006530250489
688.0 695.0666615618298 677.079999537468 670.8677002032329 677.1326446500824 668.9199266380965 672.0073909745363 669.5131310358337
654.0 690.7959477586438 677.4039995384217 669.7946687105555 674.6695701074202 667.345569323477 670.8609473675531 668.2648385441786
571.0 687.7940596860476 677.7279995393753 669.0721009695576 673.4896957216914 666.7587342968429 670.5220241842524 667.69269871665
609.0 691.2284064303072 678.051999540329 669.7813796713142 674.454868570728 667.5347085389928 670.7913355860996 668.0182572115662
686.0 687.0243553586906 678.3759995412827 668.8973938817508 672.1091534026604 666.2455994634374 669.7014730600868 667.1076886370996
730.0 686.7526569460206 678.6999995422364 667.5787578183616 671.7332507201971 664.9613141437512 668.4289106575385 665.9773200592371
684.0 688.7323554166425 679.02399954319 667.472012149327 672.22584379849 664.7826953602765 668.1906770843593 665.4670995261409
611.0 692.7652392623045 679.3479995441437 665.4449102971887 671.1298370510422 662.8444697053719 665.5584603330411 663.1582902451956
535.0 689.9627162063846 679.6719995450974 662.3984926773996 669.5405692676029 660.310408800886 663.2577083126689 660.4921534002156
615.0 689.838862260235 679.995999546051 662.0338532408675 668.6142664725782 660.023656843593 662.5216421667673 660.0972389029973
701.0 691.8570004797109 680.3199995470047 661.8389377999764 669.3251577304515 660.0340539072955 661.9048247905868 659.5724481955149
715.0 685.6243121772765 680.6439995479584 661.128118748233 667.4870418310885 659.5749584927753 661.9379467911199 659.5246606763634
761.0 685.4983075190381 680.9679995489121 661.2193790709861 667.5964841913554 659.7013462831869 661.9360839946181 659.5515960322143
681.0 687.9701351920701 681.2919995498657 660.3325684153045 667.3753100176398 658.5794728989603 660.7612713096087 658.3078112291721
650.0 689.2199183867349 681.6159995508194 659.4112839766082 667.308598984664 658.0265003428062 659.9780122996716 657.556801676681
701.0 690.4337751881377 681.9399995517731 658.0341618509106 666.596459847167 656.6196281844498 658.3640742229228 655.7955520622967
604.0 689.9105512791473 682.2639995527268 657.7849083166814 665.2123293830879 656.0152072535768 657.5231029312688 655.2041359439345
679.0 682.4651232269159 682.5879995536804 657.4985364825873 663.006974640402 655.3750783865463 657.5968878913994 655.4423733143192
711.0 678.2192976439896 682.9119995546341 652.8090761434732 657.9742854183663 650.3072223431417 652.948496304977 650.7267013810068
633.0 677.7489080661128 683.2359995555878 651.9266837329905 658.0838830479795 649.821255110644 652.2543736538779 650.1982414849208
665.0 674.0719902402973 683.5599995565415 650.2338050857231 655.8599924510083 647.6138888629665 650.501312314426 648.1930375669439
610.0 675.0474557873874 683.8839995574951 649.7119922711152 655.8253641939532 647.0006144550398 649.7651213487529 647.6671631674469
633.0 674.4046130907144 684.2079995584488 647.2865489887243 653.8965624056871 644.97250412798 647.4417804498455 645.2950553812504
635.0 675.4926730703648 684.5319995594025 649.98564763069 656.733016190148 647.800813536819 650.3872303243506 648.1052731846866
627.0 681.7959498094662 684.8559995603562 649.1113154337933 658.0043496450086 647.3256404866511 649.3342852622661 647.1018678408492
611.0 677.6250591928833 685.1799995613098 650.5271078055807 657.1125418835048 648.4790052916335 651.035191902927 648.5358184902011
651.0 680.2210572543275 685.5039995622635 652.2358139420803 658.2630545171363 650.0060213634647 652.3668394318062 650.0142741229645
656.0 682.8329430194798 685.8279995632172 653.439971602559 659.5060965380204 651.1736431992754 653.5015687723537 651.1000583883332
668.0 684.7333796980541 686.1519995641709 654.6473609714882 661.121560667019 652.4411026730945 654.6080252124912 652.4045281178174
651.0 688.5033347068293 686.4759995651245 657.62096002973 663.2987532698169 655.4076642839738 657.3420480294405 655.223913737719
622.0 689.7387006602215 686.7999995660782 658.06412167108 664.0431046449378 655.993329776442 657.583264948483 655.6314401392165
611.0 690.118635610548 687.1239995670319 659.127155789071 666.0303001865583 657.4551219605963 658.9552603098773 656.9579991892815
649.0 694.8871791084232 687.4479995679856 661.6951369278115 667.825125665143 659.8004619215334 660.994544482974 659.1529772891604
714.0 692.5054006553823 687.7719995689392 663.8343392010449 668.7083548097203 661.7562041688722 663.1703955589782 661.2637879061726
734.0 689.9628859690214 688.0959995698929 660.5335282108223 665.2932710811065 658.2341121588506 659.8188647425609 657.9393599827824
725.0 689.0581219514398 688.4199995708466 658.8457584538437 664.569900073986 656.6711701706676 658.3084813075028 656.2309030004292
740.0 685.6534802285112 688.7439995718003 659.3657565445409 663.7436972064048 657.0924072462946 658.9642700192201 656.8219866026488
757.0 686.3636551658882 689.0679995727539 657.044953725816 661.9200316655157 654.7622046962701 656.285520313604 654.3955992107832
738.0 686.5807375902175 689.3919995737076 656.1404290057891 663.1401079171461 654.2780470524308 655.7576148653412 653.7647572673601
705.0 683.8690655594028 689.7159995746613 654.0726388161288 660.3226918025397 652.5258082380004 653.7709871996491 651.7864853873687
680.0 682.3360922824996 690.039999575615 651.7429846764929 658.3267273318398 650.1823805223626 651.3534812792061 649.7116044621739
597.0 679.8874358010178 690.3639995765686 649.209645093487 655.8996129109205 647.650350762562 648.5658191650533 647.1829287364833
497.0 675.5725506828043 690.6879995775223 646.018674269095 652.9404116227288 644.442981355131 645.8811850164192 644.3511462598361
582.0 676.7064827959516 691.011999578476 644.6874926293183 652.4273492479499 643.3566531249082 644.4727102080752 642.9654131636291
602.0 674.2355199857093 691.3359995794297 642.942409854593 650.6016223120173 641.4139245827454 642.7240987162915 641.2396528327228
559.0 673.2773612460904 691.6599995803833 641.6566423909967 649.3512961259718 640.0598423180313 641.3833271104995 640.0259731190769
574.0 670.4803151041103 691.983999581337 641.1431237479279 648.0566236652436 639.4499887517103 641.0724475969315 639.4543388349371
644.0 664.27164643032 692.3079995822907 638.8306720339397 645.0785678301866 637.0397015575287 638.9940523059335 637.1010282795849
615.0 664.1896366252312 692.6319995832444 635.8687029063533 642.1725623978812 634.0797761447756 635.8424141728867 633.8683938246231
636.0 667.4276554294229 692.955999584198 635.2332924603459 642.5164730313948 633.4976776729374 634.4917998695936 632.8515121176279
702.0 666.0424468593803 693.2799995851517 636.6447911857466 643.5826442343695 635.0062335197406 636.4269051743871 634.6822780458343
635.0 667.5703695681282 693.6039995861054 635.9553068683689 642.9883578574479 634.1999593550485 635.3772580831857 633.7265010040517
578.0 666.3199606382868 693.927999587059 634.0756763879516 641.5796583610062 632.510444914632 633.8068080138389 632.01854349579
608.0 664.0078524455627 694.2519995880127 634.0626238449751 640.0858773684472 632.4861093150935 633.9493725032154 632.0994383864524
634.0 660.8867208215784 694.5759995889664 632.214346637828 637.9935628885207 630.3780103187966 632.1538580530256 630.2670638299622
600.0 661.8549455015573 694.8999995899201 631.3952229327772 637.9765078108616 629.4553056240251 631.2766351779769 629.2756570218917
634.0 659.4268358390736 695.2239995908737 631.9556436850038 637.5885528895432 629.7683545123267 631.7704217282142 629.9395204634911
654.0 660.8385197056413 695.5479995918274 632.594887659247 638.5986913936898 630.7207957896206 632.1434868473343 630.5151634643312
589.0 659.3521490767596 695.8719995927811 631.4927672002551 638.1630864213116 629.3871508561247 631.3199524624335 629.6537114811748
611.0 659.1878460735611 696.1959995937348 632.1786396396698 638.5292516364923 630.587875943106 632.277564327277 630.3542128601986
612.0 660.0763130901546 696.5199995946884 630.0057724601655 637.894181157667 628.3716466246641 629.9516483859347 628.1763517460081
658.0 657.9779422703651 696.8439995956421 628.6876360658135 636.5054675188617 627.1998445900678 628.8545061379325 626.9673546760356
579.0 656.8427293999373 697.1679995965958 626.5837853733235 633.1879436234383 624.7276593099288 626.0175264113897 624.2304600500075
617.0 654.701476341142 697.4919995975495 626.1649673212439 632.9147650069153 624.5203717234008 626.0004772680098 624.1026497723708
618.0 654.6173046981065 697.8159995985031 623.451738467424 629.93713635702 621.6070348331981 622.7701306324055 621.0939592087714
609.0 653.3940349217347 698.1399995994568 622.4018691482017 629.4383688181484 620.8564989061697 621.8910078994479 620.3066977892204
624.0 650.8322535376217 698.4639996004105 622.3129570368505 627.6266745873852 620.0207278095738 621.402120653942 619.9182137719314
570.0 650.464360035488 698.7879996013642 619.7517490583255 626.1633293393951 617.7219328724183 619.1973190739639 617.6727950106355
596.0 646.4855854241193 699.1119996023178 618.5681516064062 623.8780620391278 616.1184365799223 617.9789236550994 616.320065244394
610.0 648.843348669879 699.4359996032715 617.4000043347627 623.6035568977022 614.88355061796 616.5148229128639 614.8850577422853
616.0 643.2347372852931 699.7599996042252 616.1999258990311 621.1359388682994 613.7724039034335 615.8015684009885 613.9393946638777
696.0 643.7418209915733 700.0839996051789 611.9774732267236 618.8363785799236 610.1027958229757 611.7794408999803 609.8915287438476
706.0 640.9307511461477 700.4079996061325 611.4090640154645 617.559877451063 609.5518808764281 610.9779274185087 609.1431031805442
649.0 642.0558418956898 700.7319996070862 611.0009419060486 617.8677887040881 609.177757043805 610.5511607176468 608.7619293468995
604.0 640.962376591425 701.0559996080399 613.5680317452394 619.4701304263521 611.6785183030727 613.3599422927772 611.3866122657787
587.0 640.5121662862621 701.3799996089936 613.5345430017641 619.5493502053112 611.6037111635069 613.2527304766855 611.5495525434977
593.0 638.0676168435275 701.7039996099472 611.9671912288011 617.2351423588306 609.8153551058057 611.7105287969245 609.8204938213559
569.0 638.0238428930606 702.0279996109009 613.6190856429935 618.432905655206 611.5744970936403 613.4967127688501 611.6108243913316
542.0 637.3042924316967 702.3519996118546 612.1978510213403 616.4295486270373 610.0782317293088 611.7212533931967 609.8100181286006
607.0 633.5228081613969 702.6759996128083 610.1373934680802 613.305982839653 607.8025037725605 609.6925172430215 607.755281367448
603.0 633.0464464109397 702.9999996137619 607.7280299319175 612.5751769964804 605.3853114547488 607.4205279334458 605.4809928773109
568.0 630.2371024573716 703.3239996147156 606.8366024217476 610.5400443962603 604.2317429276851 606.2406380927135 604.4723893538147
589.0 629.5423935795226 703.6479996156693 605.8620495269303 609.4587368653532 603.3744315892907 605.3292652590097 603.638303086645
612.0 628.8234560349674 703.971999616623 604.1096922095104 607.301948429869 601.6357012395451 603.3308639922382 601.4969439319248
663.0 628.6273772657664 704.2959996175766 604.1145932716648 608.7410663173472 601.8004976993006 604.0154028961139 601.9601067726802
552.0 630.5081651259176 704.6199996185303 602.9483156218967 607.3859426010233 600.4049642979638 602.3868657617754 600.4226745313932
592.0 630.421728119749 704.943999619484 599.9434404730226 607.2621811370237 598.0916123225759 599.8038611540136 597.7652203094012
601.0 633.3517950660918 705.2679996204376 599.9403638184931 607.8195077501919 598.1369436424915 599.3942187246838 597.5662339456541
550.0 635.7398171134554 705.5919996213913 599.4308856377677 608.0370344224276 597.5732131427293 598.39289322365 596.872771204636
560.0 630.9118632760844 705.915999622345 600.866085454057 606.6198452286718 598.7288841092666 599.9692160265076 598.2073431652701
621.0 631.1840367468183 706.2399996232987 597.369452129187 605.3644766617374 595.5905916995856 596.9432960952017 595.1283203397331
700.0 630.6177605364423 706.5639996242523 597.1272323390274 604.7898317463262 595.3351886407022 596.5002457907334 594.6368064448427
718.0 628.9138017601418 706.887999625206 594.4130326872668 602.7923366955463 592.6197079705646 593.8329747303491 591.9626505606731
614.0 624.2100853303692 707.2119996261597 594.6217035931592 600.2252831775215 592.4249989684159 594.1306844282601 591.981094359239
677.0 624.4449122033838 707.5359996271134 595.5481432991772 600.9187820145393 593.1338274411064 594.710424392231 592.7468485714353
656.0 625.693187616562 707.859999628067 594.698264132982 600.9273239740857 592.5520005506355 593.8941887085616 591.8641009655198
660.0 624.7637757207906 708.1839996290207 592.7164870307713 599.7034211830772 590.4264942899756 591.8544924497896 589.9140037801151
593.0 625.424416503086 708.5079996299744 594.3379526697219 600.7500769768089 592.0411325645201 593.5165981842888 591.6600673325278
581.0 625.0979089652748 708.8319996309281 593.9714194929322 599.6776081035681 591.7129212081569 593.0100750065444 591.2668698921564
524.0 626.9121717981467 709.1559996318817 594.9166951517993 601.5904921508312 592.5839871383132 594.0494601805831 592.2588848808997
589.0 625.450975780849 709.4799996328354 594.1824937811782 601.2762850950495 592.2939711375882 593.527613142896 591.7812900459797
536.0 625.4294447988161 709.8039996337891 593.6219609212271 601.927829587814 592.1095949665647 593.3021759078995 591.5159452963956
577.0 627.4157897839497 710.1279996347428 591.96523882539 601.1759240329823 590.5779496522772 591.5021171273423 589.5426282593908
563.0 625.3370797328836 710.4519996356964 589.9066915155494 598.330657691646 588.5854349489925 589.2936245494016 587.5362216806867
535.0 620.4208832472389 710.7759996366501 590.7664975137891 597.1493267397686 589.1187795918679 590.3836297907934 588.5372137981217
594.0 620.8493873099088 711.0999996376038 591.3001658324472 597.5198997122434 589.6699996779066 590.5856751105863 589.1704068884652
556.0 619.1785328908586 711.4239996385575 588.1460705122466 594.7748318530331 586.3597739197598 587.4667006960174 585.870749662548
580.0 619.4331511940096 711.7479996395111 585.2792960953698 593.1118626957979 583.3580404325385 584.3161835034981 582.8303171100226
534.0 616.4782019981967 712.0719996404648 584.965865197071 591.9983769551577 583.1960996452585 584.2372376694204 582.5946239209532
510.0 615.3537930232114 712.3959996414185 585.8282085256913 592.3144987312846 583.5321209077046 585.1776396651079 583.4113543799621
574.0 614.3571458175103 712.7199996423722 584.244144710381 590.8424001332569 582.1285363828828 583.777716196836 581.7953196563847
531.0 612.0462702531769 713.0439996433258 585.5252153259719 590.7306018803572 583.1204243691056 584.6912456019221 582.7308646954252
620.0 617.0755416223168 713.3679996442795 584.5899118910361 591.7396597597638 582.2871848276658 583.5032638958961 581.6579071903717
569.0 615.497168233803 713.6919996452332 583.7516666471788 590.6718076997098 581.572936420658 582.730458909398 580.923817508115
509.0 620.6521534359164 714.0159996461869 581.7847661465017 591.1297611143558 579.8904394706966 580.5143471545507 578.870025895166
518.0 614.6685183638132 714.3399996471405 582.3971088307793 589.3686826192371 580.0944930653409 581.3283540287201 579.712055859326
536.0 614.5654843476842 714.6639996480942 581.807400717763 589.5644926748254 580.1794378458179 581.2466800747511 579.4611765438989
575.0 612.9348261520722 714.9879996490479 580.9260480854664 588.016100810485 579.1786143389858 580.1303207517517 578.472895602488
546.0 615.0594200406706 715.3119996500016 579.8657475526429 587.9614444730443 578.1803724850598 579.2368307449037 577.5303251191195
532.0 612.3334884825215 715.6359996509552 581.9648326960609 588.1714241367964 580.1270729439171 581.1532995116261 579.5825426195935
595.0 610.6949187233186 715.9599996519089 580.0480393675145 586.5501862597943 578.2855129171122 579.1803975057003 577.8070361117013
565.0 610.6629110530506 716.2839996528626 579.8604552651165 584.9774202848794 577.6527695139015 578.5473643962537 577.2403155700628
499.0 610.9735487026512 716.6079996538163 579.5428051518492 585.1060950705487 577.506427203826 578.1078372491316 576.7477323624411
513.0 607.9137893328576 716.9319996547699 579.7847294640748 584.833402532644 577.3854619577992 578.7917815156235 577.242376768929
561.0 605.9466347119715 717.2559996557236 578.3084328964841 582.8828140149722 576.1074957250221 577.3143757027851 575.9292794111853
545.0 605.0675360327738 717.5799996566773 578.2631442168863 582.525526273029 576.000434944512 577.3491166501428 575.8338658848589
604.0 607.3656205679755 717.903999657631 576.5303324009215 581.8494387316076 574.309656616107 575.3013469739549 573.8739332154413
561.0 604.8254579680784 718.2279996585846 574.0816299934795 579.5690919580571 571.783472011363 572.8142616248292 571.4622030037126
633.0 602.7856795968698 718.5519996595383 574.1927186454875 578.8995665659578 571.7498014668546 573.053453800708 571.6789273001809
563.0 600.1756966081838 718.875999660492 574.0943209246232 577.8662979651349 571.5824989194679 573.2396733328399 571.7777588387861
508.0 595.992628835944 719.1999996614456 571.9833908291964 574.9438871324527 568.986776322967 570.9335727826065 569.4386353881353
506.0 595.8872940672355 719.5239996623993 572.737602175093 575.8643930556543 569.9313171118221 571.7974097069236 570.1722668793436
539.0 595.7108772897819 719.847999663353 571.1831421958489 574.030692496079 568.1103981449195 570.0567234927792 568.4370329338324
512.0 592.2333504368492 720.1719996643067 570.5995510896865 573.0895918517773 567.9018968150185 569.7516844817158 568.1136007682235
500.0 590.6611099121347 720.4959996652603 568.0047268613264 570.6810004483715 565.1435980807288 566.9097921934274 565.2781314672716
521.0 592.2321761034731 720.819999666214 568.3050137503719 571.8581897678289 565.796252976495 567.5770514240587 565.7865189533273
570.0 595.3049551761698 721.1439996671677 568.2439089706999 572.8970246262278 566.2316411463378 567.3921608362909 565.6933083951033
528.0 593.3328969981453 721.4679996681214 568.5200926392249 573.1961372524495 566.2553633167186 567.7944701187089 566.109927581462
512.0 592.5147519062257 721.791999669075 566.4686932329151 570.8964246875698 563.9163946177974 565.5002143227814 563.957473952178
521.0 590.7768826055496 722.1159996700287 566.3350319687265 570.7820083921329 563.9789607685778 565.6077662116435 564.0743459717519
520.0 591.0871147506836 722.4399996709824 563.9309275240006 568.8213975864846 561.634094702175 562.8821610898091 561.2728854977336
567.0 593.3997094668124 722.7639996719361 562.6250420253739 569.9712309717074 561.0713619923583 562.0064538284608 560.3100716279788
601.0 595.7956923255397 723.0879996728897 561.86052434977 569.7705518365563 560.3721553569401 561.3042872549674 559.5092382584322
580.0 592.4445623742707 723.4119996738434 560.4708839648129 567.4093722228567 558.6832650229097 559.6858813753225 558.0280549124724
597.0 594.5975470398782 723.7359996747971 561.4122669664592 567.3504741533294 559.1422711017838 560.0715067500283 558.7025030214927
541.0 592.366036064631 724.0599996757508 560.4942351245824 566.7455959992359 558.2495903017164 559.1654738471776 557.8458517383077
516.0 592.532650831443 724.3839996767044 559.5700868211726 566.2984153170343 557.4938551935682 558.2921885673817 557.1205651419108
498.0 595.5765416146211 724.7079996776581 558.9768488014056 566.5258405605995 557.0677570556489 557.5749543324032 556.4405094582659
560.0 589.4770792010347 725.0319996786118 557.7023675802271 562.7528197478605 555.198169979355 556.1339113465242 554.8197406246666
512.0 587.084797127043 725.3559996795655 557.3817071060753 562.3513572464394 554.8464555382427 556.0082241897551 554.6101503273636
544.0 585.4024237911569 725.6799996805191 556.6439597685361 561.6119636983501 554.4522057450844 555.6198118644658 553.9361237449556
542.0 581.0008861450108 726.0039996814728 555.9563568260534 558.9063492740506 553.1413923768265 554.5020035071968 553.0651008509625
603.0 577.8853672486448 726.3279996824265 554.9689024018472 558.2556466090264 552.3987371798777 553.8960505011327 552.3499606832434
601.0 575.0362322622437 726.6519996833802 552.920366744116 556.8388497686454 550.6742032407541 552.3006058851622 550.6698318957895
573.0 573.3776984220984 726.9759996843338 551.3760318223656 555.7721550448547 549.061857018393 550.7710125281889 549.243632511434
582.0 573.2011040840337 727.2999996852875 552.1676396507845 555.95673718661 549.68009862878 551.3432372458257 549.8862924419759
530.0 573.857715929568 727.6239996862412 552.1224834331283 556.3199731701718 549.7903544105437 551.3872537210055 550.0915142661486
590.0 576.4102403042759 727.9479996871949 551.4905385985859 557.9240531172222 549.8965471011102 551.3748194366191 549.6283616191745
563.0 579.2527009897692 728.2719996881485 549.6512656915156 557.1075769744193 548.1362521200532 549.2000149024761 547.6584323881252
522.0 576.0743517487371 728.5959996891022 548.9331850522196 554.6491722162277 546.8122968686195 548.2212310646273 546.7013112130307
511.0 578.2905817812718 728.9199996900559 548.3040769102745 554.4490633672627 546.1280788061474 547.2857604802415 545.6350200872481
481.0 574.7457729517071 729.2439996910095 547.4623399692911 552.9439631463308 545.3525950807931 546.7607966434937 545.0202677506929
502.0 575.6459518485651 729.5679996919632 547.2988508980327 553.0103631793123 545.2514120316964 546.6087926189476 544.6852769080107
457.0 575.507455333248 729.8919996929169 545.717663950974 551.1635820961455 543.4107751048806 544.4892940518664 542.7805507995876
511.0 573.195347820001 730.2159996938706 545.2444977442822 550.2623250785092 542.8796434063062 544.0640641111373 542.3116776771765
490.0 573.1057638245309 730.5399996948242 544.3903785771372 550.1549270664113 542.7222663418391 543.4046982662484 541.7750347513479
528.0 570.8112620453805 730.8639996957779 544.4201482423813 549.2530131048381 542.4554916169005 543.6147009649388 541.9982364214552
461.0 568.6828777439231 731.1879996967316 541.8474698885753 545.7512184920812 539.5205789573607 540.6491773324648 539.0735169755933
479.0 566.7950729796546 731.5119996976853 542.7482156019522 545.5416068165441 540.1005810984168 541.5241692219449 539.925131683703
484.0 568.4344046706499 731.835999698639 542.6189361934249 546.0910037149229 539.8336018362043 541.3117021692015 539.8113459080497
519.0 566.3644134102818 732.1599996995926 541.5939429965548 544.5302002732836 538.7751687046982 540.2219973288478 538.6387481772219
498.0 565.2007954979739 732.4839997005463 542.6149946308756 544.9896791959226 539.6553126655818 541.3537246273847 539.8380288874794
545.0 561.4839311388212 732.8079997015 542.4118821814337 544.5234427324497 539.3840915478219 541.5192664993866 539.9739381783307
526.0 558.9875274488484 733.1319997024536 541.2139590338832 543.5575683110725 538.261026414433 540.5686312750291 539.0244060499177
529.0 565.183433061925 733.4559997034073 539.9581794777455 544.8949817956324 537.5062235741307 539.2515317960613 537.7746380870744
485.0 562.1080680643272 733.779999704361 539.3672053250348 543.1687948692804 536.5857910352618 538.5789033088513 537.0907846692986
509.0 564.7697825191741 734.1039997053147 539.6690496954724 543.9707384546986 537.534265277597 538.8371299883927 537.4228718930931
469.0 564.946188825868 734.4279997062683 537.1808525706897 542.616712961855 535.1733496660222 536.1416669242556 534.7980476461535
554.0 561.9489764367754 734.751999707222 535.805808369669 540.2991744464707 533.5625064084758 534.6563687854884 533.1355628728719
560.0 565.2697183818152 735.0759997081757 535.4713846057563 540.6761023686471 533.386106061538 534.1006525939322 532.6742109641615
530.0 566.548575946747 735.3999997091294 535.8519812335434 541.9632131644556 533.9586711827591 534.5353341459576 533.3001704692691
494.0 564.2354871520484 735.723999710083 534.7853398263898 541.0819807542052 532.8621639289111 533.7471640471159 532.5377397192557
530.0 564.2750408915931 736.0479997110367 535.4879243854208 541.404200660481 533.5513386711153 534.322882396356 533.0795657099338
529.0 560.5327192634677 736.3719997119904 535.3129247484206 540.0167166998483 533.2577602197407 534.5897378948683 533.0400439993857
546.0 560.7045902897817 736.6959997129441 534.5587934208232 539.7501672275743 532.4685064249768 533.4639415941493 532.1712263390964
631.0 555.6909611231165 737.0199997138977 533.2514751823791 537.1596957790249 531.0201355580489 532.4921748243978 530.984203342003
557.0 558.5145105671753 737.3439997148514 532.8283458906944 537.8851220986797 531.0432261057431 532.1247141078942 530.6866634255686
527.0 558.4941419949797 737.6679997158051 531.8756127421551 536.9345926164466 529.8896970374773 530.8117673710158 529.4276023164059
522.0 555.6677892538574 737.9919997167588 530.8526136809718 535.7991079877443 528.9776850787041 530.1771325925318 528.5541399642129
525.0 557.7082092815763 738.3159997177124 530.4990180777693 536.3174702101763 528.8398802975742 529.7640404402259 528.3306927366971
481.0 556.3162593898949 738.6399997186661 528.9858095001211 534.1376999718786 526.9931786755615 527.9792990488168 526.6302287133677
502.0 557.9823656476133 738.9639997196198 528.4519732923495 533.7952118644648 526.0770639564784 526.9108052299094 525.8017734454298
522.0 557.7761572632969 739.2879997205735 528.5628505714174 534.6716335728036 526.412979499172 527.1608254803244 525.9908330550585
516.0 558.0680449055736 739.6119997215271 529.2404376657971 534.3936820812104 526.9238504863396 527.4821527164837 526.3910051832186
508.0 554.8806472909395 739.9359997224808 528.6746039824185 532.7712444584658 526.2572729460871 527.1873466028469 526.0745268560112
539.0 554.0531227301077 740.2599997234345 527.6334623052118 532.5226576037709 525.2493326174894 526.3170585662934 525.070370953277
550.0 548.5987230995916 740.5839997243881 525.7823396937349 530.1508818501931 523.3507990850864 524.867262001686 523.4528197763606
539.0 549.094195411085 740.9079997253418 525.2038242539597 530.0009806753104 523.0114023146169 524.4413218642985 523.0027641184608
571.0 548.9892062717498 741.2319997262955 523.2645385403922 527.6565472193255 521.0376876626842 522.1065539498201 520.7886264790258
600.0 546.5508593378729 741.5559997272492 523.7593140979677 527.3108783027459 521.2352707472016 522.675113905862 521.2730009711945
545.0 546.746218360903 741.8799997282028 521.9236096733179 526.8556334507185 519.7335790411064 520.9804529393238 519.5117355407941
512.0 547.3166691812494 742.2039997291565 521.1073509096651 526.6172651649216 519.2314563808072 520.1854657247472 518.6448361140763
522.0 550.9586912923896 742.5279997301102 522.4827289849173 528.5705357423404 520.9079197942109 521.4474120149391 519.9983417922984
544.0 548.1971363326297 742.8519997310639 520.6965582540603 527.5341613267947 519.1787172979418 519.8275890150703 518.4358902569525
530.0 546.9570728593711 743.1759997320175 521.3919077510949 526.5888929239817 519.3372338243611 520.2261678556393 518.6671189662942
591.0 543.1947275866065 743.4999997329712 519.4947087481538 523.9675541168858 517.1326338809031 518.5275994266784 517.0417403124907
519.0 543.0948890425918 743.8239997339249 519.9661819616241 523.4957515701549 517.8050468051165 519.0215055435173 517.5833657466383
480.0 543.302042055793 744.1479997348786 519.993148563692 524.0291654443043 517.7837258051254 519.0621281430996 517.6980532496883
464.0 542.1044193265477 744.4719997358322 518.3237549488803 521.4497560795015 515.9505861968939 516.8036486599661 515.6722419137209
496.0 540.9767602181228 744.7959997367859 518.2741140786901 521.8053402078976 515.5853626048881 517.1458785363711 515.7319098810585
484.0 545.2153648384187 745.1199997377396 517.6286897045295 522.6361827073338 515.3083275427662 516.337921590388 515.0905277139684
507.0 543.0547956548003 745.4439997386933 517.1412259854669 521.1283535546372 514.7188860397256 515.8813677626349 514.5745860051261
523.0 541.207703220995 745.7679997396469 515.7214923410367 519.466715191152 513.1321181177866 514.3646143441091 513.1297115107313
526.0 538.777054517604 746.0919997406006 515.424919670313 519.2976575079987 512.6639905955496 514.3602468841046 512.9594306480074
474.0 541.3235194172855 746.4159997415543 515.445884264637 519.8012375317226 513.129172669868 514.4434053238111 512.9444292176462
472.0 543.4530043345768 746.739999742508 514.3669162545694 520.2279430602721 512.4493688769419 513.1474439364302 512.011828584853
536.0 541.1414058118271 747.0639997434616 515.0146110782104 519.9528583159141 512.7562898614307 513.7835733958941 512.6739999326431
508.0 540.2622734427273 747.3879997444153 515.2276314794686 519.9177095845453 512.9352256654554 514.2285731660061 513.0637016913122
438.0 541.9861098083568 747.711999745369 515.5691908369191 520.4115316691424 513.6084048608539 514.2724767637753 513.2505989925464
474.0 539.3873390894486 748.0359997463227 512.8551688516661 518.0519356624574 510.7503835704724 511.36615967905806 510.4072383114503
573.0 537.2829810169968 748.3599997472763 511.9380340024407 517.0644116189873 509.926643753406 510.7988829119512 509.69041069600587
518.0 536.6205522779985 748.68399974823 510.78848434352994 515.9185792492389 508.6907131365953 509.6547485342728 508.5636280313295
571.0 535.6387462703733 749.0079997491837 509.5591206911621 514.9120284755606 507.6819585608407 508.56034027904525 507.3426665519811
570.0 535.0493638085316 749.3319997501374 507.66621560711184 513.3734854834478 505.67599405026226 506.6231594534047 505.558936399082
591.0 531.4809624945412 749.655999751091 507.91860831635194 512.4261192237983 505.88757068892363 507.0552996828764 505.87959688123846
505.0 530.7312588221594 749.9799997520447 505.50996166568655 511.2027781078627 503.87523292851046 505.0432942471221 503.64204222643986
493.0 528.002241613022 750.3039997529984 506.5457243153225 510.986138513322 504.54248008139365 506.04609601483077 504.5868312489426
501.0 529.4460276171907 750.627999753952 504.35046827643947 509.5088799942413 502.4222475067019 503.46808644886397 502.1203157513251
495.0 528.5190784898216 750.9519997549057 504.36301703723404 509.30041821417507 502.5596068663332 503.58268764955386 502.3041312165316
537.0 527.384286976733 751.2759997558594 503.68102361025063 508.3934973988109 501.56254722587096 502.8205405458078 501.607650097197
503.0 527.2995295091703 751.5999997568131 502.00394093445846 507.3251535794148 500.02772887419326 501.1038946301508 499.96887434436945
529.0 528.069597116365 751.9239997577668 499.9466452891909 505.9277065981977 498.23109627445103 499.03018573501856 497.8604627214307
509.0 527.3477900530148 752.2479997587204 500.6970666178213 505.7951693944021 498.6288731997267 499.4854312695942 498.3312831889017
505.0 525.5785575954385 752.5719997596741 500.7623370522507 505.36868127127775 498.7183082919537 499.6677788087401 498.54946843721495
540.0 527.177911493262 752.8959997606278 500.18807332464985 505.75855450894016 498.5052800189256 499.1899202026307 497.86571397797144
553.0 524.922655238201 753.2199997615814 498.67359325136096 504.9387210023543 497.1242791223208 497.9849552355282 496.6415460477855
515.0 524.4223358308554 753.5439997625351 497.8026106233226 503.90457818932714 495.9521578944007 496.8323606834888 495.45847121185074
548.0 523.338591907913 753.8679997634888 496.7579212992809 502.7375019094727 494.96183729905607 495.9096562573639 494.4782935693689
530.0 522.6047166937642 754.1919997644425 496.90888615451087 502.6270812075403 495.18442244066557 496.0419986071398 494.53325675314363
596.0 519.0660909615262 754.5159997653961 496.54118179246535 500.23671705428694 494.2389027980592 495.59503520105665 494.3009756515044
550.0 516.4065843127013 754.8399997663498 494.7990112722013 498.4974311182858 492.4052865147332 493.7431625051275 492.53051798316056
521.0 517.9846982552326 755.1639997673035 493.98400243992984 498.48811288857877 491.8263935619791 492.7442565649272 491.65426048084066
548.0 519.9035897179847 755.4879997682572 493.7304784159207 498.7779200421107 491.83711164410175 492.2400830868944 491.25574684705896
562.0 518.3761555445411 755.8119997692108 493.085169825964 498.13041191103275 491.04946562294526 491.698449837052 490.77442540300837
508.0 517.3917445252235 756.1359997701645 492.37638378107727 497.80896911137387 490.51556320938136 491.3368094304211 490.33513078643506
508.0 515.8455597486688 756.4599997711182 492.78984629461127 497.4194503689714 490.8371564171415 491.7283547109229 490.89881512773843
580.0 514.0991572867756 756.7839997720719 491.49145259929725 496.0475385539724 489.63937029778657 490.5346713207349 489.5597932863387
466.0 514.1547969516057 757.1079997730255 491.40951493550466 495.00340970774323 489.12851363104323 489.98141794735426 489.069286076262
467.0 513.2730817715875 757.4319997739792 489.1995219665494 494.57479339208686 487.4824982702849 488.2872040104761 487.20627601786026
514.0 513.0103912283922 757.7559997749329 489.07538949931467 493.73676249550056 487.07415718937295 487.97830500542216 486.72585918835784
486.0 510.1032411850819 758.0799997758866 486.36064128402836 491.5841404580256 484.7141174311655 485.57069429034436 484.2368058443906
497.0 510.28733828254235 758.4039997768402 484.9701553055267 489.8240245315808 482.91096663300726 483.8159771803563 482.5733597042079
475.0 509.8387627673381 758.7279997777939 484.7624057334593 489.9753460396521 482.90784723695964 483.82258433371067 482.3792079064172
502.0 510.6500271079152 759.0519997787476 484.9867828197979 490.91686608446645 483.30221901094296 484.3377693747572 482.88528832131664
534.0 508.8744957648543 759.3759997797013 483.9458171203088 489.1341499006906 481.82209773897443 482.8855706658573 481.6628826636968
537.0 507.86833342801805 759.6999997806549 482.9807803396059 488.27362237042445 481.03884750624286 481.9990502819528 480.6813412723491
505.0 508.3147358527205 760.0239997816086 482.79155553119136 487.8945190410939 480.91163854297236 481.98929581419765 480.6198787044864
497.0 508.2050904793554 760.3479997825623 481.3928179746282 486.8576813827188 479.35405899684395 480.1974199849146 478.7916138287987
517.0 506.9366789126318 760.671999783516 480.2978694253294 484.971257429016 478.0141134461829 478.899330564347 477.70229330482726
506.0 506.8090356804876 760.9959997844696 480.3309963529265 485.2495233287909 478.32406967306076 479.0067645650699 477.8635238643356
565.0 505.07650666098635 761.3199997854233 480.087385308878 484.92584343498896 478.13645380895406 479.05125471265904 477.7419791970162
513.0 505.3731978129234 761.643999786377 480.33071829671513 484.7827767058367 478.33579171660847 479.034285413725 477.86461653054846
528.0 502.83809579887384 761.9679997873307 480.281515828837 484.2524301088044 478.16345769025634 479.1558650516656 477.88774490680044
544.0 503.12020588217956 762.2919997882843 479.74704692890515 484.2608121207366 477.779196552559 478.7839219849497 477.4777249432767
517.0 502.1341595474421 762.615999789238 478.4929755032816 483.5468191414431 476.4175730949969 477.52180161239545 476.3252042083461
486.0 503.850010951223 762.9399997901917 479.1043958924408 484.60277940844094 477.40927467392265 478.0742965653695 477.1685611254828
477.0 502.7509395952045 763.2639997911454 477.5309313258768 483.0835350537344 475.6558436255087 476.40849768500397 475.33413892433174
513.0 503.7433731844462 763.587999792099 476.7741589970342 482.54962366782354 475.07123123216104 475.4881075941967 474.57186311873875
484.0 499.7053537064525 763.9119997930527 475.2616723296531 479.9497346117274 473.1776482849704 473.86276361188845 472.96591000859945
468.0 497.60188101177914 764.2359997940064 474.5173086388592 479.8722231042367 472.66621130904133 473.7052187375038 472.4625762861355
419.0 498.55174706873635 764.55999979496 475.7775525331512 480.2747236178013 473.8640901336318 474.82592032436713 473.6887541334607
449.0 495.5540938884854 764.8839997959137 473.82663520367953 478.12461056222907 471.4053153342844 472.58903757355256 471.4944257763723
411.0 495.96097344889716 765.2079997968674 472.52422826842167 477.5394105211903 470.1077603720306 471.4505777137269 470.23023397467387
482.0 497.9539798326896 765.5319997978211 471.50010492767467 477.4862473470653 469.37794534148134 470.3322164652247 469.25429929476473
478.0 495.692826172458 765.8559997987747 471.2355356230557 475.9896656544265 469.0407889376597 470.0181942527736 468.89532107947633
473.0 492.96830353647647 766.1799997997284 469.92749895528397 474.7936259396752 467.85815351860634 469.12869695992936 467.97879615640187
456.0 492.1923900620482 766.5039998006821 469.57308919625575 473.2780941779952 467.4301311622713 468.28614537826905 467.2822885700005
406.0 487.6152350926988 766.8279998016358 467.45034718128846 470.9240452951923 465.0155567373101 466.4021845501778 465.31072427037515
390.0 485.05579684755526 767.1519998025894 467.1105487947237 469.9296194692427 464.5400803700491 466.13423965920356 465.0003140964809
407.0 487.4749729505354 767.4759998035431 466.7874878501205 470.12328511581717 464.4014192106771 465.65820592397046 464.5547471077947
397.0 488.9131244663372 767.7999998044968 466.48606243140205 470.73623092814216 464.28429602248303 465.3976059006972 464.20391014331085
483.0 488.343587459976 768.1239998054505 463.7234293415409 469.2785292269285 461.8270977624922 462.69034467612727 461.6008108428641
458.0 490.46597017304083 768.4479998064041 463.3647150848979 469.69877377048215 461.5180741990408 462.37055047936894 461.2382750103243
523.0 488.72123929868945 768.7719998073578 463.2842245749749 469.4059726694556 461.6182498700323 462.4417962393307 461.3227074201587
471.0 489.861074369987 769.0959998083115 463.31763033335505 468.6238124823071 461.13069487329966 461.90875294061 460.8923311656147
467.0 489.36441882892365 769.4199998092652 462.9943170322065 468.1024485570017 461.08658046204096 461.7131840964631 460.6787310890931
414.0 487.35138244070447 769.7439998102188 461.6918566875374 466.3717702705022 459.42805907145885 460.21228170650846 459.30017282795876
421.0 485.609150204745 770.0679998111725 461.1030081593212 466.43972832604777 459.3307140622515 460.1843118396629 459.0385680204335
440.0 485.93395246586 770.3919998121262 460.3391527311761 465.7206867549499 458.4920349641602 459.2983684983252 458.25507037279624
446.0 483.83446915681185 770.7159998130799 460.96116289783924 465.55544376337224 458.92647033680123 459.80776848457367 458.6539652928698
410.0 480.64631086011525 771.0399998140335 459.8644479115302 464.27436304334566 457.97841998582726 458.9269380863642 457.7715955182028
409.0 481.84225462447955 771.3639998149872 457.9886745807105 462.42936355409716 455.770246177232 456.5892856929502 455.59806456678325
439.0 477.2418148273645 771.6879998159409 457.33339405939716 460.7589509246581 454.97150519594794 456.14090783801197 455.04411991175556
440.0 476.8619917339844 772.0119998168946 456.6542267818431 460.28086918112376 454.2631349714245 455.5229123424117 454.35113054345874
458.0 480.9579140983715 772.3359998178482 456.27178545543615 461.15839152028354 454.21078135509896 454.88242049612415 453.8207755685393
419.0 479.49632093843553 772.6599998188019 455.3959771592897 460.42096716289586 453.38193709460575 454.16943189788526 453.14217006599193
426.0 481.14358416507366 772.9839998197556 456.2264036057898 460.7070688580616 454.0501170885006 454.63907996969544 453.63675485374716
429.0 480.3864539190921 773.3079998207093 454.36187643078586 459.3465150911679 452.32332615897167 452.8941519746725 452.0984132516146
419.0 481.5644451266416 773.6319998216629 453.34411386366247 458.6134825825966 451.1868592376817 451.5302909555122 450.72147603642424
446.0 482.2287855509419 773.9559998226166 454.93570599785653 459.5853429788156 452.9732637218942 453.0974258151108 452.2314529191396
425.0 476.0359889674794 774.2799998235703 452.72688394240004 456.7249681639444 450.80695376673555 451.19059583631235 450.3242326649228
468.0 472.04573043240043 774.603999824524 453.81748248094755 456.3525902213456 451.49061823750725 452.5845505711734 451.50607119174106
503.0 474.93406526092843 774.9279998254776 452.2310196113073 456.59458524910366 450.5721403921199 451.2068717113794 450.03900853076107
512.0 472.57751967117497 775.2519998264313 451.5663911404023 454.52085067641207 449.28516159489584 450.27172093807565 449.08021500547187
512.0 471.2726416959256 775.575999827385 450.7347696800567 454.25141411637765 448.73872306744903 449.5891076230961 448.5191682973882
477.0 469.434751732539 775.8999998283387 447.2921173806172 451.5487286891 444.9401828995083 446.01419370330285 444.94191257506736
476.0 469.6686670867018 776.2239998292923 447.2685944740613 451.58305329626654 444.99915660484396 446.0164225480572 444.99038120820245
415.0 466.1990278467358 776.547999830246 446.9705741190615 450.3712229334275 444.80340851665795 445.9881860696024 444.81591020938066
455.0 466.2538575460082 776.8719998311997 447.4709140089256 450.6868667485387 445.4282395262473 446.6882012191678 445.1864400060262
429.0 465.65937852754325 777.1959998321533 445.3293014601745 448.8097450812854 443.25709832016406 444.17599599979195 442.9281829184706
442.0 466.59980608794547 777.519999833107 444.1641783260699 448.1854922571242 442.0774648281861 442.9468957336603 441.80219624116563
473.0 468.7829190913719 777.8439998340607 445.02348677793844 448.93755493395236 442.766644556966 443.2738225003151 442.32064891710564
399.0 463.0062825988138 778.1679998350144 444.8034905078874 446.779956516145 442.1504836046389 443.3575030322426 442.36361150077835
379.0 462.38735204657564 778.491999835968 444.93751318096895 446.6419066227613 442.30313445285594 443.4874581744915 442.65200195639466
393.0 466.3884282916106 778.8159998369217 443.2517053632244 447.10911825089846 440.91981477189745 441.8632475587657 440.92630036730753
360.0 464.09406420603835 779.1399998378754 442.14985959212635 445.39010536273963 439.81540526656204 440.6186199881021 439.76857243392453
344.0 464.7795416132144 779.4639998388291 441.80410817119855 445.3144646376523 439.4549186469906 440.3558638154901 439.421004669485
358.0 464.5089843642342 779.7879998397827 440.71614788973704 444.20566178711334 438.24901870575 438.9214490402412 438.20667223123667
393.0 462.9530144416014 780.1119998407364 440.1002869636975 444.0939175988862 437.7797969006918 438.616945317664 437.8975205870274
351.0 460.8279310234569 780.4359998416901 439.72267184264496 444.3865787189861 437.842071575788 438.7571007525959 437.8047593122337
399.0 459.2663855730532 780.7599998426438 437.54027745859764 441.6268847857547 435.5056937863751 436.21201532703554 435.42715873152684
344.0 460.08928427940674 781.0839998435974 438.26698628113985 442.6986733688085 436.13381579245083 436.92834746128915 436.163170721416
375.0 459.52318577413047 781.4079998445511 436.3958745577125 441.03192266260385 434.40769033635786 435.02732395550794 434.1998016028928
417.0 458.93994152983845 781.7319998455048 436.33176368005405 441.3615794226165 434.38385548077497 435.4539645890471 434.4025376023921
411.0 462.82474404448016 782.0559998464585 434.0465817662086 441.00551322150017 432.4110782215415 432.8289310496324 431.8938333703686
352.0 458.8479661551181 782.3799998474121 434.8677143761829 440.47397853373405 433.2865180737318 433.8885608102228 432.8851158130686
434.0 459.36043269581603 782.7039998483658 434.15963561304284 440.04417322573863 432.79053738062936 433.1160514967131 432.25449113548774
419.0 458.4679260799843 783.0279998493195 434.3017569397194 440.2940664288355 432.9243908893988 433.4496800605739 432.5206817421334
465.0 455.78533607778195 783.3519998502732 435.18031895425725 439.0945445263833 433.0932786371864 433.75418475943275 433.0056656136681
428.0 454.0883300037185 783.6759998512268 433.0146309795092 436.61142207569014 430.89276764234404 431.773105014292 430.79791302788755
432.0 455.4925414322874 783.9999998521805 433.8105539323711 437.75159412071577 431.76085563131835 432.48100456984525 431.67098228565993
480.0 453.45134634744005 784.3239998531342 432.0879584881751 435.5135464064045 429.8878446959284 430.74537990766396 429.7449934107578
396.0 453.6604804387189 784.6479998540879 431.2936790651089 435.6439691777999 429.63144703213663 430.2125802983518 429.13374387527375
426.0 452.2324821533117 784.9719998550415 430.0446822115369 435.249052576823 428.30791019720624 429.1110269719408 428.0012534349609
432.0 453.7254961005286 785.2959998559952 429.78831999273314 435.1187217139931 427.99461890504364 428.6256649848436 427.4697605325688
429.0 455.4964636675715 785.6199998569489 429.6308602061612 435.8187931269202 428.1131418049749 428.48193050405996 427.5516925576379
439.0 454.4803505985848 785.9439998579026 429.71891074787044 435.50840616320096 428.19325000261637 428.54100221636736 427.75315735049674
437.0 453.0250770932851 786.2679998588562 428.2493620255433 433.91439085728695 426.67455956085496 427.0743258508899 426.04723063087744
461.0 450.09757006731456 786.5919998598099 428.09192898692146 433.23079343828584 426.3116445062188 426.950091866633 426.0208151743987
505.0 449.8801826206992 786.9159998607636 428.08354497264406 433.3950140079267 426.35470205986627 427.20415739319515 426.19735131659155
416.0 446.4845552898933 787.2399998617173 426.34299841644685 430.8201700348484 424.3777832307725 425.45899614270274 424.483098940071
480.0 446.2332001765948 787.5639998626709 426.1479199735253 430.88648303550764 424.4399559506331 425.2608775463971 424.2375477910155
461.0 446.0406197217038 787.8879998636246 425.88587985774905 430.24283529716405 424.255853487922 424.82889546857393 424.0377105539278
430.0 444.7379188093324 788.2119998645783 425.2814335461809 429.5289398413438 423.5330712564494 424.3267548502814 423.38790278333295
421.0 446.9751114415394 788.535999865532 425.05086936726104 429.56593035815376 423.32400162730556 423.8995683386486 422.98408632122636
430.0 444.66149330096744 788.8599998664856 424.5232653622478 428.36926922969536 422.6560003684009 423.4346219566549 422.45434967730705
438.0 443.0881134734034 789.1839998674393 421.3869357809661 425.3494512661863 419.5180628235429 420.2351126124531 419.08704095320365
461.0 444.1555534446793 789.507999868393 421.9583039116439 425.7116053385536 419.820123431179 420.36134376639785 419.40879387982324
445.0 435.3153225605936 789.8319998693466 419.9449560899159 421.99435801911295 417.57748370322383 419.0160238763318 417.8624779498189
443.0 439.6372589911449 790.1559998703003 419.8012555519689 423.2123927902646 417.6461852379708 418.6155306202578 417.54061769673837
409.0 437.4309434066095 790.479999871254 419.0274548851582 422.1012140359329 416.7998224556718 417.9897238407395 416.8855484661893
423.0 434.1532124146996 790.8039998722077 419.53780464102925 421.3549370833995 417.2209614306544 418.7349818114884 417.6906482109508
447.0 439.4064194919502 791.1279998731613 420.3423071213461 423.2182471796742 418.15213618312384 419.0996609181569 418.10977893992805
371.0 437.6635478419357 791.451999874115 418.37516471700974 420.8402422824817 416.0642532257592 417.23439684791913 416.1662759190288
410.0 434.72599482808465 791.7759998750687 417.9757441946774 419.9039101152754 415.4107462282004 416.79540044346345 415.7128307123148
398.0 437.0167008151194 792.0999998760224 418.6552650247442 421.89410132618536 416.6498098724578 417.5975384758716 416.5826265604073
401.0 437.1049343496214 792.423999876976 417.55289390585244 420.96628298712216 415.5531634179392 416.2739314771555 415.2070840345605
440.0 435.4712049704121 792.7479998779297 416.8075544675384 419.75716508167443 414.5736350763532 415.38862815692124 414.3439867484538
427.0 435.77779034738967 793.0719998788834 416.72435337475065 420.0991386367646 414.6176261106545 415.3936715386196 414.39114123757605
404.0 437.24852894152434 793.3959998798371 415.81025222110986 419.45906952064416 413.6875786884209 414.27775825175013 413.40516220954987
380.0 435.77531615606244 793.7199998807907 414.43824120744017 418.5074295805728 412.3793345396869 412.97862685268797 412.1620256802989
396.0 434.60878773398997 794.0439998817444 414.13433603436755 417.9081677171472 411.95373332723733 412.6315060240475 411.8900976923708
401.0 434.5783522922552 794.3679998826981 413.203948705975 416.8556478079707 410.9632556689775 411.6185413757089 410.9552812826478
369.0 431.8973251585341 794.6919998836518 412.92233514338045 416.05959913831987 410.7908564385626 411.7644122357048 410.8443078966286
337.0 434.3616822117944 795.0159998846054 413.8458828865628 417.6742013450375 411.97383364238846 412.52197921135405 411.6268347765249
368.0 433.54148303871176 795.3399998855591 411.9320170503089 417.3225757999085 410.6451037085226 411.1832543650863 410.05559967442497
372.0 431.6000423784779 795.6639998865128 411.7371588414385 415.60723207869955 409.8955211027099 410.551912091818 409.5973267332637
389.0 428.0752999934378 795.9879998874665 409.81100307690195 412.950308398502 407.63075213755434 408.587103729823 407.57822368535136
444.0 429.4475009479595 796.3119998884201 409.506434431782 413.2368411509429 407.5127510261128 408.1542336297526 407.30976244095257
424.0 427.9302960237837 796.6359998893738 408.71463745920147 411.9598179988626 406.60273361187956 407.19408124668325 406.38530884781835
461.0 428.11010242109836 796.9599998903275 407.039285442182 411.2304783262655 405.0615658025397 405.75237485349953 404.85439505867265
440.0 426.19315351662715 797.2839998912812 407.64458332650923 410.72699519181054 405.59847316504454 406.2580088371062 405.40663957359857
434.0 426.68323800166 797.6079998922348 406.3189030688977 409.5754315384267 404.02613651460683 404.7761944799772 403.9735552022432
413.0 428.07015849016346 797.9319998931885 405.25034301438023 409.91216042719424 403.25864926120784 403.78292808582125 402.8311909094531
471.0 427.3440516809319 798.2559998941422 406.55582602483304 410.21403231016626 404.5852281656035 405.22436277903824 404.25069756704653
402.0 427.8040622773005 798.5799998950959 406.275710291814 410.304388693786 404.28973889840626 404.886744969642 404.082752894923
429.0 429.366820349745 798.9039998960495 405.6410252557494 409.7451023477526 403.9865352873485 403.98228413364984 403.4073542075698
444.0 426.9764296778859 799.2279998970032 405.2498657137032 409.4425169286409 403.3513687628216 403.8853846017322 403.04933080339015
385.0 425.6489387715858 799.5519998979569 403.34666179200116 408.0296222825919 401.52050927413995 402.0639820145205 401.28667967403845
370.0 424.1042359409066 799.8759998989105 402.36421332248364 406.7837358551711 400.4968513857315 401.059218905687 400.37115039735494
388.0 423.7351886439749 800.1999998998642 401.0339108773897 405.7339690412665 399.08150992970826 399.7199598867882 398.9838003903031
375.0 420.61629223724515 800.5239999008179 400.79785048139314 405.08850573651324 398.96914004273486 399.6439433719369 398.95542090745926
374.0 421.39310346951606 800.8479999017716 401.3821117188116 405.1895741154307 399.4392847115909 400.004701577054 399.19764436820407
461.0 421.8492917172205 801.1719999027252 399.63321145136723 403.99625575619456 397.9216528852942 398.39041194061514 397.5881990890366
491.0 420.41672868348445 801.4959999036789 399.77977202649004 404.072901296468 398.3597350486861 398.8870248577872 397.95118266864466
474.0 418.4892940770149 801.8199999046326 399.19887978613883 402.4475085569238 397.14484437664737 397.8289208722684 397.02251544402293
420.0 419.9575150337567 802.1439999055863 398.3110340169477 402.11123205783406 396.51014157993257 396.87809801946344 396.2193506816531
440.0 420.0269392225824 802.46799990654 398.0962556841278 402.3661877112545 396.18561520368814 396.7227233586353 395.86192173632014
408.0 417.23908355090686 802.7919999074936 398.0713529978535 401.7145628252339 396.3502014412664 397.15442080868127 396.1094839867043
365.0 415.79771277758925 803.1159999084473 396.3685413799853 399.64378845030734 394.2745815434709 395.0785608190479 394.07264356260964
353.0 412.8306254359413 803.439999909401 397.36348177851596 398.8860019384478 395.0295839799368 396.0753033389625 395.2582299435251
368.0 411.3509678336994 803.7639999103546 396.0689334174812 398.20324627022273 393.9511039114688 394.87485016806556 394.0398844053475
441.0 409.8880730222784 804.0879999113083 396.147651884327 396.6591165865923 393.65861089573036 394.7367763853631 393.83897747708437
413.0 412.1212048145001 804.411999912262 394.4791086778835 396.8933016316138 392.3372511035421 393.086249282207 392.35720042856616
381.0 410.290908688458 804.7359999132157 394.01213901835246 396.8727545525461 391.94720931518674 393.00888289666847 392.1757344880722
346.0 411.1014752693803 805.0599999141693 393.28819804705 396.06801457392896 391.05327411777114 391.9460892434505 391.2740139587128
360.0 409.7385661904578 805.383999915123 393.7502823956709 396.19440857050154 391.4819157878552 392.433701175896 391.70082441618644
444.0 410.61701063701923 805.7079999160767 392.95988917408766 396.2494822651548 390.70658254027404 391.7548007735922 390.9492825155842
353.0 412.16134159266204 806.0319999170304 392.5325800478324 396.6722525011039 390.5381001468746 391.3845562908499 390.59294512638513
414.0 409.29660538272014 806.355999917984 391.9229830695732 395.38807884930407 389.7424479335683 390.79481079907885 389.92945617823483
387.0 409.8278200434407 806.6799999189377 392.7486536019818 396.1883664160379 390.7047024721625 391.51516809021825 390.7224211744074
414.0 409.5778850913208 807.0039999198914 391.23669569248557 395.1847906047281 389.2600877653053 390.15616009926305 389.42850772903375
446.0 408.5025711370207 807.3279999208451 391.6881544569667 394.0388295816596 389.45269859393596 390.34235870930394 389.6283017493566
374.0 408.3778953862965 807.6519999217987 391.2582182476794 393.72545041686567 389.07131085776433 389.94159887314487 389.28592055119964
403.0 406.49367445600143 807.9759999227524 389.5153003282545 392.1834558919261 387.3844911414653 388.3681571593877 387.6401783965724
423.0 408.7608866128051 808.2999999237061 388.0573944425796 392.75747725668157 386.5190240021249 387.15184580618927 386.35774723670875
449.0 411.0619765023441 808.6239999246598 388.08769269418366 393.09411643166794 386.33087844818465 386.67448125510117 386.02329194462413
428.0 408.28656904620885 808.9479999256134 386.56442351799507 390.89823810466675 384.5795516735451 385.0714460675968 384.4587205997183
387.0 409.3901125839724 809.2719999265671 386.6598805102875 390.9672067851397 384.7868592550215 385.03879108403424 384.42669972012345
403.0 408.4489259136024 809.5959999275208 385.7769282953538 389.72203986425075 383.8711296962424 384.1228556336307 383.3914244184924
382.0 404.01123084816214 809.9199999284745 384.93950936031064 387.72085230284995 382.60500231794947 383.29154649792554 382.63032549393205
360.0 402.5199486608486 810.2439999294281 384.7894139237642 387.30186663240715 382.30916009301865 383.1224311677878 382.48145757451175
344.0 402.79977753930683 810.5679999303818 386.13993315757074 389.2776460108153 384.243881851472 385.0801627229329 384.23496195835827
386.0 402.6765187647803 810.8919999313355 386.089074626969 388.59504359966917 384.0435324258532 384.7845135458068 383.9189213184629
358.0 402.6498256282498 811.2159999322892 386.22988230018126 388.24161058900165 383.9940910413641 384.70052278159125 384.05732427387477
416.0 400.9557643539835 811.5399999332428 385.34914213695754 387.26375841281595 383.0544478793206 383.8268694588421 383.1459397392707
374.0 401.7890966930045 811.8639999341965 383.92906969105013 386.77990741340955 381.7996229562048 382.53334952665296 381.8443691524017
345.0 399.7664130023537 812.1879999351502 381.97260747227483 385.01411491583497 380.0323461944402 380.6328722797486 379.93538984087775
305.0 399.73653807083207 812.5119999361038 381.99507851704675 384.2085375875019 380.0348618272163 380.4221180091339 379.822918409993
324.0 398.74406541967477 812.8359999370575 381.98894071101904 384.2436504063854 379.9433459932757 380.56623445164286 379.88980449759623
394.0 399.1161385895416 813.1599999380112 381.6659817264714 383.3919819981683 379.2885070211165 379.918948665789 379.2360793303963
417.0 399.8769534047393 813.4839999389649 380.3730038683174 383.88812216190354 378.33521265555726 378.9024296728522 378.1130431738715
404.0 399.25550383605906 813.8079999399185 380.41926219421475 383.07483566268536 378.3020234910543 378.717213599596 377.9983737170546
417.0 397.7704618039294 814.1319999408722 380.3541391039003 382.661882351605 378.1805963767955 378.75237728785373 377.9306586903942
420.0 395.7927816511859 814.4559999418259 378.3141515873449 380.40089753643275 376.0789235664515 376.7010660837578 375.8842368117319
389.0 398.4632763214336 814.7799999427796 379.11279050591133 381.3664762932535 376.97204318791813 377.25150352102577 376.5579640965164
380.0 395.0372706818139 815.1039999437332 379.0482423986958 380.36616808079185 376.62930911920023 377.16479451627225 376.5531188078896
374.0 393.4780050080113 815.4279999446869 378.1631151338233 379.5298494585905 375.59384920010467 376.35044715587935 375.789010579614
350.0 395.1849101014466 815.7519999456406 378.3000001707507 380.39682137868937 375.7854294246012 376.64466479294737 375.95309546621445
355.0 392.55524624434895 816.0759999465943 378.1581776365899 379.68597690161835 375.72847587203114 376.8476055170095 375.9718608606565
382.0 392.2154474424922 816.3999999475479 377.1698337880491 379.4815045545028 375.01735759825027 376.05249744642873 375.0937908489473
347.0 391.6185645106101 816.7239999485016 376.7027635437555 378.99703355473036 374.60534680820933 375.5468338718282 374.6645258851983
335.0 390.0830395672804 817.0479999494553 376.2033077365011 377.9205905418836 374.07489935964867 374.844901551152 374.04633442397994
323.0 391.0495126908067 817.371999950409 376.1821391590187 378.6441201721946 374.38046589729566 375.0234047377208 374.21250006071693
349.0 391.65008906313756 817.6959999513626 374.6485548460746 377.42237143382386 372.7707042388294 373.40136556311217 372.50519029349607
405.0 389.37789694159835 818.0199999523163 374.9899420641895 377.397676358119 373.02354665400605 373.93671895219546 372.93241593302014
398.0 394.16075441329104 818.34399995327 375.12251384362065 378.29404765619734 373.02006447501236 373.6120730814925 372.7742042799692
387.0 391.89860228597007 818.6679999542237 374.81596896724767 377.1205535871779 372.6788107350482 373.33167991640806 372.5885895446962
315.0 391.74939374948303 818.9919999551773 374.0549052097668 376.37163726687544 371.9318796639714 372.496987587913 371.81506720713844
317.0 391.39211164221246 819.315999956131 371.93833727272977 374.4155665975769 369.4080806306317 369.8342849924864 369.2724149059946
344.0 391.49465830781776 819.6399999570847 370.9361455591895 374.3809403184014 368.6242619237248 369.20404185177387 368.49279895280597
348.0 391.89718923035593 819.9639999580384 370.60821233422763 374.8975332152005 368.6820815093205 369.092736916678 368.55975841356894
370.0 392.29861772033263 820.287999958992 369.8283910081421 374.39071024149683 368.08135742308946 368.28521074939187 367.64123222875605
380.0 390.81562618723086 820.6119999599457 370.4314696670464 374.3253277239013 368.5748986048836 369.0158489170265 368.5081484209833
367.0 389.3040993091835 820.9359999608994 371.4512552340786 374.173801733714 369.6177732757707 369.981311616099 369.5146324261503
320.0 392.89558578618187 821.259999961853 371.02837384366836 375.2849812017472 369.3023014409313 369.3881952971767 368.7427839239899
372.0 386.6655862340138 821.5839999628067 370.2934076262418 373.2105551514002 368.38217882308334 369.1439965722559 368.30886946373636
356.0 386.5248871016042 821.9079999637604 370.35527313746064 373.24112041509636 368.2575964817662 369.1601315841836 368.3790976825313
372.0 384.9831261439993 822.2319999647141 369.71754774576647 372.3595759455066 367.70464484661886 368.57470796358086 367.8190221875521
362.0 385.67084583103866 822.5559999656678 369.5578750993904 372.7574111778535 367.7175742023955 368.53095819525555 367.7304052332119
380.0 386.6379508867842 822.8799999666214 368.72665162207403 372.77002651957736 367.0561433349401 367.856315264075 366.98557119357
396.0 385.4973246860868 823.2039999675751 370.03278553312214 372.15600280680815 368.04742657586377 368.7061317133047 367.98338658100306
365.0 386.7275851190367 823.5279999685288 369.02418591229184 372.00188297406936 367.25822380829914 367.64972747621243 366.84546554248936
364.0 386.3529407996204 823.8519999694824 369.0910376320805 371.6449055858437 367.1256465228965 367.39423558154584 366.7482656897811
358.0 383.75401968419726 824.1759999704361 366.5380962759608 369.52053808625755 364.7816443588315 364.9889369159636 364.3611655348558
391.0 389.1785546584279 824.4999999713898 367.45219956367674 372.6398001160211 365.91518919515255 365.8503872589956 365.28038426646225
380.0 386.03398906925645 824.8239999723435 369.08284220242535 371.9984370307683 367.242544787878 367.5632268657292 366.8362790881706
335.0 386.2031464516426 825.1479999732971 369.2030437721656 372.3652543161128 367.2010849691047 367.6819934687009 367.0420610991073
327.0 385.9355531085823 825.4719999742508 368.3492543462689 372.08265088741626 366.612473649625 367.02078947613853 366.37256181846254
336.0 384.64792488632054 825.7959999752045 367.6438582994077 371.1800165243537 365.72314727517994 366.23517208998607 365.6642417324212
289.0 384.9199825274118 826.1199999761582 367.7594373592089 370.92784560187914 365.99862943182524 366.24826400858365 365.63057583447187
381.0 386.5211291986718 826.4439999771118 368.53148100619114 371.65694482680976 366.6315439886816 366.861859223566 366.2936800594986
406.0 383.2718964813193 826.7679999780655 369.6397201967925 371.2061891165166 367.55785383787065 368.04491243649625 367.4385461558509
424.0 384.1877397134448 827.0919999790192 371.1477036567318 372.546150963591 368.9463220723054 369.59877858113805 368.942974853682
421.0 385.65703449509675 827.4159999799729 372.6257149499099 373.54039634113485 370.4421700283371 370.8478863094564 370.23774975124513
366.0 386.39093421966425 827.7399999809265 374.4182212784759 375.44113807244787 372.2827196898744 372.9213349967298 372.3552384157535
395.0 391.54763195456167 828.0639999818802 377.73115741243635 378.5659992680046 375.498420018338 375.54868354622414 375.0733455649764
372.0 394.66016664409744 828.3879999828339 381.43369399629654 382.5617593670838 379.29156942805605 379.2530999714772 378.87166033630695
364.0 397.17776906215767 828.7119999837876 385.3286613662622 385.79524758987395 383.1388677706614 382.99845433047955 382.55301733393645
411.0 401.2336314253417 829.0359999847412 390.9829193529311 390.74305367847705 388.76827668194153 388.4603301537302 388.0805809018429
409.0 407.156756752967 829.3599999856949 397.942737799037 397.7430975237858 395.93243224869553 395.43747644656816 395.0505315072565
435.0 414.0281202541369 829.6839999866486 406.31439874739164 404.7129845384074 404.12486226309596 403.2684647549699 402.8510158798418
427.0 421.1877747633573 830.0079999876023 415.7086829916272 413.4265767529433 413.2964892860835 412.29198876796715 411.8849121982827
375.0 434.00770575660516 830.3319999885559 431.4868800112815 428.2092668454642 428.91032567637586 427.75076346448066 427.31992453170847
459.0 446.47442971477074 830.6559999895096 454.36704092426606 447.2348895207858 451.01187462483705 449.945357537052 449.4218467343379
515.0 473.6159642062679 830.9799999904633 487.0032790803854 477.27815604545293 483.25654713551853 481.3645826279604 481.09007038504365
596.0 510.1120069245752 831.303999991417 537.48491380063 523.065914865274 533.2952193460584 530.493729333141 530.3513387687938
648.0 567.8039115961382 831.6279999923706 608.3601198350393 587.2748929635497 603.4705954821794 598.963417278 598.8623027211779
707.0 643.0900420176233 831.9519999933243 704.367705349513 676.0073805822965 699.4643886819579 692.7764570332995 692.6597092243727
909.0 743.233784750327 832.275999994278 830.6811359609524 791.5713515741004 825.2347577080138 815.4306950297234 815.6869096871998
993.0 865.6529993231989 832.5999999952317 983.462200431236 932.350276141734 977.9319601090812 964.1425253114727 964.7617257979066
1142.0 1003.0073991694019 832.9239999961853 1153.3718629588789 1090.9076541483132 1148.4886970670223 1130.1281388143402 1131.194649322431
1384.0 1137.3458708890807 833.247999997139 1306.7725528142237 1237.6830333665778 1302.71749712077 1279.2627043567777 1281.4474759235918
1351.0 1238.511908651197 833.5719999980927 1433.4227609077034 1356.8952469119959 1430.2855241692782 1403.6643136540465 1406.2571773658751
1512.0 1308.2697907382815 833.8959999990464 1511.5300893186943 1433.3467018066442 1509.9952876045209 1480.3786117435425 1483.828996517663
1637.0 1329.549110657359 834.22 1527.9288968956437 1452.0141593634057 1527.8532032923576 1496.8200901102828 1500.8655313433392
1584.0 1288.8679819559468 834.5440000009537 1463.909819696221 1398.1228830869113 1465.3963863812926 1434.7134602255207 1438.9260839751084
1411.0 1163.1135917297129 834.8680000019074 1310.3811730675984 1257.7632821262278 1312.5636854497384 1285.9242995509474 1290.1136180699991
1121.0 994.7977276664687 835.192000002861 1101.0652681560173 1064.1334455634342 1102.888446275353 1081.7321741379717 1085.1841476764184
914.0 822.3515801441022 835.5160000038147 892.6235953781191 868.1702697331382 893.4431541692582 877.8726538667454 880.6967152575055
753.0 683.4237259611305 835.8400000047684 725.3281285850863 710.2458759165879 725.4231622878026 714.6717036472191 716.5312163055632
634.0 579.4731054772451 836.1640000057221 606.0509942750864 596.6873591591793 605.3828461648112 598.4532547602704 599.6803771222701
525.0 516.3427894392728 836.4880000066757 528.9660755459121 523.021933848429 527.658104092269 522.9296245411624 523.8075807936528
488.0 474.4477340364929 836.8120000076294 478.0131140999032 474.62873769506166 476.3075049955279 473.0402451060403 473.5691645823867
453.0 444.70318539158984 837.1360000085831 447.43528019383973 443.7071022815571 445.35408193231126 443.30164754463715 443.4282825066208
403.0 427.065191663894 837.4600000095368 427.9552344955134 424.86589677803806 425.66171168364014 424.3840066747309 424.365925760722
417.0 418.17248534904877 837.7840000104904 415.08636882121516 412.04920791120674 412.6930861828291 411.3517852658936 411.237570624063
330.0 410.49873793169184 838.1080000114441 406.31633552260973 404.41492246758196 404.2182625091007 403.1841993625896 402.8464828604189
395.0 406.88085429549346 838.4320000123978 401.3972543157681 399.902850883939 399.31913455130024 398.282878652124 397.92545285615597
313.0 402.06859641656024 838.7560000133515 396.54144584187685 394.926925647343 394.26860884645424 393.4568259752193 393.0217415557947
355.0 397.55499140278044 839.0800000143051 390.95626575612533 390.7728784523219 389.01549296302926 388.6054110694156 387.9832931598796
421.0 393.0563172341415 839.4040000152588 389.7977644597768 387.6888048942301 387.50364468552283 387.15350810857103 386.5593658680915
347.0 395.6771273749516 839.7280000162125 387.10051620987326 387.45707150094813 385.1909235378393 384.5795985456863 384.091337568466
395.0 391.52424076212463 840.0520000171662 386.20768904261075 385.2299239774099 383.9640058949722 383.6853509427176 383.21102422553236
432.0 386.28584550208325 840.3760000181198 382.7027442126256 380.36641262421966 379.8578923148099 379.72153312459017 379.40229530200963
426.0 387.10985380710144 840.7000000190735 381.17713044278236 379.606458021601 378.697305568313 378.42763535439207 378.05396749232136
407.0 387.0047390144518 841.0240000200272 379.4592763773708 378.408960292006 377.21302158918877 376.74024496753367 376.33452053642026
422.0 386.9422305039252 841.3480000209809 377.93187789865146 377.47964600138476 375.87159723877465 375.40690393435494 375.0169667515058
340.0 386.16714786722304 841.6720000219345 377.40524588133917 376.9886213038261 375.34867955089396 374.71374478761277 374.39186258660243
388.0 383.7307573628545 841.9960000228882 375.9337930040337 375.2641104809492 373.62247032753277 373.213018147486 372.9797838384023
379.0 384.265279027372 842.3200000238419 375.37122927230945 375.573367640365 373.35203296245686 372.9546420248002 372.67901293677676
374.0 383.2135881724539 842.6440000247956 375.9074751015864 375.1593785719275 373.73818683131947 373.2831869253198 373.0610884050835
397.0 382.45496008089947 842.9680000257492 376.18799442646457 375.9854003824445 374.1209831201824 373.86455010029215 373.5315109128519
391.0 384.5728551650348 843.2920000267029 377.04313493602314 377.3201143588302 375.14971333531423 374.8036550965941 374.3178494354515
424.0 385.5522359210102 843.6160000276566 377.90243093429996 378.16817758367944 375.9741647181867 375.64769669079584 375.1410277003768
364.0 387.02367035032034 843.9400000286103 378.8903101288515 378.2726028014851 376.81119686349433 376.1652516031258 375.73219474459574
385.0 389.22844806027064 844.2640000295639 379.9662452017885 380.28169252175206 378.04277697153475 377.24436731847226 376.8631453632517
380.0 391.68653444139005 844.5880000305176 383.63488323106276 383.5755257785151 381.7037381376966 380.77508971270254 380.46002200709125
407.0 390.28422460907785 844.9120000314713 385.1451545554316 383.8963393793145 383.0600106894711 382.21492580163704 381.9104300668975
427.0 394.67146892583713 845.236000032425 390.1188090772756 387.82123522659987 387.8563379120329 386.9677378442297 386.56812995139893
407.0 397.40158855958254 845.5600000333786 396.3909722399967 392.5271317243802 393.93328754027823 393.10752502997514 392.6267065842845
403.0 403.7227222763254 845.8840000343323 404.3202683882769 400.13266771999383 401.74075219041947 400.8497153867144 400.4651835134096
459.0 414.32240091950496 846.208000035286 417.55432691276576 412.2116496485408 415.0572176368502 413.72044669959746 413.41416436055897
445.0 428.688461434574 846.5320000362397 435.4915033964168 428.6613764498087 432.83557264698356 431.1477958394765 430.7465340280422
495.0 445.38938576441024 846.8560000371933 460.2753203561236 450.6835666291335 457.2523833437033 455.15355056802076 454.78477766970315
474.0 474.79512291615765 847.180000038147 496.42921784009553 484.4702404629733 493.14803397236494 490.41206502524585 490.0718397218505
541.0 513.6760847924442 847.5040000391007 545.0326185126476 529.1741670061568 541.0477293549768 537.0554340718554 537.0110302974339
628.0 568.6349651774681 847.8280000400543 613.1440811999931 592.5403967738632 608.8694500193388 603.3749930844207 603.420071197787
637.0 641.5508935540793 848.152000041008 705.2056484289587 677.2295228601427 700.8806296906487 693.246786591533 693.2243471116046
755.0 735.1567554459895 848.4760000419617 824.5180233143909 787.1185083280895 819.3857511969109 809.2821301188212 809.6470332175002
937.0 852.2721988409015 848.8000000429154 968.5563059742989 920.6239563391031 963.3713384471705 949.5318214526455 950.2480853784286
1099.0 982.0767928719431 849.124000043869 1128.3764116031202 1068.5030148334913 1123.0999398608592 1105.3039513746212 1106.3815217908852
1225.0 1115.1050191848817 849.4480000448227 1291.354456632189 1221.455755268508 1286.699081937944 1264.5582920494762 1266.400669051589
1449.0 1235.6392532920065 849.7720000457764 1437.5997902102397 1360.4112316499873 1433.645929375675 1407.630340837427 1410.1404492782012
1734.0 1333.3730455665495 850.0960000467301 1550.8245161717448 1470.05929032307 1548.1384609871466 1519.1520122902493 1522.1398316976006
1713.0 1391.9533924196714 850.4200000476837 1616.7250896461424 1535.079799746246 1615.0773879751246 1584.505056161979 1587.9877386064643
1690.0 1401.8350645089995 850.7440000486374 1618.8607698615679 1543.2361639107576 1618.7778344350172 1588.0644286339052 1591.899572982249
1676.0 1351.2127915838032 851.0680000495911 1547.1551214053234 1482.6361728213556 1547.5975919120733 1519.402840172519 1523.262213596371
1573.0 1246.547524091302 851.3920000505448 1412.792606709177 1363.01735526727 1414.1761034815945 1390.5703945588439 1393.9747254931926
1332.0 1104.9840902113172 851.7160000514984 1239.962771019715 1204.2265100288064 1240.959634167496 1223.6746266231714 1226.2518220106708
1099.0 965.0270822473824 852.0400000524521 1060.9749580398004 1041.8315235462098 1061.7762945263207 1050.80184010535 1052.4925522183148
985.0 837.7482441101098 852.3640000534058 909.3756235500016 901.0450007754052 909.2457467952369 904.8775857171486 905.1439370694195
833.0 745.4707694615781 852.6880000543595 791.9135280192389 793.781749950436 791.2728518421974 791.2940119578059 790.6746348750036
834.0 673.4219049261313 853.0120000553131 709.1221071769712 716.799425031973 708.0534642857232 712.2011992524086 710.7447619554505
649.0 625.424684996842 853.3360000562668 645.5857288288686 658.9267356049911 644.6117555112917 650.7080962336485 648.6511875777646
646.0 592.430125743598 853.6600000572205 604.9707837114169 620.5928050174274 603.8799154783372 610.9077133957506 608.7416951516998
613.0 564.2703920320182 853.9840000581742 576.6048324802053 591.116521730678 575.3599395324649 582.732304677914 580.2937301985398
643.0 545.9200700547293 854.3080000591278 558.8066989203231 572.0634648994312 557.4695164857259 564.3376955034742 562.0174071574903
604.0 535.678191449465 854.6320000600815 545.8656229490583 558.5310703228952 544.6592655757067 550.3760424897569 548.1481916135797
604.0 527.943544745993 854.9560000610352 538.1666997034752 549.017130256258 536.9248529565646 541.4526151335376 539.621347703624
546.0 520.0019733883897 855.2800000619889 531.9421990754867 539.3457135047049 530.1742213988454 533.6984230394219 532.1346288191551
534.0 514.5880292046546 855.6040000629425 529.4215175444256 534.4542171040364 527.7772582679999 530.4542701545035 529.0609506053199
529.0 510.3582364741773 855.9280000638962 526.0857038692166 528.4241828029101 524.1256457113751 525.9115210286126 524.7674998714821
510.0 508.5005196891024 856.2520000648499 523.9827027685205 524.6740804730435 521.8457993859759 522.6864716072836 521.8073866214065
505.0 505.29262959656774 856.5760000658036 522.1945353578734 521.2444009642134 520.02518010244 520.3202505779616 519.515082935944
511.0 502.8689376090527 856.9000000667572 520.8730314963136 518.7072129368834 518.3115574129823 518.3568445072966 517.8289723578188
522.0 501.0529582095896 857.2240000677109 520.2711218244733 516.8593073473173 518.0307076050539 517.2299656123209 516.673607023561
570.0 500.9314827697568 857.5480000686646 519.9522289212683 515.7928088958166 517.6893400862533 516.4070850691108 516.1001324455304
523.0 498.36761225024225 857.8720000696183 519.8393251057488 514.3960353466408 517.5927176885604 515.9713218045789 515.6721945231269
552.0 496.8941399153066 858.1960000705719 520.3491269579068 513.7268213864506 517.8826922533386 516.3093952393768 516.1335986860535
582.0 495.2184211433884 858.5200000715256 519.3191405690424 512.0052020474367 516.983323567365 515.1935718385721 515.0878667772361
529.0 494.6040464625874 858.8440000724793 519.0079214671043 511.3385783546595 516.6534288538265 514.7578381552776 514.5846666986869
508.0 498.40027684508567 859.168000073433 517.3763924750947 511.5921237798823 515.5103384865283 513.003909630826 512.855973199416
501.0 498.0839177953736 859.4920000743866 517.3648975107894 511.6439187032407 515.5825656592717 512.9141415396471 512.6826650122919
565.0 500.6947827404558 859.8160000753403 515.9950952732308 511.20936239077776 514.4195421348747 511.18678729402467 511.1557018236613
526.0 497.1915849009824 860.140000076294 517.2658272294798 510.482366974329 515.0695623278845 512.1690264613619 512.0984817183885
550.0 499.3493700017004 860.4640000772476 517.58463780245 511.1650249619494 515.529858606464 512.3876698085912 512.4850349509559
567.0 500.92628722557964 860.7880000782013 520.1284752321382 513.3235143163704 517.995969756628 514.8315903500057 514.699691529206
567.0 500.70855396958297 861.112000079155 521.206737967114 513.5044691716952 518.9808529068753 515.7435207898013 515.6184386683741
549.0 502.4037001465421 861.4360000801087 521.9163304452593 514.3404523349368 519.793374373196 516.3365393656759 516.2103927701648
475.0 502.95310770014055 861.7600000810623 524.9163715888768 516.7928595188947 522.6295463578498 519.3713309074064 519.27990453848
541.0 501.3516889945778 862.084000082016 527.171843275109 517.5770763689543 524.8332597914358 521.624900675408 521.4085723024839
486.0 502.5280211247696 862.4080000829697 528.4508802005384 519.3763266193464 526.2032727174044 523.2709316463936 522.934913444182
474.0 502.9710319821014 862.7320000839234 529.1361440828159 519.3467352971543 526.874225619019 523.8080458013892 523.4359424545507
453.0 504.6159371000405 863.056000084877 533.5781892350028 523.915392247955 531.4008031049375 528.3340109630585 528.1297932861276
510.0 507.84272295284364 863.3800000858307 534.200875955833 525.1440127238777 532.1147829550748 528.6918421946822 528.6070890801659
544.0 504.2833684465179 863.7040000867844 533.7836619531553 523.3847350503017 531.6188661632285 528.5398095591532 528.2837066974445
569.0 503.5417683219286 864.0280000877381 532.838997488622 522.5898125327226 530.3770358970614 527.2453386728062 527.2529042608679
529.0 504.4933031203916 864.3520000886917 533.5431970883387 523.5525076580378 531.5558711512206 528.2486743143359 528.2608813000082
544.0 505.2334939240579 864.6760000896454 532.6656699929812 522.7611130691992 530.6005021946185 527.3496522143781 527.3861472972957
558.0 506.1571835436408 865.0000000905991 530.2877561763462 521.0901818253899 528.0546149269334 524.6185946149785 524.7725375563283
557.0 504.4466884278113 865.3240000915528 529.7063729927812 519.8310666445104 527.2838669894549 524.0032028904456 524.1757349606423
574.0 504.9254664780847 865.6480000925064 527.9027363202638 518.9522581332878 525.8653579254815 522.357205223947 522.4935526042361
597.0 503.25547866617933 865.9720000934601 525.2613360211627 516.7926451557355 523.1983450808572 519.6926221892469 519.8075840687417
456.0 500.9057077452741 866.2960000944138 524.2514885844903 516.3457092799333 522.4158463722921 519.2875130659296 519.3389411926654
530.0 496.6902591917458 866.6200000953675 521.8924947722228 513.5076168075575 520.0001301780301 517.1115316854039 517.0178416326016
565.0 497.2110638632062 866.9440000963211 519.5380477273865 513.35792693508 518.1861910723878 515.3135809036476 515.08322465579
490.0 495.42245893521834 867.2680000972748 517.2515820720082 511.00460342958604 515.5273332062454 512.8450954570931 512.7038945443594
509.0 492.7426136299794 867.5920000982285 515.168335950827 508.66703937946414 513.0321837331014 510.8430240125947 510.753049581357
438.0 492.41351002988085 867.9160000991822 511.5010613373865 506.9210088366569 509.7998735903925 507.5480639837308 507.400148785527
413.0 490.5819031899475 868.2400001001358 508.74015016129385 504.2426787496752 506.8769763174997 504.972137898213 504.78719051015355
457.0 487.01070943218883 868.5640001010895 505.4182075160259 501.0736260935149 503.0338845053182 501.9002180038578 501.54603277276476
441.0 484.6918560007304 868.8880001020432 502.33381994757565 498.8149882511132 500.20132831934325 499.37287030235836 498.97663539849646
474.0 482.996446916442 869.2120001029969 499.18980429882924 497.9807982330604 497.5086476398575 497.3104915965505 496.67352896052523
504.0 480.06712082979953 869.5360001039505 497.81159150803205 496.4946884633533 495.58875969006334 496.3970314228755 495.6210146414073
505.0 479.85033998572874 869.8600001049042 495.75071820857386 496.1656446292652 493.6308838604632 494.94435218518424 494.02575498217044
543.0 480.0237640938065 870.1840001058579 494.3882750174174 495.9010065557893 492.29298615422374 494.0498724084953 493.0678837969332
497.0 478.9410210834547 870.5080001068116 490.8631919093118 494.4835562963757 488.8390323712358 491.16521523490246 490.02844092660627
430.0 474.6696407490001 870.8320001077652 490.59521113627915 493.3753868317081 488.4154170118413 491.25000016251215 490.09730637668815
418.0 477.05500489482637 871.1560001087189 490.2224545177073 494.7695522956796 488.19140297229046 491.19137307014074 489.9541717574732
479.0 476.6526932600192 871.4800001096726 488.8938022425825 493.68310535402105 487.0580752799635 489.9065770300256 488.62274224467365
451.0 473.98899345018725 871.8040001106262 488.4818426018404 492.57260274264587 486.45247774836696 489.56052816643916 488.2272509064576
467.0 475.3891292929248 872.1280001115799 488.5073859367996 492.8739414072608 486.7613322696358 489.3656577204644 487.9632911231586
514.0 476.0530672184976 872.4520001125336 487.640828846432 492.17524673384133 485.7896694609562 487.9938944074777 486.6864586198941
520.0 475.119725911318 872.7760001134873 487.77271863623025 490.36544971821667 485.59071365754966 487.35495531599605 486.2464879939444
501.0 474.2337998122989 873.100000114441 489.65339397930086 491.25896376372174 487.76928203309154 489.3764431308157 488.0531097952925
516.0 470.4375728882397 873.4240001153946 489.8600406717074 488.9739080110606 487.42690876144843 489.1921273827138 488.0765888254943
518.0 471.20523644600235 873.7480001163483 491.73231919330914 489.59297124068166 489.1499446368714 490.4567559904292 489.40891519429977
476.0 471.0062342442286 874.072000117302 492.125374844327 489.70745057682404 489.7836903092183 490.83992933498956 489.8407931120031
479.0 471.74424074014047 874.3960001182556 492.6529896712401 490.37823445028636 490.25778677524346 491.1941295070523 490.230155404232
487.0 472.4391371019079 874.7200001192093 492.4406606653906 490.2069895907129 490.2501908934164 490.6967721888367 489.8577822147591
488.0 473.1245651700937 875.044000120163 494.70939111546363 492.18336176473747 492.64286538936534 492.76924974895377 492.0199901884813
505.0 476.6213939666506 875.3680001211167 495.4206147759427 493.3066079379735 493.3941201954646 493.26415774183545 492.63174483986984
433.0 474.05979557381266 875.6920001220703 495.5856560517306 491.6475522112298 493.1605941117749 493.13294322966846 492.58000166683064
471.0 474.28147160841615 876.016000123024 495.6151471932081 492.2270779292239 493.57516323192306 493.4136867903619 492.64088180853827
500.0 478.70930762596674 876.3400001239777 498.55654234164354 495.35039931802396 496.3976335042848 496.00953488009 495.37139899925063
495.0 477.6665532917967 876.6640001249314 499.54891153259035 495.7599755802019 497.3974678116396 497.03331751543504 496.41280731793347
535.0 480.4916219821245 876.988000125885 501.655628810645 498.29529508061813 499.81538979837563 499.22190267409974 498.4542271754362
525.0 479.1991875049282 877.3120001268387 502.33560298729617 498.104115494059 500.2340488445111 499.66201182090566 498.9928118456843
513.0 481.2704287438578 877.6360001277924 504.85208897144764 500.57033053807027 502.69206498128835 502.1307206031282 501.4307395843796
581.0 483.8072481121928 877.9600001287461 507.666348060685 503.6146211825532 505.73289019696523 505.0294886555454 504.414677690315
553.0 486.290417152343 878.2840001296997 511.8281290001245 506.58771984621154 509.5131195934365 508.80348653653596 508.18270246592704
559.0 490.379923527607 878.6080001306534 512.3347551934398 508.5097465989648 510.3372402246398 509.2990238128274 508.66531984832653
539.0 490.8485430834607 878.9320001316071 516.5701434024736 510.49838608994014 514.1060914456089 513.1847544901887 512.5558156042586
463.0 493.58346512749176 879.2560001325608 517.2330125916513 512.4254200442134 514.9451357940704 513.9568634011624 513.268452758519
526.0 494.6654198450374 879.5800001335144 520.3215718105286 514.7615979182826 518.0051289223725 516.9042154138938 516.4019018880188
526.0 494.38656517809795 879.9040001344681 521.1581085969926 515.0844720257123 518.3879222328384 517.5735290408284 517.1486988518336
498.0 496.1328982627666 880.2280001354218 521.7860754713538 516.922832176282 519.3481582926887 518.3892597816119 517.9534716132209
557.0 496.0095167077893 880.5520001363755 523.3849053904976 516.9258906125804 520.6981087929487 519.7217155050286 519.2171648971167
476.0 498.88078202038866 880.8760001373291 524.2482105653444 519.1219802358517 522.0884589838697 520.9962968004291 520.4101332316778
555.0 499.8517460426247 881.2000001382828 524.0882238906033 519.2218511429664 521.8464811752854 520.3961911848223 520.000450443196
537.0 496.7041368249798 881.5240001392365 524.5965578632863 518.8711979679721 522.3724962409535 521.4246994134882 520.6882187893225
556.0 499.0554688330659 881.8480001401902 525.6969572192062 520.1047034028352 523.6679168415926 522.2804571252793 521.8499259010401
554.0 496.8195883858672 882.1720001411438 524.3716411439756 518.1797511250834 521.9406226711751 520.8270904440112 520.3574642588434
561.0 498.3017630556484 882.4960001420975 525.2380081193626 519.9039710340815 523.0427891054924 521.9120666536669 521.3980352231265
572.0 498.9021678353908 882.8200001430512 523.0806981823205 518.3269206918013 521.0068377510046 519.7687709948965 519.2372843215757
562.0 497.24754496699103 883.1440001440048 521.6640410710763 516.5270705261808 519.524755744837 518.3184774418011 517.8365057620514
523.0 495.33422869991927 883.4680001449585 518.852049769855 514.1033820839973 516.5113035307974 515.4792910635496 514.8466179456171
525.0 494.8893157657585 883.7920001459122 518.3968861687777 513.658877431742 516.0858370168206 515.0113497476757 514.5359929996135
512.0 494.0762575820729 884.1160001468659 517.1900196065817 513.0542286961559 515.1403167608248 513.9360139871635 513.4436633631674
488.0 493.06619699974607 884.4400001478195 514.5796677828685 511.2242483926819 512.6136427190243 511.36424066332467 510.8856436752713
482.0 490.2380919845202 884.7640001487732 513.9893431271005 510.107620558014 511.97676933964266 510.8798566542861 510.48325744083905
550.0 488.66810327079304 885.0880001497269 513.0401169946391 509.6191177432363 511.13467694644226 510.466743187187 510.03652736347897
545.0 488.7794886134517 885.4120001506806 510.92769209002495 507.7013092534838 509.13751660248204 508.2588227368294 507.7303775868452
545.0 485.25242363410416 885.7360001516342 507.8151846111176 504.30450372607606 505.70840089250316 505.2874717373391 504.75124665867367
513.0 483.43367478317174 886.0600001525879 507.5262944230761 503.87805240622936 505.34825879622076 505.05949975503034 504.4987619896753
518.0 481.18773798299924 886.3840001535416 506.06954828922096 502.17830531081233 503.92370384990716 503.83983505775575 503.2169403633592
542.0 482.6064506899624 886.7080001544953 502.727823656573 500.69467464876726 500.67163197806394 500.43328187776063 499.79049639806595
462.0 480.34167712891826 887.0320001554489 500.4440497515406 498.27361403401096 498.27317399178173 498.07903358038095 497.43716992198165
461.0 477.5240235924585 887.3560001564026 498.0082581167899 496.0792609759379 495.96402590644635 496.005123814933 495.1940342684727
477.0 476.00939462680975 887.6800001573563 496.83036241871343 495.35894735078114 494.94020052002713 495.12190249946445 494.3399239445483
482.0 474.28942795636124 888.00400015831 494.0799322408925 492.29915562631993 491.9945953010915 492.32839186637045 491.54189671239794
515.0 470.82375276178897 888.3280001592636 493.0428134975872 491.174544461264 490.90304588115356 491.4991630742932 490.6901172554851
507.0 467.31700598396196 888.6520001602173 489.8277331228595 487.56631936063707 487.4586583162667 488.5265795359843 487.60688802578153
525.0 465.2779395261949 888.976000161171 488.8266309415682 486.3445720223823 486.3569916118068 487.4316938156924 486.51545099638696
505.0 465.1298934298719 889.3000001621247 486.1690726493094 484.58825018411795 483.8743163327764 484.92099623350134 483.9525302938357
493.0 463.1535269793508 889.6240001630783 484.21961994444393 482.7269924229357 482.0119434838972 482.97019423300645 482.20356176001843
558.0 463.7416752061189 889.948000164032 482.25104420972406 481.6612048487158 480.4272166008021 481.290474322961 480.2941810673884
602.0 461.84330239282906 890.2720001649857 480.739411129316 479.60315509914903 478.5327701292763 479.37885773654983 478.5101351752528
564.0 461.00843119797895 890.5960001659394 479.14137832288316 479.0350406922719 477.2234514393883 477.988710431859 477.14034376341647
508.0 458.81031078637886 890.920000166893 476.34628017636396 475.8846121422153 474.25074836544565 474.97617798739 474.15732737889357
481.0 457.66219069073423 891.2440001678467 473.59246193621226 474.4200293806392 471.8209260211928 472.5984618231943 471.7505876245676
506.0 457.550657763773 891.5680001688004 472.9231491198714 473.7692530053787 470.8196245331181 471.81619694769086 470.86281232998914
482.0 456.8962829587998 891.892000169754 471.0789211826449 472.4262860514482 469.0134024433223 470.0737341220082 469.2237325734626
463.0 453.451564661347 892.2160001707077 468.6312661192168 469.8649334830758 466.53011296964553 467.81473696868 466.9976577780053
566.0 454.72740156039407 892.5400001716614 467.31458165129493 469.38165499126796 465.3230837113267 466.4234947333514 465.62988182019535
454.0 454.13733912585815 892.8640001726151 464.81628559335275 467.2995288193125 462.78829825996263 463.8631352119716 463.073032844214
437.0 451.2491978668124 893.1880001735688 463.5462243949847 465.4694937948412 461.599867801178 462.72458397222357 461.8824641350089
466.0 449.9129245972747 893.5120001745224 462.07528492785974 463.7090054298292 460.02707971641723 461.2870166192768 460.41385819614186
449.0 445.1512516346812 893.8360001754761 459.84380479075895 461.2894447996696 457.82413328500843 459.54338242669473 458.5242373347983
431.0 443.3817441882124 894.1600001764298 456.87634974041333 458.61777523605883 454.76166894564733 456.33442807335365 455.4516464375388
512.0 442.372660452999 894.4840001773835 455.6038296129724 457.7108602376619 453.5724078700212 455.2365721202303 454.2862988915886
569.0 440.7003174417705 894.8080001783371 455.63835232032096 456.5015577221323 453.51259777496455 455.16407861583616 454.21762884551345
503.0 441.9799406634643 895.1320001792908 455.31644407558167 457.3160983505037 453.42107826838003 454.9990938117049 454.09013707119857
454.0 438.2083922306312 895.4560001802445 452.89045475141154 454.370652863362 450.97286656394317 452.758374149206 451.7011202365973
460.0 439.2211505695852 895.7800001811981 451.48823176990226 453.9612577709326 449.8479461902376 451.3736672124152 450.38065250348467
478.0 437.3721321710872 896.1040001821518 451.11673891831595 453.63573308472695 449.455641159806 451.21566528327116 450.2334054719796
479.0 438.4966141663445 896.4280001831055 449.94489476679735 452.4594615158943 447.9015854698316 449.4035410738129 448.523552311163
498.0 436.4051929691322 896.7520001840592 449.3338128654274 450.671048528421 447.09182061741944 448.7250848551611 447.680296458258
496.0 435.7088465239399 897.0760001850128 450.29151323878426 451.69473011287516 448.26510501562154 449.9883537821499 448.9763113559491
490.0 435.0998264645013 897.4000001859665 448.20714665863994 450.4954024829179 446.4884608244744 448.0962912330995 447.0583867557232
479.0 434.129640532262 897.7240001869202 447.6287816175882 449.7395090198675 445.78600678401943 447.43459101316813 446.4456655516939
470.0 436.0950776482105 898.0480001878739 448.39054566129806 451.00108168017607 446.8615474450821 448.282468345403 447.2926254851351
429.0 433.981243278575 898.3720001888275 446.8250575554637 449.2958862910707 445.23166784314105 446.6783024704594 445.59570765672385
438.0 432.84435620485226 898.6960001897812 446.22306671048386 449.25771132432504 444.7375868155083 446.38457794301735 445.29228953143775
433.0 434.51723751740246 899.0200001907349 445.8110132110676 448.9519468220059 444.3654120260893 445.68986426011315 444.7685652492653
469.0 432.20670060468296 899.3440001916886 444.53221682245726 447.53075985206857 442.9048216952373 444.48898926907873 443.4664205245693
395.0 431.17360749160616 899.6680001926422 445.3331786579383 447.2087027074857 443.4778328955264 445.12317817204837 444.2170963489785
399.0 432.20715107291164 899.9920001935959 444.06011979093176 447.22949118286573 442.3114467915865 444.12224969504956 443.10750922315117
430.0 430.5423064755638 900.3160001945496 444.3725509069992 446.97921581248767 442.5493431095681 444.4459386123359 443.4518723663054
514.0 430.06290739515305 900.6400001955033 444.15125801576926 446.73107142573656 442.0761307237031 443.973321934557 443.02898379805674
385.0 428.87742137197245 900.9640001964569 443.7261329687281 445.75753372911544 441.56532988694005 443.61880750560596 442.5402458706035
412.0 429.1340839083716 901.2880001974106 443.15049208197104 445.3930511546773 441.0570921322223 442.98077002230434 442.07405859436926
430.0 432.5109934930345 901.6120001983643 442.8312746693593 446.121953690327 441.23960928748875 442.56347512830496 441.7588008280194
448.0 428.4342706434073 901.936000199318 442.69663293636415 444.867591780833 440.57468708989336 442.3796333051241 441.6084932741799
431.0 429.6880137773278 902.2600002002716 443.5745489473429 445.34699890754405 441.46683518033774 443.09607671506876 442.2851951150336
487.0 428.81777645591126 902.5840002012253 442.18848452255355 444.655579418295 440.32750873958634 442.1184934058589 441.0991866860839
467.0 428.7493443076614 902.908000202179 443.09212480535325 445.22571848928334 440.9802019025167 442.7149951983612 441.8115115386779
435.0 426.20290649182834 903.2320002031327 442.4955738917308 444.1161396301424 440.6236339773503 442.47763132244603 441.40767740926697
461.0 425.2695261086452 903.5560002040863 441.8666612823737 443.67661930606374 439.95680096467555 441.8882988981253 440.8203374197642
443.0 425.19197603037225 903.88000020504 440.42322108499485 442.52898591475 438.54819088888934 440.31863808521797 439.3818509768572
507.0 426.259605249601 904.2040002059937 440.1655397017854 442.61109161380534 438.3947677373211 440.00846499194915 439.05485131062716
455.0 425.79716867833264 904.5280002069474 439.84056516678413 443.34135183776783 438.4207834108411 440.38362965431793 439.18456733583946
438.0 427.69846635982617 904.852000207901 438.994066701786 442.7327749028681 437.4097700938134 439.0638731498343 438.0256896622882
424.0 425.0327383496779 905.1760002088547 439.47434189932716 441.7111370383733 437.64250257980376 439.7348300206015 438.4336143844333
407.0 424.07818804858425 905.5000002098084 438.03411920667736 440.42354662716195 436.2428109447035 438.1479419347596 436.9110991149259
427.0 423.11297511861375 905.824000210762 438.6559821662606 441.1545209431229 436.905813750103 439.03104069415394 437.7967303055003
425.0 424.55866702960043 906.1480002117157 439.0656210974805 440.9588530704625 437.383064206682 439.07162414330503 438.01604167450796
424.0 421.8236285113968 906.4720002126694 437.90469399567604 439.17070209125615 435.86875440315947 437.8969455124258 436.7952837336049
385.0 422.38502658895817 906.7960002136231 436.96777358960117 438.53950349311253 434.75113296449825 436.6980915856257 435.7601393608847
422.0 423.3345524994013 907.1200002145767 437.4107798172431 439.31598664931744 435.3233568556518 437.0711637812341 436.2400425305373
428.0 422.9827994873763 907.4440002155304 437.11465888629203 438.84733594808483 435.04548289638973 437.0072495168524 436.1303579345206
448.0 422.9433349886714 907.7680002164841 434.32605925143093 437.1652067705121 432.3151093221549 434.21911755594954 433.27433634287434
411.0 422.267581844224 908.0920002174378 434.77652131096266 437.27483243510244 432.8495001603084 434.7594857154379 433.8367297650353
490.0 419.46017967030343 908.4160002183914 433.52521769662724 435.75206953624377 431.5239194843656 433.657150691791 432.64278421228767
438.0 418.3613508853383 908.7400002193451 431.6411425221144 433.8964989363073 429.73141675032036 431.7275479577282 430.7646573877936
443.0 416.5733985012314 909.0640002202988 431.4989620292967 433.59534036882724 429.59076993840984 431.74325806068055 430.6819640517836
500.0 414.84518353032996 909.3880002212525 430.160459465003 431.44722915395994 427.91509760779866 430.1264019198401 429.1472417697606
472.0 411.8350207472652 909.7120002222061 428.8610846790615 430.1765448768588 426.55919060283713 429.0366555168694 427.9110337387871
456.0 413.32714601546763 910.0360002231598 426.8618133767865 429.16228769977283 424.7100449489151 426.90808301136394 425.8264236362427
427.0 413.5915721263387 910.3600002241135 427.44700578277104 429.951128930447 425.411854607195 427.51738160301136 426.4444878958285
467.0 411.483433552168 910.6840002250672 426.4917209623655 428.7725511197233 424.62268182492073 426.86592673730826 425.64690526603783
428.0 409.96204171890247 911.0080002260208 425.15705215944723 427.3629225471089 423.15947014913695 425.6335008309994 424.40648468610254
415.0 408.30409708997047 911.3320002269745 423.74245200694736 426.17528817035594 421.8382121481287 424.30868640433164 423.1098759671931
452.0 408.377735736454 911.6560002279282 423.0871265303527 425.37722483852957 420.9496131279088 423.44396101406306 422.2528666787963
402.0 407.66671311773257 911.9800002288819 423.3046600666727 425.7642010758848 421.24649601509714 423.84061544619163 422.7040068414328
469.0 407.5770658452752 912.3040002298355 422.6640354055985 424.7174549057085 420.6581586273637 422.977010985681 421.97235821567267
478.0 404.11316812211953 912.6280002307892 421.7123594925577 423.3444609712734 419.50541394929326 422.45853468191245 421.39662196581656
444.0 402.74568627137006 912.9520002317429 420.4526186644028 421.60407305473484 417.950977800905 420.7687557856332 419.8578597095641
459.0 405.059173035591 913.2760002326966 418.5148340373247 421.6112802006261 416.5621935948727 418.99103339042796 418.06613076593953
440.0 404.4289321739512 913.6000002336502 419.20862632578894 421.6763029513457 417.14966667979695 419.57738827417785 418.67977563102374
445.0 404.2227400314435 913.9240002346039 416.8944063282012 420.5934372480299 415.1179127849392 417.48955083398533 416.4759518083804
476.0 403.2638000481109 914.2480002355576 417.7178574646204 420.5395401295334 415.5705023643798 418.24358510349197 417.236039785131
469.0 404.6715662130812 914.5720002365113 417.65925577835475 420.5162399997419 415.65042841756747 418.07075596700713 416.9949533905832
489.0 402.6863971431487 914.8960002374649 416.2853448703286 419.04842388456746 414.28092043446094 416.64521362852634 415.5998994713425
444.0 402.17753050694176 915.2200002384186 415.3716948113122 417.9854434156169 413.2258351002916 415.47940818781785 414.59844349635057
438.0 401.6408156445219 915.5440002393723 414.81408508713116 417.4824816436996 412.8802328530235 414.92656723432657 414.03080530030724
431.0 402.56149562279694 915.868000240326 413.48191336045926 417.1955364897818 411.72207580243446 413.66817043280827 412.7797046100172
473.0 399.41248007286526 916.1920002412796 412.4887833178227 415.61443944836265 410.4404188294212 412.9460004035214 411.93021501589214
446.0 403.24072086489855 916.5160002422333 412.9598759973645 416.71121006963756 411.0624781851087 412.9456405495629 412.15561399594003
466.0 401.1031673106941 916.840000243187 411.951891871955 415.6072649220335 410.2176108417549 412.30387057161045 411.46497742730315
481.0 400.564796998442 917.1640002441407 411.22485988417435 415.30128718824085 409.7195605594933 411.85525398127106 410.8378935801526
429.0 401.1213023469149 917.4880002450943 410.6021538536154 414.38274521910364 408.8937578371668 410.88049037602224 409.9402922254179
447.0 398.21378074230137 917.812000246048 409.7391613973658 413.1269469339062 407.9988994290677 410.1907371696135 409.2524017375459
447.0 398.3275741396185 918.1360002470017 409.2582454631318 413.06204963301406 407.7118449802611 409.7673272858585 408.90909562377686
450.0 398.96689262063353 918.4600002479553 409.51963282409326 413.12919427275824 408.01626368131525 410.0007888070836 408.9237362906893
458.0 398.3572385743741 918.784000248909 408.24658169042516 412.7633733292765 406.95761246292477 409.055401391647 407.96017488770184
370.0 395.858271483711 919.1080002498627 408.14154397369623 411.69416312751844 406.49117391434163 408.8426930933153 407.7583135546559
410.0 395.191033841818 919.4320002508164 406.9105436726941 410.4625438481283 405.1328852304353 407.43832651570835 406.5690455346124
418.0 393.9895601838082 919.75600025177 407.2244974090436 409.74418377578826 405.08125243474393 407.6434332947859 406.6533128225544
420.0 396.2541625156156 920.0800002527237 407.23743919196653 410.2539068012363 405.25116500215415 407.3799047761729 406.5256904609738
374.0 390.694427839054 920.4040002536774 405.4600910731058 407.7322989284146 403.24581782979146 405.89756573684497 404.85558809007296
347.0 390.1846132540987 920.7280002546311 404.8256216872187 406.86153479908717 402.48573654489803 405.3352710416909 404.1984311025067
364.0 388.85644401175387 921.0520002555847 403.8646626313257 405.47769625187044 401.4355698489014 404.16510554282047 403.14590839588493
409.0 389.64162824809824 921.3760002565384 404.3953297255743 407.114269036152 402.32695011168124 404.8780478019725 403.9274664865475
411.0 389.3799914102556 921.7000002574921 404.1179032854881 406.1734783371559 401.8773759721088 404.58075308810294 403.57202878215986
396.0 388.6700140213578 922.0240002584458 401.702805836295 404.72540210654955 399.6371061180951 402.20410019979533 401.07632395211897
448.0 390.5911692485665 922.3480002593994 403.30129832231313 406.59505206233035 401.41291901004405 403.6586840215536 402.6232216236964
438.0 389.28400705204524 922.6720002603531 401.6881249017823 405.28501449132267 399.7426670893863 402.26837141299586 401.02988558306674
428.0 390.4078468816041 922.9960002613068 403.48814777544607 406.41582997782604 401.6064903205057 403.8767868186492 402.7580417220599
409.0 388.92921121792705 923.3200002622605 401.07078046466034 404.3936069147884 399.3479950135852 401.45801589887765 400.3876657393122
409.0 389.25908616118767 923.6440002632141 400.8971958337161 404.09100422400195 398.90196062949605 401.1802666524686 400.10071155739126
387.0 390.391188725184 923.9680002641678 400.92666273569233 404.43559340382484 398.98215861807586 401.16719597003896 400.04832063644807
425.0 387.19059126203814 924.2920002651215 400.0087292671563 402.5671583838579 397.83114872189685 400.0945438561106 399.09697455030494
407.0 385.9239363625296 924.6160002660752 397.6423869715279 400.75956015222357 395.750669768961 398.0939055437086 396.8428950859042
439.0 386.92898907262446 924.9400002670288 398.4510619513512 402.02942199464144 396.5003095009741 398.87834984231586 397.77056403013273
374.0 386.20087545685567 925.2640002679825 397.3020237193306 401.0585649803243 395.3597711393986 397.72805137782814 396.6564047943174
406.0 385.2515433999255 925.5880002689362 397.0813718135718 401.03267525534886 395.1456013084322 397.66096845329037 396.54498640000463
369.0 380.953594401285 925.9120002698899 396.5325850531021 398.4352632190506 394.0538062873486 396.9136993139978 395.82026589622194
398.0 383.3415393278897 926.2360002708435 396.2935243206332 399.0172496303566 394.1987323317905 396.64888600302777 395.7273599541336
333.0 383.7806794141518 926.5600002717972 395.8629909078561 399.0165690691153 393.83781843913187 396.32937298800863 395.2489273526887
341.0 384.07872144967087 926.8840002727509 395.378304194661 398.8902026937677 393.3757553536458 395.7547516165945 394.8178369136822
351.0 382.8100366618088 927.2080002737046 395.34375373385774 398.460878029921 393.3864159244515 395.9245775285512 394.9560242183266
342.0 383.2414183353828 927.5320002746582 395.28304855047 398.1568220073213 393.3382483732641 395.6713456966175 394.6684862343636
354.0 384.78062100305215 927.8560002756119 394.45147477512353 398.4133020401654 392.69519656217506 394.88967706493116 393.96907722071563
361.0 384.58740324303915 928.1800002765656 394.0664646323937 397.515023414425 392.2773867561327 394.06125707284394 393.2560741794608
429.0 385.8900356947201 928.5040002775193 392.72324319710225 397.7024000049832 391.15999591831275 392.84913119239263 392.06882724037314
398.0 385.94372298291347 928.8280002784729 393.4293448124951 398.0209660033906 391.9003290770888 393.73449163100383 392.83403561533635
473.0 381.28585163130634 929.1520002794266 391.46792633615985 395.9519133469663 389.7695309460373 392.1237145341337 391.19082304186867
460.0 381.29644055726874 929.4760002803803 392.02754798225004 395.4321316050057 390.15760333195885 392.4301547156272 391.49805194641135
474.0 378.1022063993975 929.800000281334 391.32691701757693 393.448665223666 389.31924132737424 391.79283250524486 390.819361094673
421.0 379.3832860488361 930.1240002822876 390.09546445462934 393.2154346479613 388.2196520514075 390.5038971425319 389.5064184503275
462.0 377.0222417884754 930.4480002832413 389.82033657962154 392.2308592403176 387.76982292607863 390.2031173388044 389.17805596367714
422.0 376.99879830039134 930.772000284195 389.63071319479457 392.3499282564998 387.7844134686391 390.1431544245782 389.18376661412924
435.0 377.5008064712559 931.0960002851486 389.51648814262296 392.3676517561772 387.619701935778 390.1460251118881 389.03958014779164
379.0 376.452053348528 931.4200002861023 390.025567124248 392.1118299989721 387.8797255412994 390.5491385734844 389.34692806365047
350.0 374.3236759401348 931.744000287056 387.2572576602312 390.19385891689205 385.1839068182003 388.02090016872955 386.72982747082233
433.0 376.1119849234444 932.0680002880097 388.3215292434938 390.86439725016635 386.26429410975567 388.7050262447118 387.6952129457176
420.0 374.1003263295666 932.3920002889633 386.3218142812899 388.29501468307046 384.00354175103877 386.6023543566646 385.52196010745763
415.0 373.99694413428153 932.716000289917 386.3608440653369 389.0670943407986 384.3002861902649 386.8263749138298 385.821973393524
384.0 373.01539131894316 933.0400002908707 385.6678118752788 388.6952744726841 383.94019064906536 386.52668669925043 385.2714984991177
357.0 374.7232869426019 933.3640002918244 384.709458936683 388.35466738344377 382.833118731934 385.12175180548513 384.02540139305177
370.0 372.3747090751565 933.688000292778 383.7942531266285 386.93397546729864 381.82794494955544 384.17717019802285 383.10357321694056
391.0 372.03578887817025 934.0120002937317 384.25077459540125 387.13066537011974 382.09958384443723 384.7239901538993 383.6086598774238
352.0 373.1408737954368 934.3360002946854 383.2497151311109 387.47478975671305 381.55405750091745 383.9439095543233 382.82509236220136
345.0 375.0595581702399 934.6600002956391 383.1194055551512 387.6244750786107 381.32769305507895 383.4652451970993 382.52064552727336
352.0 371.7657830151398 934.9840002965927 381.89793670815294 385.98232277832113 380.2122194358076 382.5832286504743 381.5249902035287
360.0 372.3975935140422 935.3080002975464 382.5153155524979 386.8461633923231 380.76951717859544 383.24296698802647 382.2298832099964
313.0 370.3450889843113 935.6320002985001 380.383835608791 384.57083973855754 378.6501905668991 381.1348955828338 380.1070595621769
312.0 368.75718430500336 935.9560002994538 379.96525064987645 383.4995799214155 377.96051690696027 380.6630165227424 379.696187259062
352.0 366.34241754494695 936.2800003004074 378.8184635055557 382.0936977986011 376.7412555060221 379.61410088593243 378.54802304385146
334.0 368.02069171268374 936.6040003013611 379.1145101781756 382.8345846316177 377.3190737985593 379.95688368929314 378.87825187283056
389.0 368.07060301011813 936.9280003023148 378.3002654157218 382.33234662209094 376.34695308587004 378.9950171808522 378.00508130021336
343.0 367.6484141491702 937.2520003032685 378.02669785083754 381.87134884335126 376.05622642087434 378.70023295651526 377.73799337617
349.0 366.74065866797275 937.5760003042221 378.06069823905136 381.5472222823634 376.1624725623331 378.87502648754065 377.72669864063784
336.0 365.37897741950906 937.9000003051758 376.45261769023193 380.61285625177646 374.80783037165764 377.63166680053234 376.3063249431201
337.0 366.53872432171045 938.2240003061295 377.5863119307596 381.55312834426263 375.73221937646673 378.4467465868327 377.3427574025395
364.0 364.8812062867352 938.5480003070832 376.15857620480193 379.78246256684815 374.27516179813057 376.97355577851636 375.85089714399294
342.0 363.0945431540729 938.8720003080368 376.54528835319974 379.1449889530535 374.37773495310256 377.4366039566703 376.30777946902367
311.0 363.49736943008213 939.1960003089905 375.1708719377633 378.03178990312057 372.97174101367244 375.7455710930643 374.7397958631085
313.0 360.9875844521493 939.5200003099442 375.49910028121775 378.0572017344928 373.46137953631836 376.4514236402461 375.247179314754
354.0 361.27186724918784 939.8440003108979 373.6925622415213 377.28625007128875 371.7818986984312 374.5474792048131 373.5248596502245
355.0 361.71147047117006 940.1680003118515 372.6697564195298 376.8237391194905 370.81022860226676 373.60973317785556 372.5131796759362
379.0 360.21089080601143 940.4920003128052 373.9781679177819 376.8549239451351 371.88149241018186 374.8521498891729 373.8188634728396
366.0 361.26793798344124 940.8160003137589 372.6369151154163 376.5152505570712 370.74525824117194 373.56455024293325 372.47884498035444
361.0 362.96717996870655 941.1400003147126 371.3034537015921 376.4623323881073 369.660981798129 372.1491128076564 371.1944983142892
363.0 359.82097579905246 941.4640003156662 371.07741283073483 375.06337411188883 369.2468801386586 371.9876852837463 370.94035161867646
374.0 358.86826621547453 941.7880003166199 370.6391930585969 374.79096366004535 368.7016144289015 371.72407948603336 370.7305041207343
382.0 361.43591048084255 942.1120003175736 370.04214730626586 375.009543483612 368.84627387759673 371.1163437454784 370.1811814543937
332.0 359.6910528470067 942.4360003185272 368.96878756530765 373.9786940189437 367.547043030221 370.09641822022013 369.11861330946624
358.0 360.0585306221411 942.7600003194809 369.31760280061377 374.7597562629007 367.98398301640844 370.63382942916274 369.61505010813926
352.0 358.11007005821057 943.0840003204346 367.20553823581315 371.7978628090633 365.4809454253257 368.28129698418996 367.2523372688106
367.0 356.7639703132039 943.4080003213883 367.4297754768757 372.3506867383962 365.6813120251668 368.66137582634065 367.66707999188225
353.0 355.3780142429616 943.732000322342 366.35444458307313 370.7525317199007 364.27729839258024 367.3482311828007 366.28929296173504
410.0 355.54664400218763 944.0560003232956 365.90797714996125 370.3248046650224 363.902745704787 366.9024244847357 365.93130461579494
330.0 356.7564044245795 944.3800003242493 364.40724035367145 369.3268669619916 362.36298866275683 365.16840282030273 364.1954932448936
339.0 353.19893480580157 944.704000325203 364.5794478035109 369.259776635529 362.6634566946633 365.74145255366255 364.6692341982877
388.0 356.72207932658574 945.0280003261566 363.073859171277 368.8287086778598 361.26219958450986 363.9480768602973 362.89733295711693
384.0 354.1770601756085 945.3520003271103 363.55527471467644 368.73468277916254 361.8542236011307 364.6641520614281 363.61461141558186
387.0 354.1366235373608 945.676000328064 363.43222614479174 367.9738505835772 361.61815098522544 364.2883232474869 363.152364656189
379.0 354.11550357528023 946.0000003290177 363.7517812271219 367.840634938688 361.83726696451293 364.54899481851646 363.50381400494484
398.0 352.662052412953 946.3240003299713 363.5437473237482 367.7487867364055 361.7055515466351 364.55499696186814 363.57414500394145
356.0 352.010030690253 946.648000330925 362.13298092133476 366.12655121688726 360.3430454753993 363.09553456667345 361.99133104673683
395.0 351.016703265217 946.9720003318787 362.5079545566007 365.84960434112185 360.4210848366052 363.4370400928124 362.44969079270874
383.0 352.2207386716703 947.2960003328324 361.29812500355797 365.96163938277135 359.5704567894535 362.3377840800949 361.28227696412796
400.0 352.42811974264345 947.620000333786 361.42247139056764 365.78279632878264 359.480300383001 362.34277459108034 361.3913550016128
393.0 352.1066231456105 947.9440003347397 361.1009391575094 365.88791206699864 359.35083227792717 362.204834081822 361.0671362749606
335.0 350.7177876719188 948.2680003356934 361.7897470974644 365.42389726630313 359.5661503150339 362.589839933897 361.5333699439219
400.0 350.4354736751139 948.5920003366471 361.0017077901448 365.00661005981823 359.1041313673015 362.0660134222353 360.9433758902452
390.0 351.38826283244623 948.9160003376007 360.6409237262043 365.0275256644371 358.8058930160734 361.55514118162364 360.6021893880236
382.0 351.8592775783752 949.2400003385544 360.53091137034977 365.11679162571164 358.6518373115656 361.3192959123893 360.38761265882073
341.0 351.5167336669309 949.5640003395081 361.9627768410488 365.7544728290051 359.97127745390185 362.8783625367484 361.9222229823722
333.0 349.70167726330976 949.8880003404618 362.1523412277802 365.52544977193 359.992141333697 363.0061081939409 362.11589189393266
331.0 350.9594266492542 950.2120003414154 361.33637603553814 365.2895184251493 359.47001912172493 362.2229747096441 361.2585650375859
368.0 350.58997514885937 950.5360003423691 361.442589823732 365.6149009264756 359.43184565189597 362.36373629798345 361.36418234058266
371.0 350.83587368812607 950.8600003433228 362.02848506454734 366.08993674849967 359.9996657400243 362.99419724380556 361.9407374206134
314.0 351.6116555586643 951.1840003442765 361.69154048070567 365.7448366457069 359.7102215885263 362.54254851512917 361.49553044497816
378.0 351.3392083467626 951.5080003452301 360.76183563821706 365.42917692206646 358.87582732051885 361.76558535312626 360.7118630236271
364.0 351.52109036928096 951.8320003461838 362.02387196609476 366.2445575307669 359.9901108450208 362.83894436537395 361.80573123834586
415.0 350.7108645298939 952.1560003471375 361.38027034510503 365.86366120754917 359.4791655166285 362.2951288429153 361.33570350742303
351.0 347.7840445157719 952.4800003480912 361.26702463733034 364.6857019690993 359.28541337477185 362.3430236611068 361.31803890746505
340.0 347.1811520814942 952.8040003490448 360.4319011446082 363.81708155379147 358.343224237296 361.40607365047225 360.4074277874319
333.0 350.7292800482976 953.1280003499985 360.52167309848437 365.1483990710442 358.7984095373287 361.2790140630088 360.4695187073182
330.0 350.47775567781554 953.4520003509522 360.26455967826473 364.41941987579423 358.35161830087947 360.72489949782977 359.9121627061719
371.0 351.5037739609639 953.7760003519059 358.96747662738886 363.8831006555497 357.2205039861786 359.6871156933589 358.7331930568587
342.0 350.8971641807082 954.1000003528595 358.5159477837226 363.59407213672546 356.8041309021648 359.101310238776 358.2451873253508
356.0 349.4245083741111 954.4240003538132 356.91250576472373 361.60691736186266 355.1878465758719 357.51797648847855 356.59224687076113
332.0 348.23267799479123 954.7480003547669 359.0876953589541 362.74872180002177 356.9207288903914 359.56792665863054 358.63110122278266
342.0 350.47662555367367 955.0720003557205 357.5218574390332 362.59851161325736 355.7065453790806 357.8914723759185 357.09036485992743
363.0 347.74332197170327 955.3960003566742 357.238565651353 361.953054985 355.2686229389539 357.7733536755412 356.96514443262913
316.0 346.120434090038 955.7200003576279 356.8570368510529 360.85087879981637 355.01287160158677 357.5446609135658 356.66290983327764
379.0 346.00708886099875 956.0440003585816 355.4783197005998 359.7353246363812 353.51937610554455 356.05792523948037 355.23487132698375
345.0 345.04781142773055 956.3680003595352 355.3976435619826 359.4399121220107 353.3971433954101 356.0235064146792 355.15361989093327
369.0 344.5526124990513 956.6920003604889 354.2452274725199 358.44928466345937 352.43478379425034 354.934161004713 354.05926743778093
412.0 344.36787488516177 957.0160003614426 354.68097794337234 358.3397782078681 352.6436194006935 355.3104664631093 354.41358118349194
352.0 342.97037757333277 957.3400003623963 353.4571556054372 357.24794197118234 351.50165669536204 354.31008337441915 353.3881553239621
369.0 343.0603247038548 957.6640003633499 352.4235369848672 356.7832781147746 350.56210486940205 353.2188780857241 352.35808112371586
322.0 344.74438587937624 957.9880003643036 351.6633740143041 356.51292022689563 349.88361751331445 352.27269971275337 351.5974326916021
374.0 343.9186178344807 958.3120003652573 351.5216527988253 356.9379379137173 349.9866534281597 352.4146496045996 351.48204405466873
328.0 343.83489591668433 958.636000366211 350.6075249747257 355.8751124090036 348.99304393950973 351.44662067082334 350.63612372754193
359.0 342.29912391038096 958.9600003671646 348.96156813038345 355.14368425417683 347.4115399312663 349.92659552849335 348.87898605587424
333.0 339.55501644574235 959.2840003681183 346.7725729415627 352.2625209390138 345.16625072905504 347.8751912610031 346.85530580048055
341.0 339.7502262869403 959.608000369072 347.44765539564963 352.89119935013304 345.7568122694398 348.36678016928397 347.43624139780485
395.0 341.1975042495198 959.9320003700257 348.24197634975104 353.1278619890765 346.37059188410853 348.9306188162808 347.97890896977634
362.0 337.3058465130527 960.2560003709793 345.9241425894551 350.8241818559027 343.9764384899028 346.8123800013692 345.87283632206265
317.0 335.0710317295196 960.580000371933 345.53930064824 349.91405408018613 343.66465104161557 346.694362641645 345.6643595101873
368.0 333.97891945171034 960.9040003728867 345.44706632549605 349.42124028219894 343.5047215345803 346.59477716402324 345.4850105175382
353.0 332.40243498283166 961.2280003738404 345.65786242310435 349.11679186655374 343.6679758589447 346.8347401011619 345.77826164781163
331.0 334.411551943908 961.552000374794 345.1562496544195 349.59790318602273 343.3011210729518 346.4229976101565 345.3122623601285
324.0 335.4547890515081 961.8760003757477 344.411315490242 349.1391662630591 342.72550266185135 345.5034086506475 344.4945304045536
292.0 334.4749580226552 962.2000003767014 344.08265019424095 348.64442775038555 342.3151247820089 345.2249277689959 344.115568645483
338.0 332.84990014753856 962.524000377655 343.760461287696 348.2174441965732 342.12039950791 345.11691211417235 344.0217744202932
310.0 332.5807837083176 962.8480003786087 342.20660299234305 346.5642039756654 340.21794324814925 343.2235057427057 342.23230726849613
318.0 336.2634811636649 963.1720003795624 341.8906454566773 347.7090777264175 340.2951818628627 342.7776347714329 341.6841277103174
316.0 333.32707630714003 963.4960003805161 340.47879576768605 345.10025007820656 338.6817974482103 341.3902439589283 340.35622962276767
336.0 332.57032370773675 963.8200003814698 341.20704532212517 345.78366323045447 339.36052983597534 342.15670746945784 341.20213248246165
347.0 333.82871079992464 964.1440003824234 340.5314975349777 345.89577090612084 338.6635365074866 341.3467045022746 340.4606877101802
377.0 329.9903697497568 964.4680003833771 340.8460773834006 344.68509484787387 338.7780578486596 341.9138179285993 340.9655196322711
365.0 334.04662266943217 964.7920003843308 340.3942081262957 345.85006596829567 338.50481335866715 341.2598486987521 340.38668360328734
376.0 330.7534529177252 965.1160003852845 339.6375759113015 344.27862660832506 337.5877665413798 340.54852431880744 339.6370450254659
336.0 330.21575702039763 965.4400003862381 339.1313300204362 344.6186025812382 337.34548649358976 340.3007842651194 339.4848172519366
340.0 330.72889232935574 965.7640003871918 339.8659323783548 344.2740984019732 337.81276305462427 340.727115369143 339.87131704674806
350.0 329.4864866576438 966.0880003881455 338.7429588691183 343.10463268525467 336.6255881050058 339.67862891456326 338.80258675633604
307.0 329.2807701379502 966.4120003890991 337.9167243878036 342.76330691943065 336.0910886046598 339.0324465529004 338.0501100072061
394.0 326.92220705907414 966.7360003900528 338.3699271122343 342.16748835622894 336.04753083250455 339.3066912364626 338.36043655821817
327.0 326.73327873499096 967.0600003910065 338.2269399361652 341.9182365251516 336.12637513729845 339.31322026195784 338.3270218525879
395.0 329.55790153016176 967.3840003919602 337.5288778547706 342.02839177303554 335.62477736276634 338.3363267417853 337.4151668720717
346.0 327.6121358202846 967.7080003929138 337.8730117980988 341.7951480100515 335.75535066245624 338.7619942558812 337.83145074973606
309.0 327.27554866015777 968.0320003938675 338.80899680946754 342.16334707698536 336.62519293407087 339.7020241841441 338.7035455490865
313.0 328.5585313930631 968.3560003948212 338.1371405543142 342.176425221216 335.9250263978636 338.7718900221139 337.949478543481
319.0 328.56126948118555 968.6800003957749 338.7292250717269 342.7186510931331 336.63363597165477 339.57458588407206 338.7022500163931
327.0 330.8267138100841 969.0040003967285 339.59948933902075 344.4991157114333 337.91435508640586 340.4802163603289 339.6003264682019
371.0 328.57966700177695 969.3280003976822 339.782714369302 343.2797744066211 337.70832089823955 340.4665314368004 339.55522242738334
309.0 329.4992777334829 969.6520003986359 339.2230358080172 344.3538226930956 337.56653423111743 340.41158570449954 339.33564200670367
304.0 330.2712623670717 969.9760003995896 339.43096998028966 344.3278146342576 337.74325632787765 340.3729161151529 339.3421420953083
358.0 327.2698957883964 970.3000004005432 339.3404042981688 342.4901888297427 337.10049923903273 340.10519923630073 339.1468053887198
326.0 329.1555860254646 970.6240004014969 339.56063163638544 343.86045455874915 337.61978285374505 340.3577397062533 339.46034263407455
377.0 330.5677881626658 970.9480004024506 339.8024788926289 344.2975525493677 338.04623210533265 340.72995068596174 339.7491389711469
357.0 331.1007691813423 971.2720004034043 339.6960440960396 344.2709997592785 337.7614847537137 340.3133747511931 339.3053176926826
331.0 328.62012311989633 971.5960004043579 339.04259360110655 342.57406009397715 336.8149273921086 339.54630282638095 338.7246493331446
292.0 328.2380342346033 971.9200004053116 338.42963849425 342.3762687586289 336.4074701238051 339.0922036979495 338.1974123852659
284.0 326.30968452083266 972.2440004062653 336.8977813065052 340.55007865894896 334.7430841099506 337.35998766358125 336.5513791189234
360.0 325.8482370004102 972.568000407219 336.7179086438288 340.4027961359085 334.5319512783306 337.3956155578501 336.4106955695827
326.0 326.1205147202995 972.8920004081726 336.79857564167435 340.5062337669005 334.7909810848511 337.43596453120244 336.5943350427251
347.0 324.14716966802473 973.2160004091263 336.126337418287 339.74908199003477 334.03850507601055 336.96647620737446 336.08629155678864
329.0 325.8559711172387 973.54000041008 335.4050523455848 339.7043705169896 333.44163479789495 336.2392587484679 335.3677965406295
323.0 325.6297309676817 973.8640004110337 334.71064505344503 339.14980921216215 332.60493673479124 335.3926262206583 334.6219025854465
337.0 324.72900173376405 974.1880004119873 335.53737461143703 339.1205471574938 333.2099110451559 336.26839328368254 335.4467248914716
351.0 324.2510239507416 974.512000412941 334.6905580123214 338.4380780362731 332.0978304943129 335.24086004557364 334.4706910088728
352.0 324.348429631104 974.8360004138947 334.27726031225984 338.0491462431819 331.5587827924746 334.60579936427 334.04991347948027
342.0 323.59915029092866 975.1600004148484 334.0292236448069 338.10688822835635 331.2943847731318 334.5902679974611 333.93487524218983
371.0 322.91378571512604 975.484000415802 333.96367154728614 337.063553503291 330.75411266086115 334.0477164488673 333.673565490845
349.0 324.4871144946682 975.8080004167557 333.56666878992587 337.3658235118647 330.204242647781 333.53071035981264 333.16807072077444
337.0 322.54586262314695 976.1320004177094 333.96267406781845 336.8431363450203 330.0932873907659 333.70766010208513 333.5807974531167
367.0 324.88734905064746 976.456000418663 333.88196506580806 337.69432004437544 330.21094440715433 333.4758368740843 333.4665339858881
353.0 321.69153437162316 976.7800004196167 333.2836318338014 335.9480135863516 329.0099450825955 332.74460417450416 332.71762752298673
375.0 322.7947237853333 977.1040004205704 334.59977024654484 336.97997066331914 329.739600735136 333.8233838102612 334.02983777928114
337.0 322.651773328055 977.4280004215241 334.6561737099197 336.88521781445195 329.2154076687809 333.38889426203366 333.9231578176571
320.0 324.2947972931041 977.7520004224777 336.3254029737394 337.81521405670907 330.0151619677581 334.3128424841531 335.1731624576219
336.0 324.26026849888115 978.0760004234314 337.88273752580506 338.6327821104599 330.61394206080695 335.3304976972532 336.5503314697711
321.0 325.45076025226035 978.4000004243851 340.0426824061543 340.4139694482565 331.8176467263133 337.10721688565957 338.7291259637461
370.0 329.6762909644829 978.7240004253388 342.6062292962535 342.89448107760785 333.1396204283054 338.72988103495686 340.92456464845793
370.0 329.1116617600319 979.0480004262924 346.7272334212317 344.7598656953335 335.39801485256237 342.04769278377125 344.6648131644973
339.0 330.4732706878921 979.3720004272461 349.4414155184658 347.5850667347703 336.9747723862256 344.3079781925567 347.6817864729351
360.0 334.10771301548175 979.6960004281998 355.61342592871125 351.92326986768205 341.21009353608537 349.34126146384597 353.3996244951644
310.0 335.9291793561532 980.0200004291535 359.7071211565635 355.01632242111134 343.56670424400374 352.6455496655508 357.3944594886618
323.0 336.6638689819248 980.3440004301071 364.3162926625906 358.82880330465616 346.4718877327185 356.7153739498921 362.05838658859716
377.0 341.5219652307094 980.6680004310608 369.4491380608649 363.4684089663076 349.5791355700433 360.6194609035078 366.84333711168
350.0 340.1345883219934 980.9920004320145 373.19232446831916 366.08983582374196 352.04517137678516 364.1665126226352 370.9478580690469
410.0 342.1627288232536 981.3160004329682 376.15105564047025 367.8345844085358 353.41390166979085 366.0893037022485 373.44125584817215
345.0 344.13471963266744 981.6400004339218 378.93383696025666 371.1852013954301 355.7460853503191 368.77064118340746 376.5284721423578
366.0 344.34047320400464 981.9640004348755 377.85979969171325 370.4900497041006 354.31529108998814 367.7324231990185 375.72361841340745
318.0 345.12543322996896 982.2880004358292 376.44109556753887 370.0705194094911 353.0774035108311 366.125141960596 374.2337964995374
365.0 345.2251594981365 982.6120004367829 373.9886346934512 369.01220541440415 351.59170275067606 364.25202639182663 372.1939275508504
327.0 345.09881086057436 982.9360004377365 368.5988749169861 365.0254064480836 347.4028068476239 359.11426239840966 366.7280273617057
309.0 346.8869080298508 983.2600004386902 364.85509061055893 363.01957436280065 345.6335235242319 355.82810405573974 362.9083697171279
335.0 341.58518477780854 983.5840004396439 357.36516797836646 356.7233856609816 339.91850019341973 349.40741996861846 355.84120016347003
304.0 338.15476682343876 983.9080004405976 352.8767706664654 352.6726712291385 337.4665225155732 345.77647022513867 351.3030988625858
312.0 338.2395082978477 984.2320004415512 347.944427479983 349.7130745745329 334.63081715189196 341.61143309434556 346.6071132182153
341.0 334.1126723645658 984.5560004425049 342.96410134184924 344.7917820978713 331.1760286965765 337.6092229094349 341.63195320135685
324.0 328.7089459559166 984.8800004434586 338.5494270890696 340.73955911561353 328.21713912931733 334.2169861405376 337.4420092609805
333.0 325.5358753142678 985.2040004444123 334.1061732798545 336.8570906375848 325.0448037143197 330.4271112106328 333.2202918129334
376.0 324.14712256301016 985.5280004453659 331.23023165571 333.72127510318217 323.21723776952956 327.7843828790924 330.10476577105686
311.0 317.34830281736066 985.8520004463196 329.0344386105805 331.34817821882046 321.93524319061623 326.6667421746883 328.43801739000764
321.0 317.34550085743433 986.1760004472733 326.28144932139367 329.9166694361765 320.0972826480836 324.2938328709724 325.7491169543809
293.0 316.2056383334912 986.500000448227 324.2436634740869 328.0391114364368 318.6663129561799 322.629497952884 323.7385242568074
316.0 314.0190735317754 986.8240004491806 323.2759743544568 326.9187684111764 317.99020636769427 322.071371993631 322.8182035085814
294.0 311.89668315327594 987.1480004501343 321.72756799930744 325.48395483131 317.2288097054011 320.98348270927085 321.4846447326668
305.0 311.52711565952166 987.472000451088 320.25549607279135 324.1304815745207 315.88267635489575 319.43990307442175 319.89970896407794
324.0 308.1291612773182 987.7960004520417 319.8876848890389 323.25937067344444 315.9158653997019 319.49755061403744 319.7227098641652
364.0 308.9161955826219 988.1200004529953 318.98754580930813 322.38749324945985 315.07887039552037 318.52273022414005 318.679864652108
343.0 307.32792460516816 988.444000453949 318.115271449452 321.1833722224604 314.41563644602195 317.8951841320319 317.8878359433502
338.0 306.46479437506105 988.7680004549027 317.61141121121136 320.79461459627345 314.21759001057336 317.51826872362795 317.42530081270576
323.0 307.5986566733018 989.0920004558564 317.0723046761183 320.48513217982395 313.8258066897961 316.9068098726155 316.91267564404137
309.0 305.6860104235086 989.41600045681 315.4026768033535 318.6472397719705 312.0626409981862 315.372414558114 315.1697189542811
323.0 308.3547006395142 989.7400004577637 315.1868596648729 319.88548629906745 312.3022789736872 315.2915501096461 315.0808340908986
368.0 307.5291124652416 990.0640004587174 313.8829131922313 319.09095402561167 311.0795592894442 314.18233733686804 313.93101546159807
313.0 305.23467439170804 990.388000459671 314.28286418786485 318.84726229017815 311.3507574058735 314.71330831950684 314.2705015421845
368.0 305.9513581017554 990.7120004606247 314.2440940983704 318.440233124303 311.2355044707969 314.3808639223894 314.09802017203543
317.0 302.6933935964677 991.0360004615784 313.0186893796716 316.651541773403 309.96879601222986 313.3227902050884 313.03000313949667
322.0 301.42959765099033 991.3600004625321 313.12003773822516 315.9666913629797 309.894687388695 313.2382735243714 312.91612624358993
341.0 301.11372058792625 991.6840004634857 311.757257944438 314.74298947003246 308.4496797535774 311.7848633344317 311.5066028626429
302.0 299.5177829158558 992.0080004644394 311.48592843060703 313.94174323607956 308.2476138321122 311.5789362016319 311.2729781008548
320.0 300.4018455789151 992.3320004653931 311.0694872816696 314.32720408036516 308.00596274911834 311.1923394008318 310.8353295016583
334.0 299.99697518259677 992.6560004663468 310.27195408221894 313.31049181515465 307.0124874122322 310.3072956810764 309.96978091953025
292.0 299.1513270009916 992.9800004673004 309.9207389767592 312.9917511804368 306.75711097519115 310.07953798671105 309.7546830084488
314.0 295.6695126830373 993.3040004682541 309.4466724187078 311.2964059046941 306.0471498590356 309.67346196289265 309.29487187880864
315.0 295.64339368938874 993.6280004692078 307.9040271242436 310.89820011154575 304.61257159575933 308.2198077759251 307.799295370028
315.0 296.21633014460537 993.9520004701615 308.1090749853229 310.46114895790873 304.7863093259453 308.1942410817774 307.85924136180023
331.0 295.3820653194684 994.2760004711151 307.6113513411296 310.41782670933975 304.5058359917366 307.9191981329215 307.5664588131506
366.0 295.8841111645121 994.6000004720688 307.77271468748825 310.7922963734239 304.54754904457076 308.03343507088124 307.6848394387186
346.0 297.2376359969642 994.9240004730225 306.40867831756077 310.0581277233302 303.3896770096619 306.5834129964492 306.2505300031653
360.0 298.0445748744745 995.2480004739762 305.54745691417656 309.8830885635513 302.69955371956115 305.7420942133112 305.4022653524129
359.0 296.87692984804534 995.5720004749298 305.4339256184038 309.1912266803377 302.49603477725543 305.4839824864041 305.2186879268323
352.0 296.15473550125176 995.8960004758835 304.16444018993747 308.6587082880988 301.15365509725245 304.37409264340533 304.04225087174063
345.0 295.04425720101307 996.2200004768372 303.96032963793675 307.92389563584265 300.8170525557522 304.0590988891601 303.78325306547055
309.0 294.25918000286146 996.5440004777909 302.84667248854527 306.12408870980846 299.1057231553098 302.3195335711898 302.2956465118384


==> img/4.real_im/spectra/real_samp.dat <==
GT NN eV BPFA SSS ITKrMM FS3D wKSVD
1097.0 1069.922907241993 511.8399990510941 1078.4542810413038 1069.9456031907876 1074.2046532759796 1074.1653293754384 1075.31553920278
987.0 1063.3384466995471 512.1639990520478 1072.7499533565813 1063.456562728354 1068.5487668826188 1069.1247783817355 1069.3572456851216
1099.0 1055.264701812327 512.4879990530014 1064.915889056856 1055.5082316876399 1061.0011272703714 1062.1293168897166 1061.1046416461209
1009.0 1051.1530457787264 512.8119990539551 1060.7496786426898 1051.3956572951495 1056.8632647728848 1057.802354425158 1057.6113426950155
1083.0 1048.1483003974636 513.1359990549088 1057.7765904202633 1048.3199736913025 1053.6925481519118 1054.925190605643 1054.1480679207725
963.0 1042.9190274259586 513.4599990558625 1053.7353493429948 1043.3043397339995 1049.6711293913277 1051.0564195254171 1049.9901291011167
955.0 1041.8148976649582 513.7839990568161 1052.6463435250676 1042.1026047197163 1048.2788106367454 1049.6128860104322 1048.6823924346738
971.0 1039.8940811244288 514.1079990577698 1051.2961209107518 1040.3128065837186 1047.1116507907614 1048.5930216238737 1047.1070589404403
900.0 1035.9693440159397 514.4319990587235 1047.314094749895 1036.4814233871555 1043.4956982671874 1045.5048120630684 1043.0519015217312
989.0 1039.318900238353 514.7559990596772 1049.2037647813202 1039.6678915634532 1045.5713038721747 1047.4500749483384 1045.4098610707022
1039.0 1046.8463679880952 515.0799990606308 1055.428727916701 1046.9244247179547 1051.7317833022726 1053.5428183642252 1051.8771518390822
973.0 1040.7569119635284 515.4039990615845 1048.6245711539523 1040.8734678620565 1045.3608374853793 1047.4300817853489 1045.570933648064
1009.0 1040.6329968630607 515.7279990625382 1048.9392116386284 1040.6817235899377 1045.2889207173002 1047.1888320306493 1045.598789691577
1056.0 1033.250310104155 516.0519990634918 1042.8596871416253 1033.5416585887658 1039.3726714331428 1041.5342101208716 1039.5069281809035
990.0 1031.2909196460935 516.3759990644455 1039.4549726584235 1031.296390280494 1035.665808327131 1037.4618377999561 1036.7899447622906
971.0 1024.0677421223536 516.6999990653992 1032.97827470537 1024.3045045583879 1029.579714284757 1031.2103253784655 1029.7566205264216
933.0 1024.8954583584696 517.0239990663529 1033.2768787943521 1025.0175019060407 1029.9089955963539 1031.749573706731 1030.2498158372864
1030.0 1020.5756898854869 517.3479990673065 1030.3120865093574 1020.8402009194181 1026.5971724568924 1027.9685104218106 1026.770290674971
1082.0 1021.2656693584383 517.6719990682602 1031.143715348973 1021.3748295660448 1026.9129196941803 1027.9880777626609 1027.5448818935856
1077.0 1011.0882505002581 517.9959990692139 1021.6047874738166 1011.5108103201171 1017.8728823216163 1018.916102568435 1018.1227809325333
1067.0 1013.0194152550347 518.3199990701676 1023.2118763440665 1013.2374401182876 1019.1425030981134 1020.7202389093567 1019.3827548170174
1022.0 1009.6076730005406 518.6439990711212 1019.2172244584816 1009.8462749792164 1015.4537884407749 1016.8970953988622 1016.0782726469495
1035.0 1008.9935452884386 518.9679990720749 1019.2153781293722 1009.219387909589 1015.1563968925741 1017.1469700998979 1015.4650506940017
975.0 1006.4768135455107 519.2919990730286 1016.5204103998041 1006.7476836199238 1012.5309821985757 1014.2277918786839 1013.0415977708401
942.0 1005.1268621874302 519.6159990739823 1015.6817433424089 1005.4537628393003 1011.7093383339336 1013.3505994485039 1012.3008364111687
997.0 1007.2845977732206 519.9399990749359 1016.297514425378 1007.3973247192603 1012.4007826569112 1014.3715417467056 1013.08437661029
1052.0 1005.2698152933477 520.2639990758896 1015.5013951853252 1005.5520987888902 1011.6056841799483 1013.3874869126872 1011.8208234510308
977.0 1003.470592729149 520.5879990768433 1015.0910584634065 1003.9470275705348 1011.157358898875 1012.6231712778944 1011.5231688013224
919.0 1004.453580741871 520.911999077797 1014.6325845684456 1004.7487359579945 1010.9009291885781 1012.5825858600258 1011.7781850824856
985.0 997.956724099045 521.2359990787506 1009.5634795427087 998.4958419353057 1005.8331594830778 1007.2683390506286 1006.4561615244247
1027.0 998.857820035228 521.5599990797043 1009.3540382213364 999.2775690918033 1005.8026095346681 1007.5167149518555 1006.6769246078387
1007.0 998.2438884579642 521.883999080658 1008.3825201635663 998.6109016727371 1004.874217678988 1006.5629357832352 1005.7530141637866
973.0 998.6476030439766 522.2079990816117 1008.7417280263818 999.0478567531261 1005.3750206479697 1007.3170641183494 1006.1452420617087
920.0 990.8228724337733 522.5319990825653 1001.8243392956168 991.5487504983618 998.9948141509348 1000.7640492797585 999.4587098210575
937.0 992.0238873612553 522.855999083519 1002.3836148191126 992.5158385749864 999.035502723771 1000.5389892647014 999.8009546229134
1002.0 988.5407884904405 523.1799990844727 998.5413811224956 989.117054954432 995.6440250427829 997.3839044005518 996.4624121126849
935.0 989.2298193043257 523.5039990854264 997.5240177825411 989.5206769609736 994.5523194139006 996.6676315270976 995.4827916693433
1042.0 997.3104114544127 523.82799908638 1004.9828126217967 997.2142948073155 1001.2865035495244 1003.4139974755598 1002.6840088931344
1022.0 992.7672345229798 524.1519990873337 1000.1529855182621 992.7593035281901 996.778817461965 998.9276284442448 998.0610798418767
1007.0 985.4496063509737 524.4759990882874 993.5543617789106 985.6855315848841 990.4525603136175 992.2666255517902 991.3202454765674
1002.0 987.1873442231874 524.799999089241 994.5472295510804 987.3116326248389 991.5562871639977 993.3612689594656 992.2283165472469
1004.0 990.6284082040329 525.1239990901947 996.7659099079133 990.4540555591163 993.4994861030032 995.4342736049636 994.4411986711789
917.0 989.5273670172616 525.4479990911484 997.2674181482533 989.3909550027536 993.4124132425784 995.3638059109526 993.7437445756005
944.0 986.9572679431578 525.7719990921021 994.8471617245758 986.8680605766168 991.0762746728718 993.0106392275259 991.1099743592263
950.0 987.0788038967369 526.0959990930558 994.4217021010091 986.8716851897065 990.5342238381253 992.4368271488589 990.3627056842838
1022.0 987.2903266919508 526.4199990940094 995.4575889609539 987.0378438276819 990.9711802807474 992.903930778648 991.1896645881303
1020.0 991.9688943791423 526.7439990949631 1000.3623398921387 991.525562834287 995.1833055898542 996.7440085988027 995.4016428539102
973.0 985.7779088352526 527.0679990959168 994.8745083146031 985.4985115880369 989.581464456662 990.7090197814574 989.4251726161528
978.0 982.8219797867093 527.3919990968704 993.1875627917062 982.6261013763943 987.3006604653984 987.9188171094438 986.9273990413748
982.0 987.6908777113304 527.7159990978241 997.5746474748181 987.1555563310781 990.5614014996207 991.2698261444802 990.0684203233324
1026.0 987.799630059351 528.0399990987778 998.5923968304941 987.3059158930838 990.893634552397 991.5013024677527 990.0919379495882
963.0 995.5836695093717 528.3639990997315 1004.3195029747785 994.4474959265121 995.1747710933092 996.0039253226698 994.614093032026
905.0 996.2856930408444 528.6879991006851 1004.6784979242082 995.076387074778 995.1329846610222 995.9409029902378 994.2181774934653
935.0 998.4131839997257 529.0119991016388 1005.7161419555125 996.9896495123066 995.840980672037 996.4472170470563 994.6907009071452
940.0 999.714073377713 529.3359991025925 1007.112383983412 998.1755858923736 996.7149129258471 997.2629625015738 995.9847101995485
1026.0 996.1913204596644 529.6599991035462 1003.2175850542775 994.72817544364 993.3679662002138 994.2659400774784 992.7247249116467
926.0 988.4468633403619 529.9839991044998 996.8364890766096 987.3911019225748 987.5436573658926 988.6109400810244 986.6253630890469
1052.0 987.9792461298043 530.3079991054535 998.4022328912454 987.127278469443 988.9329892863177 990.3966176608909 987.8368750105328
1067.0 979.8704570331512 530.6319991064072 991.3332423867513 979.418171956873 982.5819933947363 984.1015637103218 981.4601212384449
1084.0 974.5849348638264 530.9559991073609 987.4274948670806 974.4590387941395 978.8102357423654 979.9450438367649 978.2300207697899
1066.0 970.180046642463 531.2799991083145 985.3787658769868 970.5059458677769 976.9262341151024 977.9945518341733 976.0953586507903
1198.0 965.2649124837628 531.6039991092682 981.4762643397486 965.930676811201 973.3576290919713 974.1799544645713 972.2784587029611
1055.0 967.9665846068694 531.9279991102219 985.4718475470127 968.9065353675576 977.3585921307633 977.6648096519324 976.7141584222713
1000.0 970.9946316797333 532.2519991111756 991.0226766580188 972.4433120980916 983.0306709985825 983.0021543603293 981.4664741052978
988.0 979.6387558365102 532.5759991121292 1000.3968664587105 981.4540624735386 992.870849682839 992.5173559227107 991.0292068183702
1033.0 994.5522864676414 532.8999991130829 1016.2220872759281 996.947641779588 1009.879863217377 1008.4257375667589 1007.7150039767631
991.0 1022.360736965233 533.2239991140366 1046.061915713874 1025.196815387962 1040.020957274283 1037.326914624761 1037.4153201007728
1057.0 1052.1997849402828 533.5479991149903 1078.385245594397 1055.9681473619446 1074.0730453410888 1068.8808243197832 1070.309922630739
1120.0 1082.4600757176124 533.8719991159439 1111.1797680700702 1087.2881469938793 1109.173307294735 1101.8203820395736 1103.7347757969526
1126.0 1113.4525226325225 534.1959991168976 1144.6519084046683 1119.2663006782461 1144.8524574639105 1134.7695046791982 1138.0147529848216
1194.0 1148.507135097739 534.5199991178513 1180.5907565817943 1155.0748631621875 1183.091674304464 1170.2568291820548 1176.1051406479319
1221.0 1179.8993847932718 534.843999118805 1212.8541037279113 1187.2753033555116 1217.9450701297446 1202.7138047920712 1210.0240226924345
1220.0 1220.9152198287404 535.1679991197586 1253.8566661159894 1228.6893795669505 1260.9146918604172 1243.890804023836 1252.5082781936248
1298.0 1249.9655050668287 535.4919991207123 1283.158713649971 1258.18593845312 1292.0575556128097 1273.6285096047602 1283.2471917736602
1200.0 1270.5297909397839 535.815999121666 1301.0861434181722 1278.8099400778583 1311.682555173142 1292.0412916005266 1302.810610276945
1153.0 1280.979207052462 536.1399991226197 1307.8083151940132 1288.8691579685249 1319.4202319424314 1300.2523698393536 1311.0813406593347
1265.0 1276.5510196545604 536.4639991235733 1298.8064552403387 1283.5070658915881 1309.9517334544732 1292.2967529879636 1301.7851475394334
1180.0 1254.2216338328196 536.787999124527 1274.8043188260049 1260.3144976229387 1283.9699833488037 1267.654091999133 1276.5047773448225
1228.0 1224.6851213071216 537.1119991254807 1242.2265332011295 1229.830312781534 1249.5501733320425 1235.2439967291843 1243.0499787107892
1141.0 1184.3174555916648 537.4359991264344 1200.1586702001546 1188.6530741259812 1205.4022754913372 1193.623995395527 1199.4015821568212
1158.0 1150.672821944299 537.759999127388 1164.8616154229603 1154.3593541639066 1168.5487065901577 1159.208685273795 1163.0320929764675
1159.0 1127.1307663958444 538.0839991283417 1139.7872943816255 1130.1792433644 1142.1455081577508 1134.861634976979 1136.4789302404045
1083.0 1108.2650745369167 538.4079991292954 1120.0931145814852 1110.980836004194 1121.7677276739796 1115.9751441822177 1116.1168823164055
1134.0 1092.806845956566 538.731999130249 1105.2495563137297 1095.4496597218924 1106.292835133901 1101.194798593654 1099.9505547500867
1084.0 1085.5387159756365 539.0559991312027 1097.7828183362521 1088.0451998165604 1098.4847025208223 1094.0017574053331 1091.8976325807719
1139.0 1089.2190533131968 539.3799991321564 1099.157860091009 1091.2921261439142 1099.6816893187447 1095.905429358767 1092.4276124768526
1132.0 1094.9317495744854 539.7039991331101 1101.8793637748174 1096.7331740841892 1103.069404060082 1099.8433449066756 1095.462128773146
1112.0 1098.0618951278689 540.0279991340637 1104.842222971902 1100.1204919961892 1107.017683415726 1103.3937040340925 1098.678101087258
1148.0 1110.1162313004343 540.3519991350174 1115.3886760222351 1112.2441270268212 1118.8425481180163 1114.8609081607226 1109.9505081501075
1143.0 1126.88669140231 540.6759991359711 1132.6813791580005 1129.3098760069927 1137.1560910379487 1132.1829986152284 1127.4914681688822
1177.0 1144.3665379918366 540.9999991369248 1149.8299736608012 1147.3452037384875 1156.7629790608758 1150.9801733543002 1146.2189147328645
1134.0 1168.5451832302494 541.3239991378784 1174.2686178750785 1171.8762980751735 1182.615403745696 1174.9041053914395 1171.6886700221814
1125.0 1192.8040410849967 541.6479991388321 1197.6364223187738 1196.3167966067278 1207.6711650322395 1198.9366867280694 1196.4004968504098
1095.0 1210.8577231535369 541.9719991397858 1214.908669980223 1214.3390422463006 1225.4612693876018 1214.823558454065 1214.3279787560841
1195.0 1230.7839816124354 542.2959991407395 1231.8276786534768 1233.9840879936544 1243.2581667523687 1231.4606526712241 1232.4334735685784
1190.0 1233.7912349126455 542.6199991416931 1233.642792926107 1236.9196783689217 1245.2019296344465 1232.189137960688 1234.9727461151888
1125.0 1240.3373464062472 542.9439991426468 1237.9354929830658 1242.795275878139 1248.4304652473104 1235.4075965406212 1238.7028625999264
1133.0 1233.8677590302145 543.2679991436005 1231.073287007094 1236.0980487989475 1240.834055043077 1227.9826732600366 1231.4950260685032
1091.0 1227.7191676380558 543.5919991445542 1224.5960128802014 1229.4405038033096 1232.5969620675278 1220.2045905334478 1224.4730816320994
1150.0 1213.60334994874 543.9159991455078 1209.7554605056337 1215.0363225360566 1216.8793892806389 1204.6693833614281 1209.6109495686449
1105.0 1203.7495015229158 544.2399991464615 1200.8298925004774 1204.920010769011 1206.5985822721382 1195.2328814532932 1199.9148950522006
1207.0 1185.726858748254 544.5639991474152 1184.3833094211068 1187.0659201065062 1189.6536008718722 1178.8750558259073 1182.763925752929
1164.0 1184.7417365243314 544.8879991483689 1183.06289180764 1185.7517341867172 1187.544079234685 1177.1527575290188 1181.2507893662657
1206.0 1170.7703923402137 545.2119991493225 1170.3278221899855 1172.0075472916897 1174.8827921730008 1164.9099112282074 1168.3691075290508
1165.0 1160.7126784107702 545.5359991502762 1161.6288820927662 1161.8639763563667 1165.3207735842511 1155.8799839594078 1158.419955825321
1075.0 1143.856122790859 545.8599991512299 1145.318513745 1144.9680801765255 1148.4997215077449 1140.1036394400298 1142.124862417571
1001.0 1125.1031295659864 546.1839991521836 1128.0522057162277 1126.2159320199578 1130.448856639462 1123.1179262878718 1124.1358715711403
1173.0 1110.3963807316022 546.5079991531372 1112.61978810515 1111.059888632944 1113.7112133506914 1107.5961601846916 1108.5521106945848
1086.0 1094.7021614090932 546.8319991540909 1096.065138681029 1094.9831367315514 1096.2507082044328 1091.8511783986414 1091.553408213923
1027.0 1077.5565141682378 547.1559991550446 1077.9305604450633 1077.5820533935998 1077.5271045943477 1073.6942168171647 1073.3200681050082
1065.0 1060.7907281390835 547.4799991559983 1061.754078454749 1060.6994528874054 1060.4725439510833 1057.907136629885 1056.8346923286658
1027.0 1043.2385913518415 547.8039991569519 1045.3138805739388 1043.1472054632561 1043.1645354008515 1040.7096178644242 1039.9866490608479
1153.0 1029.2038806002618 548.1279991579056 1031.6838744810025 1029.1290400966213 1029.1492385387512 1026.9512849128062 1026.3373002498015
1054.0 1015.3919408718646 548.4519991588593 1018.9669484429845 1015.4529127252353 1016.2386098773377 1014.3479842773581 1013.5318720779044
1051.0 1010.8473201612901 548.775999159813 1015.6256314441614 1010.9861242796459 1012.5459550901855 1010.9742271725792 1009.9746407226586
1020.0 999.9967329874942 549.0999991607666 1007.2397347169239 1000.7366899599809 1004.7295371533436 1002.8380351603074 1001.706398418673
1040.0 997.5756423055665 549.4239991617203 1005.5981744742813 998.4969609531265 1003.2864435991172 1001.4362098195959 1000.9357780589276
1026.0 995.9602004367342 549.747999162674 1004.9990976805742 997.2960950162104 1003.5575893759064 1001.5774531794196 1000.5471130866563
987.0 997.3130595287613 550.0719991636277 1006.953768570055 999.0038078745731 1006.3883892548126 1003.9540790186536 1003.1363035465333
978.0 1010.5360696015267 550.3959991645813 1020.7322826555009 1012.2602971970639 1020.3308728012798 1017.579659982653 1016.9719220732196
1045.0 1015.8576014070518 550.719999165535 1024.2835907656138 1017.6654355414117 1025.1733562331508 1022.256579415769 1021.7900173144609
962.0 1026.3263601473463 551.0439991664887 1034.5635449620588 1028.1486456283658 1035.7642170996378 1032.812982128222 1032.4119406958146
1091.0 1031.8542163636496 551.3679991674423 1039.0185634401184 1033.7422540961595 1041.0823114259867 1037.7589001458955 1037.9334605808785
1072.0 1030.7487074815576 551.691999168396 1039.2052402080872 1033.0126939625804 1041.8658456108208 1038.5815568914938 1037.964571028064
1087.0 1032.927429410879 552.0159991693497 1040.9497433020279 1035.324660240756 1044.3698345132364 1041.2207030473965 1039.8180373000755
1087.0 1042.3181177140902 552.3399991703034 1048.825054246417 1044.4639585203408 1052.2327829675864 1048.7159577613816 1048.3991264345482
1094.0 1049.951410613063 552.663999171257 1056.6138047738127 1051.880252005717 1059.4766725750596 1056.3760907815793 1055.9306451969403
1094.0 1048.036889357024 552.9879991722107 1054.7281168811533 1050.1073237697155 1057.9828563052693 1054.8169358493546 1054.244166266681
1147.0 1048.6048853257473 553.3119991731644 1054.7656692204184 1050.794517038014 1058.6477200079523 1055.3909482880686 1054.1551281155307
1091.0 1048.706136097418 553.6359991741181 1055.2025182733587 1050.9632940394797 1059.0950836350291 1055.7449978367972 1054.496926697691
1144.0 1048.8100999846347 553.9599991750717 1054.245728812904 1051.028312878071 1058.534363208585 1055.1136178396887 1053.7680949865758
1051.0 1046.2910984857265 554.2839991760254 1052.8948238625383 1048.8151677042438 1057.6629388400427 1054.1906995812117 1052.3507033267354
1020.0 1047.5271603914352 554.6079991769791 1052.6414319981684 1049.865952328147 1057.6253978262496 1054.1890812276579 1052.298087300578
1065.0 1049.1014931898503 554.9319991779328 1053.657048910405 1051.2713405356772 1058.3885385752023 1054.762624344338 1053.0000996448232
986.0 1050.7475587745253 555.2559991788864 1055.6303510960456 1053.030296317897 1060.5724401416096 1056.6012676570688 1054.8565692163565
1083.0 1052.2613831723563 555.5799991798401 1056.8842339115547 1054.5504749663137 1062.0041187038698 1057.9368263508054 1056.2226516817027
1146.0 1056.9397381434158 555.9039991807938 1060.415797304029 1059.0853350091804 1065.7747084289679 1062.3601889646661 1059.2248953142123
1139.0 1060.6479982817657 556.2279991817475 1064.3068965427026 1062.712070333396 1069.3300234730598 1065.6698761703065 1062.7485631453565
1137.0 1056.1650448296257 556.5519991827011 1059.6554197487974 1058.4356491522992 1065.3583876219045 1061.6631153675987 1058.1228866249692
1075.0 1054.9735745685514 556.8759991836548 1058.292123638277 1057.4451121561663 1064.723702539508 1060.8698101233715 1057.370766932411
1087.0 1056.3987201858836 557.1999991846085 1059.4723237517367 1058.896769142152 1066.1477062062834 1062.127343503409 1058.8396632507413
947.0 1055.9653883590831 557.5239991855622 1059.8882574998258 1058.5718688398267 1066.3808294739902 1061.933926210983 1058.9711260579834
918.0 1056.1975332951035 557.8479991865158 1060.8417444830927 1058.8585891474374 1067.2227438511068 1062.798723724123 1060.2953208859758
994.0 1061.8771366597869 558.1719991874695 1065.8775201114993 1064.2948369032397 1071.9577455421436 1068.1426980189674 1065.083667480132
950.0 1067.1990334247519 558.4959991884232 1070.136967303291 1069.3254557534526 1075.8436703638542 1072.132665549791 1069.2338735320075
968.0 1065.6254594700274 558.8199991893769 1067.5264080066243 1067.7838119240046 1073.7045486240636 1070.1519986792757 1066.9621140025718
1100.0 1067.4574812070143 559.1439991903305 1069.1635123926042 1069.461230747964 1074.8913298840876 1071.0150872284719 1068.745961618957
1143.0 1062.9067913868369 559.4679991912842 1064.1484933305067 1064.8896325959563 1069.8185445253107 1065.914170328984 1063.7158729642945
1091.0 1056.9527146918413 559.7919991922379 1058.9673934900861 1059.096104621985 1064.7130201148464 1060.9999043187654 1058.9055587983464
1102.0 1059.8737707967157 560.1159991931916 1060.9910478650909 1061.7049800027219 1066.1111252895473 1062.0784167090073 1061.2222732831544
1098.0 1056.257304252822 560.4399991941452 1058.414464308751 1058.2034877187061 1063.5237105063122 1059.8525840402451 1058.2674869332006
1059.0 1054.3010955086393 560.7639991950989 1057.3822183381774 1056.3169621884554 1062.3499826081588 1058.9011521365248 1056.7906404391833
1141.0 1048.9334241290355 561.0879991960526 1051.6355297876728 1051.0097361147168 1056.9329484046687 1053.5149104292557 1050.8056878293528
1024.0 1048.744226386542 561.4119991970063 1053.2883648374857 1050.765374331103 1057.5300270833377 1053.8581881340695 1051.3913216561398
978.0 1045.3998763697855 561.7359991979599 1050.271537537059 1047.6603301995408 1054.9717652554518 1051.0126578598565 1048.9231338161496
1085.0 1055.5657588356871 562.0599991989136 1058.759342651595 1057.3655218931633 1062.8438477316379 1058.4203076978038 1057.8526669296696
1151.0 1048.068603880364 562.3839991998673 1052.189336745597 1050.2186446482067 1056.8222378305702 1052.0281303353138 1051.2585725116724
1096.0 1049.2400979938634 562.707999200821 1053.2879223517568 1051.4111851978441 1058.0636866131117 1053.4117328002083 1052.4637034982902
1075.0 1048.849269857563 563.0319992017746 1053.4900073036747 1051.1089341556853 1058.1795136746457 1053.5225688512326 1052.6946345998367
1086.0 1048.3117357680392 563.3559992027283 1052.4529034581221 1050.4216835019358 1057.0020604503404 1052.1381919510993 1051.5122666739805
1050.0 1045.3477544569407 563.679999203682 1049.3777643336075 1047.6827710780778 1054.5085572166163 1049.3214351345534 1049.193394146024
1027.0 1052.380546605678 564.0039992046356 1055.386140038878 1054.3540220253617 1059.9361581101273 1054.6618633924245 1055.5646268915111
1063.0 1048.4117025144376 564.3279992055893 1052.8667850372178 1050.5952912862163 1057.2432754614395 1051.718671706127 1052.6282409839625
1072.0 1048.4142749912874 564.651999206543 1052.5748308686975 1050.6478353406158 1057.3270635981369 1051.9277782786908 1052.4703394703922
1075.0 1041.329450608431 564.9759992074967 1044.794288901752 1043.6515416400682 1050.037422289857 1044.6904216626267 1044.2641011203575
982.0 1040.3400563473901 565.2999992084503 1044.2162939564857 1042.6539141381845 1049.2191021522513 1043.8618402548952 1043.132755665941
1071.0 1040.757444195019 565.623999209404 1044.5505431378413 1042.9464146096936 1049.1562956189841 1043.6038418819057 1043.0694231550224
1089.0 1043.8730478399073 565.9479992103577 1048.2847793942778 1045.996931260369 1052.4256387918222 1046.651346503388 1046.7938770750704
1159.0 1046.240697916451 566.2719992113114 1048.80740839943 1048.091145445096 1053.0632293619044 1047.645328557848 1047.5704316717643
1121.0 1043.1910466967245 566.595999212265 1046.3587113749043 1045.1038593663789 1050.3495050414751 1044.4312319332907 1044.8969496370262
1127.0 1043.8896310473708 566.9199992132187 1046.6877317250385 1045.7238628525542 1050.7122552967503 1045.1636195194696 1045.1765806761755
1116.0 1042.8543056004798 567.2439992141724 1045.6809582424212 1044.5205276688018 1049.1475510178348 1043.5516729462317 1043.726765299191
1125.0 1042.3277216559513 567.5679992151261 1044.962548951567 1043.8588556318666 1047.978867773351 1042.826306358555 1042.9335753236219
1107.0 1042.3467673301682 567.8919992160797 1043.9817262834044 1043.6794674275393 1046.9234619062756 1042.1664265542795 1041.88814432084
1034.0 1037.954410902398 568.2159992170334 1041.5261188355635 1039.5282636578997 1044.2207261920682 1039.3263978520238 1039.022797766061
1015.0 1033.0099952924568 568.5399992179871 1038.0562350352334 1034.8488574974244 1040.8929965097525 1036.0053306587026 1035.4100663348222
999.0 1029.2194325302873 568.8639992189408 1034.565146155815 1031.1661482203635 1037.4664387745029 1032.5410233205725 1031.4636217025622
996.0 1029.0702215528886 569.1879992198944 1033.4004730436884 1030.9912677829536 1036.580070799546 1031.2565397029323 1030.9542703020418
990.0 1026.3680415686176 569.5119992208481 1030.6551365791456 1028.2571802152436 1033.7448873683954 1028.1366167673564 1028.5193668392074
1000.0 1028.793034089493 569.8359992218018 1031.6996989553293 1030.3695300325764 1034.4601672615736 1028.996561275554 1029.729903500158
1064.0 1025.2002723482651 570.1599992227555 1029.3376415944244 1026.9306316390166 1031.9358237827407 1026.2099069124536 1026.5416137017812
1015.0 1020.3691751748422 570.4839992237091 1026.2899745045897 1022.2770998597143 1028.589330263878 1022.7748505760545 1023.1216275875602
1134.0 1020.6960170429111 570.8079992246628 1027.581776782008 1022.5845132312194 1029.3787479622465 1023.3922364058465 1023.8957173132045
1138.0 1018.7919577729225 571.1319992256165 1025.2339216755875 1020.6285108676345 1027.055968288729 1021.129776697937 1021.4212011117871
1115.0 1019.7680907711791 571.4559992265702 1026.4013007698115 1021.4828465379242 1027.6407976314902 1021.2269412846604 1022.4359500789469
1092.0 1018.4077743466578 571.7799992275238 1024.4762810907278 1020.0252448373095 1025.8016879446277 1019.5860939655283 1020.1196426020103
1137.0 1012.2299039682277 572.1039992284775 1019.1433803633671 1014.1377824141757 1020.9677272374462 1014.6696082287372 1014.6493403026756
1082.0 1013.7318795821216 572.4279992294312 1020.3120828045186 1015.6311728870912 1022.2534386096238 1015.727874621952 1016.3504645767189
983.0 1011.6004933087174 572.7519992303849 1018.6362037548204 1013.5633649301649 1020.4377204399037 1013.6031902003506 1014.6737244872901
1016.0 1015.6100218612296 573.0759992313385 1023.2249605203889 1017.421622728423 1024.5159400806633 1018.0539231127467 1019.0914369270859
1035.0 1017.359062587656 573.3999992322922 1024.7814223101404 1019.008968091784 1025.6805622594854 1019.0490640247278 1020.2690256870557
1010.0 1011.8383143503545 573.7239992332459 1018.8047762220552 1013.7310913400538 1020.7780842265323 1014.1625662759243 1014.5769399890008
1007.0 1013.5102290043038 574.0479992341996 1019.4986151073643 1015.3077037000946 1021.6706939989942 1015.0833073410764 1015.6978347289041
1027.0 1012.2085147332849 574.3719992351532 1017.7354818607052 1013.947520454797 1020.1194669605437 1014.292784443792 1014.1901717113776
1029.0 1014.1894730908045 574.6959992361069 1019.8509903448805 1015.9987597612105 1022.4869291058006 1016.5875400868797 1016.5012119732443
986.0 1005.6684678498016 575.0199992370606 1011.7070351428719 1007.8596779686659 1015.3309909719247 1009.6698605887152 1009.0262362384904
1044.0 1012.9587491871929 575.3439992380142 1017.5599938350351 1014.8415688687606 1021.0679612963604 1015.260032465409 1015.4445012927952
1067.0 1012.2650287048002 575.6679992389679 1016.5047855409779 1014.3147908553716 1020.7625643886034 1015.1592033727206 1014.7804930393701
1101.0 1014.7045928793852 575.9919992399216 1018.6888438527504 1016.6789957149911 1022.8324781812634 1016.9093685761313 1017.5388000722035
1102.0 1016.9800004133043 576.3159992408753 1019.9043428069064 1018.8656175811873 1024.3879827232972 1018.6682820551954 1018.9075959474454
1108.0 1015.6814991149585 576.639999241829 1017.945379100347 1017.4533877141373 1022.394535594448 1016.8363616989952 1016.9005866062262
1052.0 1018.8430210750281 576.9639992427826 1020.2110136625721 1020.5189764997103 1024.9763524499715 1019.682228732568 1019.199811998378
997.0 1018.4204945267876 577.2879992437363 1020.2862538960043 1020.1803714904564 1025.2220558320632 1019.90123727931 1018.6525202126794
973.0 1017.9202161092692 577.61199924469 1020.7063538133533 1019.718554726327 1025.4386387933662 1020.3956177723973 1018.7202029860473
999.0 1013.7757247095793 577.9359992456436 1015.659270899261 1015.7208070967332 1021.2349285875497 1015.9129145869783 1014.6636288197222
1086.0 1008.4154143538806 578.2599992465973 1010.3701155707296 1010.5613732417867 1016.3932352672946 1010.6462451767183 1010.2044388992923
1027.0 1007.8516529096456 578.583999247551 1010.1029234327544 1009.9867554076561 1015.9235503674054 1009.9246599505767 1009.9170091952849
1057.0 1012.4109682669219 578.9079992485047 1015.1345873090444 1014.504080590531 1020.7691847676886 1015.1910756889675 1015.1035404906228
1068.0 1011.3944438977175 579.2319992494583 1014.6992585929605 1013.4211693233973 1019.792238433656 1013.9508858811784 1013.6582692674136
1066.0 1008.1373254474428 579.555999250412 1013.1733133694974 1010.4152360315514 1018.2168580608359 1012.051613616281 1012.0057591817958
998.0 1002.5616839867173 579.8799992513657 1007.777571572374 1004.999921021624 1013.1853454521085 1007.213195540827 1006.8193905726966
983.0 1005.3316433304095 580.2039992523194 1009.7202360163958 1007.5392740573318 1014.9157794377669 1008.7963685802135 1008.5503323418914
966.0 1002.7375690523257 580.527999253273 1007.453611795021 1004.930395068045 1012.3629615520448 1006.3158696963984 1006.2903027177551
1006.0 1001.2798783843617 580.8519992542267 1004.6442787525286 1003.4707189051135 1010.2973154462417 1004.766814384675 1003.9603913873834
964.0 998.4408162831824 581.1759992551804 1001.8781611404758 1000.6817678375522 1007.6744586813203 1002.5483506547794 1001.4776850632164
1033.0 990.1191538683931 581.4999992561341 994.2017669740706 992.5713498725296 1000.1858766819721 995.0213479247507 993.7060831469505
1051.0 984.5507649238347 581.8239992570877 989.9020448174491 987.1186346591978 995.5936524448193 990.4277620716659 989.5271279725255
1003.0 983.7101074793649 582.1479992580414 987.9179446914677 986.1060480967369 993.4886606441041 987.979803161622 988.2373103775459
1041.0 980.6531690033388 582.4719992589951 985.2817700460344 983.1383300981313 990.8913107531691 985.5270356189383 985.6710931452678
969.0 979.3379463074895 582.7959992599488 983.8490504771612 981.6712058218696 989.0312309923785 983.7708464129245 984.0860550743369
1053.0 981.3331155056258 583.1199992609024 984.8523580028552 983.4532891195392 989.6658965739858 983.854663064409 985.4969758665263
984.0 977.4875625991024 583.4439992618561 981.1761979412933 979.6518419619689 985.9938124701412 980.3531959494759 982.147372437932
1064.0 976.2273847166443 583.7679992628098 980.3133791475221 978.4378202782663 985.0722083142798 979.625442934869 981.5034262323459
1000.0 977.6622732811979 584.0919992637635 981.4451107628576 979.747947333763 986.0698695358883 980.6796039537645 982.338342093318
995.0 980.6465219031501 584.4159992647171 982.8722114657095 982.4959196951381 987.5872093153096 982.0559219939505 984.1335079998116
949.0 977.6510106056587 584.7399992656708 980.1661222744373 979.5111890110297 984.7689376691272 979.374830107995 981.2905864386736
983.0 976.5233090549586 585.0639992666245 978.665338094558 978.3320027672332 983.2302689403632 977.8029140966662 980.0335617886221
947.0 975.4190867850148 585.3879992675782 978.1874789292171 977.1434686838294 982.0666927714287 976.4629674873026 978.6058409291311
913.0 966.3134610530103 585.7119992685318 970.8293595931972 968.390762781815 974.9177505266046 969.2326718809776 970.8043802764653
863.0 968.4348169734011 586.0359992694855 972.6376167920336 970.3079171511678 976.1086784290297 970.1217808643516 973.0931749730688
942.0 961.0154821740063 586.3599992704392 965.1078116978138 963.1173371476605 969.3283648500769 963.6643681357816 965.4432906074603
926.0 958.8307215256501 586.6839992713928 963.2690004016225 960.8922220674394 967.2560437370878 961.8724933448274 963.3425943567503
909.0 962.8858168294172 587.0079992723465 967.8307599248197 964.7840058400805 971.1637041067884 965.8884469881182 967.5059863988025
1013.0 954.999577271246 587.3319992733002 960.0075137253943 957.0923216382181 963.736975402082 958.3449637024661 959.6957930396998
839.0 958.0964201185885 587.6559992742539 962.0805723162338 959.9344183219885 965.606802870996 960.1586615877908 961.6471082056086
908.0 956.0664335334482 587.9799992752075 960.5472181849804 957.894316279963 963.7094187412558 958.1893986524987 959.7132275674363
948.0 957.3398212963202 588.3039992761612 961.4859004969142 959.1897850953059 965.1344750120646 960.2606938247403 960.4568309919773
897.0 949.617773258144 588.6279992771149 953.9873998165665 951.6686109695994 958.076191493056 953.2840758738375 952.8971306151569
894.0 951.8285776089896 588.9519992780686 956.0781166984242 953.8926902824718 960.4202510988739 955.6688639140579 955.0772513363814
935.0 952.3528698752089 589.2759992790222 957.6388229719921 954.4709581855158 961.8132549475533 957.8039320347314 956.2388944408294
928.0 952.4596180922404 589.5999992799759 957.071540196808 954.4140800846093 960.973294713066 956.5579791049474 956.4206999536643
915.0 954.9067351995034 589.9239992809296 959.1776574205134 956.7398515790134 962.7839896472842 957.8759141427773 958.8821279277068
909.0 957.1388337839232 590.2479992818833 959.6070111035476 958.6971803467854 963.1401340755448 957.9102745339462 960.1329291979164
889.0 954.944020388827 590.5719992828369 957.2936564816941 956.5782610501681 961.0549674351009 955.7798318630547 957.9452608718201
865.0 955.594021193614 590.8959992837906 957.4422844287506 957.1686289408276 961.3495044056551 956.5136506966245 957.9607034540265
865.0 956.9384400291013 591.2199992847443 958.5907287200909 958.4905656643683 962.5911714897313 958.0339348033551 959.4768470761131
813.0 954.6340894816232 591.543999285698 956.4566273008061 956.3448494403476 961.0091004226093 956.970252623609 957.3181544657352
833.0 950.1976549335066 591.8679992866516 951.8546550030882 951.9757979211668 956.6291672778764 952.6033098762517 952.6162542582096
924.0 955.3465493527938 592.1919992876053 955.3658551532034 956.8531978956948 960.2071561537797 956.3577585134416 956.8494241944375
935.0 949.1430118967962 592.515999288559 950.3858847408811 950.8985431594408 955.2070172848768 950.7870737307306 951.9043525659134
998.0 947.5231820206112 592.8399992895127 948.3795569817206 949.3069715364908 953.5137456063077 949.4140837148644 950.1934209887332
965.0 949.3181293991411 593.1639992904663 948.8593387791298 950.7423603114635 953.455046780447 949.2976596009515 950.3510301563193
934.0 947.0164054329217 593.48799929142 947.9295717962302 948.6976564883256 952.65292421915 948.4526871578181 949.3212020123124
929.0 941.5120078514979 593.8119992923737 943.8809097529138 943.4400784049338 948.7624678111719 944.7093720877125 944.5157415019826
985.0 946.460457692748 594.1359992933274 948.3528223787577 948.1900911688856 953.0351557898738 948.9454365959334 948.3823753217017
945.0 942.1066137452444 594.459999294281 944.4464402880977 943.9210258144324 949.2166739486522 945.4106109428731 944.1065896265507
868.0 944.2531641428545 594.7839992952347 946.4533060728305 945.9669526817798 951.0172706976368 947.2616048628928 945.9649528438619
912.0 946.7312576433503 595.1079992961884 946.7379097825436 948.1032762455575 951.402137011937 947.688101745914 946.5098913277303
928.0 944.4455052582423 595.431999297142 945.1089544678701 945.791170116404 949.3395785243433 945.4830954770157 944.8471464538583
959.0 940.7649151957693 595.7559992980957 941.2628634384323 942.3422834178075 946.2317211837193 942.2845858396267 941.6275477623816
935.0 938.9230688019067 596.0799992990494 939.127453913479 940.5815590801033 944.5590980252513 941.3071901849108 939.787109588383
964.0 940.0139024009951 596.4039993000031 941.0109529376481 941.6373486661349 945.9478199229732 942.3361890052338 941.2837345028985
1014.0 937.6879592523593 596.7279993009568 937.746335372606 939.3559197550286 943.3133398544824 939.8422807263503 938.4065773852653
991.0 934.7564409644914 597.0519993019104 936.5283496772997 936.6954762641535 942.0510174840558 938.1235142763663 937.1395208945914
983.0 938.1995871226729 597.3759993028641 939.3946995454262 939.9468906349197 944.5381841178341 940.1942605424317 940.3024313927069
933.0 937.5201687726834 597.6999993038178 937.9746296428291 939.2617894693775 943.3145307818949 938.514890237111 938.9397235057623
938.0 940.7435668121753 598.0239993047715 941.0831811622226 942.3775508725453 946.0704927295238 940.8457938198402 942.1488079580098
886.0 941.2893182134217 598.3479993057251 941.7479435921085 942.9866263771249 946.8690679910234 941.622073046133 942.8609834830199
883.0 942.8689878663373 598.6719993066788 944.5215013609026 944.6871633912178 949.52616617146 944.6077952632106 945.1301898734781
923.0 942.5556492748431 598.9959993076325 945.3438724327879 944.4870734422154 950.191516985829 944.9874313459911 945.4107933760178
879.0 940.9738765002294 599.3199993085861 943.6879800105802 942.943644019721 948.6711335023346 944.1060893898527 943.8550672039369
854.0 937.5954039001612 599.6439993095398 941.1090145842966 939.7902136595948 946.4444180138823 941.6883447186617 941.2822241035725
897.0 938.4510050756165 599.9679993104935 940.9595580146768 940.4481792675837 946.0677689462648 941.0865987309411 941.2941068490368
913.0 934.2911030074308 600.2919993114472 936.4714842356739 936.1975244443087 941.4051751317458 936.5202058264298 936.5674284537354
973.0 938.6271909766493 600.6159993124008 940.8895007661804 940.3166753031045 945.1212104814329 940.0352038821114 941.3290928268649
1056.0 925.917180143843 600.9399993133545 928.8844568120076 927.9317871969611 933.5401598798617 927.8670557058313 929.5609103263914
899.0 919.720939191488 601.2639993143082 922.3664114384017 921.8029291635302 927.3649809194126 921.941128306294 923.4954557595895
890.0 920.1593254836666 601.5879993152619 923.3268985805373 922.1352332173497 927.7544839982052 922.0909936134115 923.8505236213282
948.0 919.4068102972568 601.9119993162155 924.0009794652866 921.4483914237308 928.0251366654006 922.2120203405572 924.2560163036193
920.0 916.9597118855149 602.2359993171692 922.529479768193 919.1354820858558 926.5916181627213 921.0973769955219 922.5074066833492
910.0 914.7547896223664 602.5599993181229 920.8322487912462 916.9535091404294 924.5551661441473 918.5918751049217 921.0289962440236
958.0 914.4341367600092 602.8839993190766 920.9225304151249 916.6414375392077 924.5843120876148 918.6552666345808 921.0569438631395
900.0 910.8707275666234 603.2079993200302 914.7397870214543 912.8666477702856 919.0313300393026 913.6661086384076 915.5724884920022
880.0 907.2764221165357 603.5319993209839 911.4579699496644 909.4173664187301 915.9839277526224 910.1474119137101 912.459620013352
924.0 915.6810608788498 603.8559993219376 919.1228470716411 917.3523702385288 922.5936725979418 916.5621623476567 920.2102446541833
891.0 912.5984249623403 604.1799993228913 916.4993771094802 914.3021744993075 919.8109385663398 913.2623517078068 917.1828811496056
882.0 909.9692752173238 604.5039993238449 913.7174798402499 911.62919495584 916.8743406133783 910.1010775022696 914.6708642131608
890.0 904.0015709664913 604.8279993247986 907.0419359343987 905.7675105348903 910.8193769896012 903.9501169354279 908.3115406972474
893.0 902.030705056013 605.1519993257523 905.1232878411902 903.7218467399291 908.5504379811734 901.661921239848 905.9706035512249
890.0 900.7505481942372 605.475999326706 903.5693883908104 902.5189759672626 907.395507930654 900.8196662178075 904.6097862024167
954.0 903.5111674325401 605.7999993276596 906.2316027608904 905.207495840359 910.0798958647645 903.8514376230461 906.95445159416
854.0 902.3656238235977 606.1239993286133 906.0946089145882 904.1326869679059 909.669180866945 903.419081250947 906.1378967532614
875.0 899.4630847872949 606.447999329567 903.1353862151595 901.376885177819 907.2371032555549 901.2656941488317 903.3743397099671
910.0 891.9723159885009 606.7719993305207 895.1714405127811 893.7525834055384 899.2386637071972 893.9199601215433 895.5502891370363
837.0 894.7422970541924 607.0959993314743 898.1789308145293 896.418989721916 901.8581594825108 896.4412394834043 898.9128429520621
873.0 891.3989845906747 607.419999332428 894.5033240727505 893.0691169335992 898.2171182043774 892.608715288966 895.0265206921545
926.0 886.7027898158675 607.7439993333817 890.8744825225523 888.5044012088355 894.4157774166299 888.4832358147028 890.991279674283
890.0 886.0898743800432 608.0679993343354 890.3625327950045 887.8352752956191 893.6175627959494 887.5835600892025 890.1017540672866
998.0 885.1747160230063 608.391999335289 888.5776639017096 886.8902433822759 892.1362754984002 885.6301186044749 888.9776226404492
895.0 885.7467818533149 608.7159993362427 889.1563802945138 887.3561138653616 892.3676057382214 886.064889154137 889.2559243268371
901.0 884.0647978165885 609.0399993371964 887.6453794264628 885.7256589997799 890.9835521193988 884.8094739635161 887.5692713170876
835.0 884.1325498261207 609.36399933815 887.4063646712265 885.6867809879063 890.6610977272277 884.5422074317349 887.0497318023763
770.0 881.8904960872433 609.6879993391037 885.689581508341 883.4542429476849 888.7119363307006 882.8927206969449 885.4292756297681
797.0 880.2477643503546 610.0119993400574 884.2774551603178 881.8137278700259 887.185954412576 881.0965798613926 883.9888343871611
870.0 878.4790821672489 610.3359993410111 882.1776579130168 879.9659245802322 885.035208187889 879.3446191541001 881.8701304460764
867.0 876.436891413312 610.6599993419647 879.8441890850323 877.8929423765437 882.720965611943 876.826046758499 879.6655383587297
846.0 872.4781885992676 610.9839993429184 875.6983704405353 874.0922736067402 879.0233858128054 873.2841549281293 875.39457206309
774.0 873.1502680847595 611.3079993438721 876.2759857100943 874.576291979626 878.958372654455 872.9099674798048 875.7922075729775
756.0 869.5635089920017 611.6319993448258 873.1159042862287 871.0881109382783 875.9583451381623 870.0543400066164 872.656846634339
741.0 874.3313678979463 611.9559993457794 877.06705080204 875.6022501174808 879.5924157044382 873.5564263536531 876.7265078259229
803.0 870.1545927177924 612.2799993467331 872.5926191130828 871.5798464206855 875.7695226113832 870.0965494710666 872.519073726583
782.0 866.653744706556 612.6039993476868 868.8690342703479 868.2292125439739 872.5219766090888 866.9149622857132 869.3722845526592
819.0 870.235031184259 612.9279993486405 872.5208137415516 871.6647022733597 875.7669113378554 869.9380755332963 872.9096215396289
726.0 867.7545644261578 613.2519993495941 869.7734442036359 869.1932201938633 873.1234043390392 867.3970263441084 870.3606908634375
745.0 864.1347312942884 613.5759993505478 866.1436442285067 865.5416276626488 869.3706543112385 863.7880870555383 866.5089054072297
799.0 863.2746121387453 613.8999993515015 866.1049250576526 864.6768136735852 868.9037126260253 863.2401449604235 866.1760136523379
828.0 861.5717379816542 614.2239993524552 864.6531922528534 863.0018328328104 867.3810153827866 861.908069714389 864.2872838385312
846.0 862.5119125697871 614.5479993534088 864.9233673529823 863.8858083324633 868.0300125620446 863.1009599059263 864.7570749539658
914.0 863.1675084077071 614.8719993543625 865.3001350615912 864.3110707839697 867.8553349328325 863.0345235751231 864.9104677912226
907.0 865.7951355819072 615.1959993553162 867.7647419879154 866.7898988931424 869.8486867658899 864.76099181999 867.5823656116204
824.0 857.892760574327 615.5199993562699 860.8602888516841 859.2131021908555 863.490836360394 858.7069797203084 860.8410574529285
858.0 857.6823896149386 615.8439993572235 860.0613756414568 858.9774852441702 862.8878369817053 858.3397911534996 860.3242016657761
880.0 858.4147416070551 616.1679993581772 860.8718545717539 859.6487351491899 863.5095939725626 858.9753787463821 861.2322359306289
885.0 855.3318504619926 616.4919993591309 858.5406072508493 856.7055056676438 861.1507690187458 856.2114678666471 858.727158346932
881.0 855.1116637456001 616.8159993600846 858.2132951104534 856.5210860942319 860.8609500929584 855.7480472149069 858.5959214759614
945.0 854.7643446553737 617.1399993610382 856.9700267538719 856.0543398456537 859.6705401580441 854.627779110164 857.700078961513
1001.0 848.3888508138725 617.4639993619919 851.0627020465186 849.9313590235045 854.3423046701354 849.3712275854971 852.0371759470967
894.0 854.6979299694228 617.7879993629456 856.2223841080544 855.9867511193313 859.4599639863578 854.7281629918142 857.5692235651777
854.0 849.3051014352227 618.1119993638993 850.8833406396323 850.7701071442551 854.669915598403 850.447250236973 852.3431974062582
863.0 842.9227294443073 618.4359993648529 845.865086933771 844.6878737718415 849.9077273434739 845.5298278002153 847.0484685605
808.0 847.1289576018685 618.7599993658066 849.4522395787786 848.6854001176212 853.150641454253 848.668083416956 850.8184401287871
849.0 844.6108154383845 619.0839993667603 847.7458332458853 846.3327592502106 851.5955224192196 847.3298955606571 848.8281111805966
875.0 847.8689588822347 619.407999367714 850.2600405733714 849.3970518796268 853.7936070409523 849.45334393486 851.2341770623035
859.0 841.7004487152707 619.7319993686676 845.3839196434972 843.5359312118857 849.0776455213405 844.2007143970205 846.5182286906326
829.0 844.4851198900018 620.0559993696213 848.3674827666615 846.307441689106 851.982437974205 847.0339284636927 849.4106259839161
861.0 843.3349907135804 620.379999370575 847.6433291605304 845.1659595162076 851.0455875292514 845.9192570724531 848.6054384268377
777.0 844.6203519127472 620.7039993715287 849.1309370457777 846.3464706286055 852.1988224495809 847.0610258613807 849.8517548597109
748.0 841.2142176661727 621.0279993724823 844.9381036271116 842.8049671864601 847.8903811098206 842.2927989693491 845.7504947099304
890.0 836.1437664858801 621.351999373436 839.3926523820448 837.744102481487 842.7068927312746 837.5633736020237 840.5522611159631
942.0 841.8541949354911 621.6759993743897 843.7238423236458 843.0412830597086 846.4329369852011 841.3883162294962 844.8563801771265
912.0 833.4166346925365 621.9999993753434 836.3288754004069 835.0024679010555 839.7543916008196 834.7660187408743 836.8364701031094
903.0 840.2473753590599 622.323999376297 842.464773392209 841.5195958272482 845.5093610734287 841.1149571220946 842.6415102130504
918.0 836.9092904279937 622.6479993772507 839.4429622800792 838.3207962385159 842.7701271151841 838.5516581580453 839.9522916145922
913.0 829.7569723181435 622.9719993782044 833.1084979842256 831.437270560497 836.7572585947543 832.3694874189002 833.8889436834592
769.0 824.8532202020702 623.295999379158 829.0685779619557 826.5498442982479 832.142748176696 827.0396088086268 829.8721968344167
820.0 826.9557198001561 623.6199993801117 831.1408311887503 828.5764923438736 834.0056257535801 828.7816166269572 831.6678671222046
797.0 824.2601528264241 623.9439993810654 829.181401750033 826.0210642483593 832.1682811593802 826.9945663948174 829.728263446021
859.0 823.3799045664089 624.2679993820191 827.1189043854974 825.0559704139239 830.44473692227 825.3510649387489 827.6037904820515
823.0 818.8861787247941 624.5919993829727 823.5724190663323 820.7263067779072 826.9367500064278 821.7269091634998 823.9357760983617
774.0 821.6421925120235 624.9159993839264 826.1611022272364 823.252925188202 828.956460469801 824.1194227869673 826.1303492055079
710.0 816.8041598654385 625.2399993848801 821.8261252108686 818.578768948972 824.9081348085792 819.8545872210373 821.9274273747558
812.0 820.2259420291671 625.5639993858338 822.7837271214179 821.6016040519235 825.7921450616152 821.2829574292069 823.4847353225358
813.0 820.0720159189899 625.8879993867874 822.6690525445415 821.375950873521 825.4010815940271 820.608166108171 823.3112652036211
811.0 817.8444232127517 626.2119993877411 820.9823871165233 819.1600473062445 823.4020459748035 818.5524758653912 821.6226717733823
814.0 814.8041614597095 626.5359993886948 818.237897794159 816.1785847981687 820.6920592560309 815.797677403102 818.8139969415257
825.0 815.8891302162228 626.8599993896485 819.7630740876617 817.2166856897707 821.9139705475422 816.965968871923 819.9914004724556
764.0 811.8885212444211 627.1839993906021 815.2615865483588 813.3431154598507 818.0152280624412 813.1188469499524 815.52036480494
769.0 815.1204981174681 627.5079993915558 817.9978697807231 816.4103944576713 820.5229562780721 815.5985648393132 818.3681173924642
721.0 815.1842146368472 627.8319993925095 818.2390810556107 816.3742528147707 820.4437188483299 815.8942215857983 818.1689735912472
754.0 812.3609226503416 628.1559993934632 815.8974157796972 813.6792960732017 818.2300081620598 813.3928687279006 816.1291659219949
815.0 809.3335468416033 628.4799993944168 813.0597992125697 810.7155540191345 815.4837734001036 810.2408473586323 813.1047625054615
846.0 809.8232971521169 628.8039993953705 814.1939092436763 811.2501419662856 816.4713317147183 811.2495968287334 814.215119861533
834.0 810.2959614118012 629.1279993963242 814.034424835232 811.6474813174356 816.4333987412205 811.7106990750692 813.7763249093772
855.0 809.1876227086801 629.4519993972779 811.9336954343422 810.4713745698666 814.4731755121442 809.3723805777906 811.9270887092126
840.0 808.8095758641856 629.7759993982315 812.059145170868 810.0543120245096 814.2671676635102 809.5419716091083 811.6672007582004
853.0 810.6933136136545 630.0999993991852 814.34747432728 811.8402901900504 816.0959470452608 811.3191139233753 813.6249456414025
803.0 806.8117876492714 630.4239994001389 810.6715464501242 808.0463034349781 812.4927324765242 807.0993466492622 810.419222916231
898.0 807.2136945880304 630.7479994010926 811.1049399912122 808.3626718240157 812.7103137086137 807.6845683285569 810.906484072998
861.0 803.4287918696882 631.0719994020462 807.0247356700967 804.6039622658474 808.7977529889129 803.9051117390644 807.1168888135484
835.0 803.1334620661778 631.3959994029999 805.3452501131151 804.1855044670383 807.5045028469236 803.1511456113848 805.7503518942684
764.0 799.845664695713 631.7199994039536 802.1519092103266 800.9845367538916 804.5191233278686 800.0371953523457 802.4596810371255
744.0 803.5099534913179 632.0439994049073 805.3296177717712 804.4454245741553 807.249815768241 802.5147096220645 805.9507923739408
804.0 799.54316844325 632.3679994058609 801.374355537503 800.580634902469 803.51872512638 798.7468676489539 802.3169385722362
775.0 797.6282497594877 632.6919994068146 798.5663857136674 798.6290218387956 801.0404758043366 796.2035772019875 799.6288235928791
777.0 792.3995474017587 633.0159994077683 793.9842530779191 793.6193410728944 796.8592339319607 792.2319926612931 794.8751665233373
839.0 794.2658781961844 633.339999408722 795.5573961596714 795.3035699489741 798.0496064488889 793.5590892299577 796.3702418656409
873.0 790.9871333514352 633.6639994096756 793.5977892605022 792.1642174102961 795.904474169433 791.3342659628637 793.8788179965269
778.0 788.3258140360674 633.9879994106293 791.1140182711047 789.4996585456663 793.1508031910008 788.4181602259251 791.6268332128019
731.0 787.795554434657 634.311999411583 791.8160970658464 788.9582960794347 793.3689826304172 788.790067997322 791.507760166895
814.0 787.5724089001474 634.6359994125366 790.7009850131011 788.7170530260183 792.6735353754731 788.1891000656589 790.8471132556978
799.0 786.7790216526773 634.9599994134903 790.2529003949229 787.9498985264584 792.0980077379942 787.415129904007 790.2176824074234
827.0 783.5453429860194 635.283999414444 786.6524389759878 784.8153691523221 789.0255508284594 784.2780432971267 786.1724973599046
825.0 786.2447330891373 635.6079994153977 789.5086359954951 787.3701733911413 791.3969642429371 786.7824896346237 788.6291412657913
842.0 786.3267978746346 635.9319994163513 789.5531762815011 787.3985029846971 791.2488096925289 786.4141208820321 789.3841776380725
813.0 784.3102774039529 636.255999417305 787.7550652766178 785.448910977904 789.4653980553035 784.3309182246919 787.6773990258789
763.0 786.6528845186465 636.5799994182587 789.0015842337878 787.6005602209462 790.644223656919 785.543016568786 789.514001235033
710.0 782.4309058543568 636.9039994192124 785.0438897936848 783.4744987994352 786.7272266284106 781.4741936102779 785.6075089188405
747.0 782.2090781732028 637.227999420166 785.3910907823858 783.3668367513287 787.2063980651122 781.8596357049332 786.0145137987491
797.0 778.4454723126361 637.5519994211197 782.0793695093823 779.6244713932476 783.6704239773717 778.390302501316 782.7554161673174
723.0 781.8150966082026 637.8759994220734 785.155109808562 782.796674901407 786.2898921896087 781.1852830272107 785.664082467103
681.0 779.1680090444827 638.1999994230271 782.6998933395213 780.2330762482659 784.0315089873085 778.7348848942793 783.1585381525564
720.0 775.4196797824886 638.5239994239807 779.5432449998316 776.6508562122664 781.0294828202063 775.4329420696185 779.96322319244
784.0 774.7849310774707 638.8479994249344 779.2094817930595 775.9595453910861 780.29787101708 774.5816043407791 779.3289367800033
732.0 779.0678112278778 639.1719994258881 782.9891749666378 779.9760154634669 783.645551818484 778.372047890979 783.213809726122
732.0 777.7324472817438 639.4959994268418 781.1057573013368 778.581417193806 781.8416060266329 776.7154951452072 781.8020733845781
753.0 776.8251780195087 639.8199994277954 780.1070299336963 777.7289269616994 781.1322544266341 775.8412605323953 781.1138625469637
763.0 771.304224618629 640.1439994287491 773.2759360863588 772.2710173600523 775.1248771652383 770.214460591155 774.4655428191318
752.0 767.2808574351538 640.4679994297028 770.1482000317715 768.5271435320404 772.4546385942937 767.5556045635121 771.0245339739412
746.0 763.5930708810482 640.7919994306565 765.7549023861732 764.8262684868315 768.3086957309984 763.3275575320644 766.845622482868
781.0 764.6950453845311 641.1159994316101 766.6606814916465 765.8514463157953 769.0836894143017 764.2228772842705 767.8358230722766
782.0 765.4463167650381 641.4399994325638 767.9083434726548 766.5776105229826 770.0750350466445 765.3300452423538 768.8041092424428
824.0 767.2439920157959 641.7639994335175 769.3722368489424 768.2588877436297 771.3800095629931 766.8891183609143 770.1867819744915
750.0 765.0822479826226 642.0879994344712 766.9214234290584 766.1331621333155 769.1719596333647 764.6546570483309 768.1205175870217
782.0 760.6220228348726 642.4119994354248 762.9804849692903 761.6586588903815 764.9477581892116 760.752071014499 763.5973130531529
818.0 763.959164124951 642.7359994363785 766.2344260285455 764.8411300677016 767.835622187087 763.7441680772212 766.4267105787438
864.0 761.4413460356856 643.0599994373322 764.2234344313716 762.454654642027 765.935949654369 761.7300098147815 764.583428485561
934.0 759.8468828540554 643.3839994382859 762.2931443079239 760.9419447091445 764.3538139882435 760.0926580254012 762.9717669289857
780.0 755.8477313747667 643.7079994392395 758.754303693013 757.0912054295283 761.0719342556891 756.5235831490955 759.4669679628964
857.0 757.3338494389069 644.0319994401932 758.9256173503056 758.40986597948 761.3245715021511 756.6411590088117 760.4941858113043
806.0 755.3906234918397 644.3559994411469 756.7993610951852 756.4417902644384 759.1990977821342 754.7728400166478 758.3095649286981
869.0 754.5420308524562 644.6799994421006 757.2300474595181 755.7472018778986 759.4725272314035 754.9719102054792 758.4972838387778
758.0 752.2885418995692 645.0039994430542 755.0614470980348 753.487686625253 757.2008476956258 752.6219855728584 756.482458843068
767.0 750.1409016574694 645.3279994440079 753.3101792391075 751.4788034696046 755.8345620346395 751.5633518342657 754.4215975276675
736.0 752.1243058375321 645.6519994449616 755.1821641900472 753.3375787632662 757.4810968441607 753.2095825326705 755.7954216536596
692.0 752.9527781881394 645.9759994459152 755.3223032563511 753.9195248626415 757.1136019834596 752.627362563727 755.7527379355843
731.0 752.2368124007069 646.2999994468689 755.4725676178854 753.2607701530833 757.0539167729929 752.3600274999307 755.621014640018
795.0 751.0825073502613 646.6239994478226 754.0230285142177 752.0740234246545 755.679549433987 751.3339322937312 753.9646865158617
706.0 756.3448484790424 646.9479994487763 757.3033623343681 756.9978795553325 758.8074628647348 754.2780549029474 757.9541134784764
751.0 752.6335518502699 647.27199944973 752.6959466115213 753.3555478743831 754.8677301995418 750.6034760256076 754.3449405184894
767.0 752.3559946867099 647.5959994506836 752.2610379279299 753.0723133228907 754.4059928382278 750.152760954353 753.6584304639578
820.0 750.794190113024 647.9199994516373 751.4485073572044 751.6129232968088 753.5604794566894 749.1034470600375 752.6232892555802
810.0 748.0872988634048 648.243999452591 749.2550354886015 748.9969212868743 751.4609227094004 747.2135602049254 750.415340170816
782.0 742.4849634921411 648.5679994535446 743.4283845270578 743.60541531123 746.4723669399855 742.607327891576 744.7711725552587
745.0 746.5607156521189 648.8919994544983 746.4278320405327 747.3793976706808 749.0871009579041 745.5336780058317 748.1382512784563
785.0 743.3469836494386 649.215999455452 743.8726742681513 744.2990130968698 746.632492340626 743.0205951356908 745.4002726525578
723.0 741.721013205501 649.5399994564057 742.7030180107374 742.6137403884445 745.2163122974285 741.6765307020819 743.8557208763142
765.0 736.5434653781382 649.8639994573593 737.6464640621901 737.5139934058371 740.175590297518 736.6031719637589 738.8108864528245
717.0 737.2831245349123 650.187999458313 738.1088131633045 738.2370497865345 740.7470903613107 737.1306103693322 739.5803776697284
696.0 739.0831296377892 650.5119994592667 739.8887710690913 739.9924281651719 742.4795475481911 738.697037314809 741.106093199995
700.0 738.5700545659104 650.8359994602204 740.192844569512 739.5440531545044 742.5672017252117 738.6865316661036 741.3599505975549
736.0 743.1798334709432 651.159999461174 744.4428301920659 743.9282633909746 746.3842853899831 742.3550902662369 745.3816148307303
805.0 735.5095335786255 651.4839994621277 736.940173136458 736.41266561498 739.0697811768953 734.9449978181046 737.8891389087805
788.0 736.1122573752068 651.8079994630814 738.0640226516304 737.0038994197524 739.9396633636036 735.9414728216647 738.6550187512868
733.0 730.4450663924175 652.1319994640351 733.1557030634589 731.5452636978953 735.192247138928 730.6414098719844 733.6127650883741
684.0 726.1641595848071 652.4559994649887 729.8906964111303 727.5117571624243 732.2256731206877 727.7047414581929 730.6140710905485
761.0 726.7936073413657 652.7799994659424 730.0523342321709 727.9603671578255 731.9786723756799 727.4137460487614 730.9594117534159
767.0 726.9121851011292 653.1039994668961 731.4026722996929 728.2022105452717 733.1312019662329 728.5253814493601 731.5715709688244
739.0 729.7456409628364 653.4279994678498 733.297105759654 730.8742142489604 734.9951740421071 730.3115099114021 733.6293328291613
742.0 729.614636400155 653.7519994688034 733.4636913781494 730.7237399191118 735.0260770960555 730.4346958759797 733.527097496269
713.0 730.3917370175565 654.0759994697571 733.5013441525772 731.4428977208388 735.2233275195331 730.4891535765333 733.9223557488112
721.0 728.0202941932778 654.3999994707108 731.0587357360383 729.1658020167052 733.1248055093048 728.4657214508766 731.8235552738305
718.0 727.9805657985547 654.7239994716645 731.62192754795 729.0956093239786 733.2793559014023 728.5605169075425 731.6594280342529
683.0 726.2033951554082 655.0479994726181 730.0875040609933 727.3722914189409 731.8417979831471 727.1513241473466 730.4032905511712
665.0 724.6469205345329 655.3719994735718 727.8302512427338 725.6753049521783 729.4638897079192 724.6946458162663 728.0782942581633
617.0 725.2855059715947 655.6959994745255 727.2710336458737 726.2237767653075 729.1702843476587 724.4835272015216 728.0803912240572
635.0 724.7742342920646 656.0199994754792 726.5258881717334 725.7113959987538 728.5917165470383 724.3652999134703 727.5622914850754
739.0 721.8721729074394 656.3439994764328 723.9304720274343 722.860273375207 725.9852010987472 721.5904939425956 724.7617861857657
766.0 722.700816807577 656.6679994773865 724.2208972854473 723.5265925796789 726.1823144199058 722.2635687107153 724.9346852255477
716.0 720.4200093712161 656.9919994783402 721.9573640893117 721.3050329433071 724.0092754483255 719.7916185868315 723.1360053838131
727.0 718.9185913926584 657.3159994792939 720.9779836390552 719.8341431329757 722.9516805844639 718.809704165882 721.626187041872
704.0 719.6872128173131 657.6399994802475 721.9852241124617 720.5890116806963 723.8593224044586 719.89398490423 722.4322556886884
715.0 718.0061784051331 657.9639994812012 720.8518098451523 719.0757416499712 723.0023617940869 718.9346435430922 721.2202658920293
689.0 714.6890391421463 658.2879994821549 717.8088423994292 715.9025988273868 720.332570666578 716.5984982490413 718.1641186830536
717.0 718.2609811976392 658.6119994831085 720.1200899297941 719.1432758335885 722.1784958381955 718.4376131971612 720.6309018822351
653.0 713.0988144299887 658.9359994840622 715.6212698269187 714.240198706904 718.1129935112082 714.5549206050491 716.4116312850105
629.0 714.8646434640688 659.2599994850159 715.9967148073778 715.7908607151518 718.4593607367689 714.8941552587564 717.2423217984444
719.0 716.7934691814014 659.5839994859696 718.1517665393561 717.5798338937144 720.0631514934622 716.2104307412549 719.1303110493405
656.0 718.6935434436124 659.9079994869232 719.0396861386839 719.3022497692975 720.9322854787235 717.0840602644315 719.8614577056179
698.0 719.7712970174922 660.2319994878769 720.0601195221025 720.2693877224426 721.5589450948527 717.3798817709526 721.0852120789782
656.0 717.9830197993133 660.5559994888306 718.4246329268448 718.5024602785854 719.8950515632995 715.5559888882389 719.531998157033
679.0 714.0967995716848 660.8799994897843 714.967288540347 714.7607163069904 716.6450022514115 712.1836647749254 716.1000463576297
726.0 710.2595790902019 661.2039994907379 712.0417564309902 711.0867157832155 713.8003173658275 709.6290510480047 713.1438518121455
655.0 702.4486546777982 661.5279994916916 704.6483243167676 703.5450700636795 706.9526496981933 702.7211634265077 706.044944712391
703.0 701.8913493338648 661.8519994926453 704.5911080913468 703.0636160933307 706.9290035578331 702.6262992537345 705.8593068202401
708.0 702.2677730976368 662.175999493599 704.9660619994795 703.4205636360824 707.2850307826617 702.9581625487718 706.226191157635
740.0 701.5151503538109 662.4999994945526 704.2401973261785 702.5860100191302 706.2256745517896 701.9237739558818 705.5798604937213
658.0 701.3499079067974 662.8239994955063 704.248674076905 702.4437077865941 706.3269006884124 702.5123916156119 705.307263733629
668.0 704.1506962704935 663.14799949646 705.985309203372 705.0638117800435 708.0365138653558 704.2270677356818 707.3727500995232
750.0 700.1454528739689 663.4719994974137 702.6387703868992 701.1148712833315 704.3100705355147 699.9224988564645 703.8529179189311
714.0 699.1074028609794 663.7959994983673 701.7722705084954 700.2431161393425 704.113019315823 700.1746688498557 702.7279696531854
647.0 697.2918445600707 664.119999499321 699.8983023479645 698.4260441719005 702.1568402311378 697.8095214800807 701.0091236625024
633.0 697.6191286866339 664.4439995002747 700.3684095613257 698.6768372377334 702.2915663799871 697.9023528460492 701.2562601710802
611.0 698.9998326068744 664.7679995012284 701.647587574308 699.9388865983922 703.3134368742852 699.1042236081818 702.6412966652118
646.0 696.7150461923047 665.091999502182 699.9730856638799 697.6757451198433 701.412253791183 697.075585138138 700.6865631500043
620.0 693.0220247142732 665.4159995031357 696.0053216412422 694.1286717628383 697.9397281636298 693.4225800989848 697.2285592903775
695.0 693.9904628410707 665.7399995040894 697.3258527498139 695.0961585223115 699.2161329395841 694.7395476514869 698.3109124940883
651.0 690.3874196207798 666.0639995050431 694.2610330445417 691.5532069373355 695.9088503528369 691.4762496349806 694.9691225492213
689.0 694.1873705271555 666.3879995059967 697.0932110652801 695.181786137455 698.7571113921695 694.4836413905555 697.909721089957
627.0 692.5663292953424 666.7119995069504 694.8869387523802 693.4920010955652 696.7140110524582 692.5792717585596 695.8129550768858
744.0 693.2235296213672 667.0359995079041 695.7866674985349 694.1485457136249 697.5194114033927 693.1162849521858 696.657212504349
748.0 693.5933416492453 667.3599995088578 695.6625427367803 694.401373522413 697.2108354345582 692.7756739433381 696.6596737621908
703.0 693.1853802722871 667.6839995098114 694.9788177489509 693.9000035395834 696.3439339224926 691.9790482298972 695.8571955067226
752.0 691.1700786313763 668.0079995107651 694.0156717261334 692.1117447818884 695.63008094873 690.9056191872379 695.1105013128866
698.0 693.4487205792843 668.3319995117188 697.0078636567753 694.3896394115094 698.2761168029767 693.6646071758955 697.8714270985107
657.0 697.3251252460889 668.6559995126725 699.9891104513387 698.0775226500821 701.1469071238239 696.5084340801957 700.9721895904016
688.0 693.0243019033433 668.9799995136261 695.8368592720966 693.9650103407846 697.6150395130832 693.5686215381821 696.6220553851145
687.0 690.1675175660646 669.3039995145798 693.2724476349822 691.2046071971806 695.1764534490628 691.4171254006502 694.372156429846
669.0 685.3080907570528 669.6279995155335 688.7507257386203 686.5088675908003 691.0311086861042 687.4047335307397 689.5438110461791
705.0 684.8771685711679 669.9519995164871 687.8839246200109 685.9094528786582 689.8328537774464 686.6355565435551 688.5418870861843
675.0 679.7640973634952 670.2759995174408 683.3767718762579 680.9218568882386 685.3067140207625 681.8910470447456 683.9722800415899
665.0 677.9175495354658 670.5999995183945 681.7285340228564 679.1592144981689 683.799527142426 680.2917912145973 682.3674693138502
661.0 675.5936454048045 670.9239995193482 679.5081135778704 676.9168044561236 681.7036937099211 677.8279370120911 680.5113783842176
626.0 676.2890894187238 671.2479995203018 679.5723329983745 677.4826963942918 681.5335497766572 677.318262956269 680.4640816741528
619.0 676.4182347284209 671.5719995212555 679.4081437369019 677.5789091600278 681.5084347297044 677.5398386616189 680.4947174061778
641.0 676.6603935220182 671.8959995222092 679.3160554406469 677.8075543102342 681.5801949795151 677.56877740665 680.3895797835369
651.0 678.8216832992233 672.2199995231629 681.5915375923977 679.9804119752808 683.9386791594494 680.022979626582 682.3295669392679
679.0 682.2966578739668 672.5439995241165 684.3075731063745 683.3515644490203 686.8797004417788 683.1907372874708 685.4638277962966
688.0 681.4103091305753 672.8679995250702 684.1061310753532 682.5707726178955 686.571213368098 682.9048705592811 685.1082929376274
695.0 677.4210857890117 673.1919995260239 680.5617561711027 678.7007650217673 683.0629834353681 679.0561366879659 681.7007190643881
697.0 681.5259577786419 673.5159995269776 683.6061074703524 682.5960366706021 686.112509181592 682.441451310436 685.0328389630781
773.0 681.2032998993187 673.8399995279312 683.4720425172691 682.2665982916209 685.8373648075856 681.8982424803022 684.8749462087686
759.0 679.8319512544942 674.1639995288849 682.314722895372 680.8114973306651 684.3908397937247 680.726260910664 683.6447689034012
712.0 676.8012614863802 674.4879995298386 677.9302227952002 677.668973429734 680.2315278182006 676.3463728333537 679.5136669558718
706.0 674.7941129780128 674.8119995307923 676.1862635171207 675.6051620223584 678.1914183474804 674.2860424246602 677.9755541013033
707.0 672.2620082348259 675.1359995317459 674.2708556894995 673.183320003728 676.3088269063725 672.5033833499716 675.9457513096025
733.0 672.7712005181859 675.4599995326996 674.5213251902111 673.5354828113988 676.161363398746 672.2650464233319 675.6412926030066
700.0 669.0485850921481 675.7839995336533 670.9335552151824 669.8926955482983 672.6513568368017 668.5566010129063 672.256995238201
706.0 673.5292261521965 676.107999534607 675.022346717236 674.1713804726726 676.3804730842279 672.5028724213736 676.1199188448699
728.0 670.3420689814039 676.4319995355606 672.6033075227053 671.0790566579064 673.8588252035106 669.9249783480401 673.1756991322457
677.0 672.9286979252523 676.7559995365143 674.8095479013314 673.5165089723473 675.8006137736049 671.6765253441641 675.5322120957254
645.0 668.6075738625769 677.079999537468 670.7880160293429 669.3619405828076 672.0340125975886 667.6229047954287 671.5361843010531
673.0 666.149800388748 677.4039995384217 669.2973811577275 666.9936122647706 670.3486722799635 665.6453661529921 669.7368214344177
692.0 662.8803431075387 677.7279995393753 666.4399669352389 663.8434738924301 667.6355998311317 662.9609080219672 666.5279078134678
694.0 662.2370327681867 678.051999540329 665.7907680457027 663.2871615546551 667.3459411209091 662.7355946269248 666.1976391354943
704.0 662.1732147110843 678.3759995412827 666.1972823487131 663.1709223821883 667.3687533700072 662.5464497124646 666.5281289530825
668.0 665.433501463889 678.6999995422364 668.7213582837117 666.1945456604049 669.5271323013193 664.7273557710768 669.1270583702054
659.0 664.7523374237937 679.02399954319 668.4759024503644 665.630001526727 669.5350541462888 665.0610090306329 668.7579185251954
687.0 661.4977416165589 679.3479995441437 664.5351802194074 662.4249636232181 666.0005237409185 661.5797990574781 665.6746643419455
630.0 659.3102372759333 679.6719995450974 661.9147657758359 660.2018377353537 663.4797484160345 659.3855508402469 662.6169536374191
622.0 656.0704875868093 679.995999546051 658.3473946017533 656.9989508655852 660.091685678766 655.662966956293 659.4356605373935
612.0 659.0648357717091 680.3199995470047 660.9516356629757 659.8753996136963 662.7387519401553 658.9207315236209 662.1296498858552
627.0 656.2659823440702 680.6439995479584 658.2336606538045 657.0826805630521 659.8819148253875 655.652809027619 658.9889911323835
657.0 656.1719553639791 680.9679995489121 658.0327514915922 656.9635633452345 659.6995754253898 655.1860231565753 658.7707977975854
645.0 656.7669274037962 681.2919995498657 658.796224117826 657.5857193739928 660.5243098518142 656.2809724000392 659.7416013640553
656.0 654.9765198513458 681.6159995508194 656.3747353789497 655.7976643137441 658.3599223954544 654.0347434041572 657.5573558726145
650.0 653.481092186659 681.9399995517731 655.0712316358074 654.3771265751456 657.29324885763 653.2594797334734 656.2862076819698
644.0 651.8564357617593 682.2639995527268 653.8856275369111 652.821627161621 656.103500357152 652.0891792412643 655.3622224903378
644.0 654.8050988162215 682.5879995536804 657.1836403323157 655.568783457733 658.5660181016058 654.2407474494804 658.2494297279692
616.0 648.3071128510483 682.9119995546341 651.1552573879418 649.1935458332456 652.515949631463 648.1557829784607 652.2652588192439
644.0 650.5657361918812 683.2359995555878 652.3665465593112 651.2254137376726 653.5455141354639 649.1370187486634 653.5334174013316
708.0 650.7395861970236 683.5599995565415 653.5307757790789 651.4169767357733 654.3903969115964 650.3584541227469 654.1947157163152
712.0 652.012947913276 683.8839995574951 654.2512732136947 652.5574109558711 654.9397905228399 650.5012777540472 655.1735906530927
680.0 645.9762972770474 684.2079995584488 647.9733954721798 646.6682853223421 649.1473865974592 644.9761807825848 649.0306674781111
621.0 650.5491221850468 684.5319995594025 652.5347834949309 651.1579106784078 653.5680493466103 649.4081724513867 653.2798372737429
626.0 649.4846467924866 684.8559995603562 650.480862445955 650.1143884766478 652.0225482739497 648.0165164777146 651.8572211485854
662.0 645.9022004972642 685.1799995613098 648.3514352530111 646.7993800944416 649.9861525004245 645.8280599141018 649.2469408232027
645.0 646.5796984932848 685.5039995622635 649.2595789826433 647.5454236980888 650.9962150486934 646.8166548199519 650.4641447905225
620.0 645.3019342214824 685.8279995632172 648.079681768566 646.3813850420815 650.0766149923203 645.5088074280366 649.4597109709733
639.0 649.9572125535495 686.1519995641709 652.2022215251787 650.8625770760314 653.9606553209038 649.528747390747 653.7546451397898
591.0 648.7277073044319 686.4759995651245 651.2770571784807 649.8278450962765 653.4375736690295 648.76802598683 653.1979878829695
665.0 650.6842961396161 686.7999995660782 652.8204248591287 651.69123762917 654.9553981581788 650.4205958589218 654.8981135766097
645.0 656.1243569277752 687.1239995670319 657.6233851176047 656.9117788668486 659.5368030475672 655.279987044952 659.4496919514759
576.0 654.7157323197881 687.4479995679856 656.604517516523 655.7089900964447 658.9153276863871 654.3555858170591 658.98652157373
597.0 657.9279512525253 687.7719995689392 660.4720304113696 658.8831142767895 662.4806763283572 657.9530460193706 662.3996388170981
615.0 653.5006705836142 688.0959995698929 656.1668248902619 654.5117389326566 658.1721503582112 653.4800741320693 658.224195576598
645.0 653.7803580864077 688.4199995708466 656.2961532999642 654.7292003655397 658.2684652436202 653.7853279607135 658.1054161903663
616.0 652.5331049543628 688.7439995718003 655.6627146512675 653.5501368534639 657.5650784888923 652.884253120572 657.1734917867984
638.0 650.5421912337006 689.0679995727539 653.1878415447883 651.5278529667208 655.1658952469113 650.5446851918567 655.1702532620949
644.0 656.7329547470503 689.3919995737076 658.306533679059 657.3795067720754 659.9166120283286 655.6763257955117 659.9699838780415
683.0 648.8493392342664 689.7159995746613 650.5563338605525 649.7144560523412 652.6881514913985 648.2226805305963 652.3735382814986
648.0 649.1861991184751 690.039999575615 650.0964224560145 649.8573652576196 651.9142896933532 647.2479456137163 652.2420832742305
678.0 648.6603622585609 690.3639995765686 649.096799467349 649.1843318217768 650.7094549045182 645.9770550386097 651.3879096152089
653.0 646.6550429468865 690.6879995775223 647.0840189038934 647.138146598933 648.4659834549767 643.8979865939701 649.1162637879127
662.0 644.5761497199874 691.011999578476 644.5682246143326 645.0762949845267 646.2112727280029 641.6632624168775 646.8018557692261
635.0 643.8356195528509 691.3359995794297 643.8686075605985 644.2788013846471 645.2826343176549 640.6265662076894 645.9962587013416
638.0 643.4904134254338 691.6599995803833 643.2913657919053 643.8684509659562 644.5763693600702 639.7554914087845 645.5664992557242
604.0 641.1088324035388 691.983999581337 641.7163524478383 641.627498915303 643.0816547750997 638.4041983826511 643.6342102659945
637.0 638.9956808603614 692.3079995822907 640.3362477611009 639.5386408355293 641.5278431219224 637.1270324161928 641.5794061716417
645.0 631.923919409278 692.6319995832444 633.6060569537008 632.7121502131357 635.3174899570383 631.1376333842616 635.1470240922054
580.0 634.1814790654206 692.955999584198 635.143252572999 634.8228589532803 636.8684692915353 632.967487012986 637.1463273440152
680.0 635.4793544858404 693.2799995851517 636.41655720702 636.0830991616727 637.9782706484131 633.6717149554979 638.1528156048994
687.0 633.6184856726261 693.6039995861054 634.5853068046952 634.2914029325192 636.3269790294452 632.0223684391474 636.6189446031992
672.0 630.9190052925732 693.927999587059 631.7786120880278 631.6402131776698 633.6608618887211 629.5054212120278 633.7565710668837
662.0 625.8331131374986 694.2519995880127 627.3711263343152 626.7859187546635 629.5473162018959 625.1247830825783 629.3700218713395
649.0 625.3858859905449 694.5759995889664 627.1592399240208 626.2878542929135 629.0532527617925 624.5910186812663 628.9675319891951
695.0 627.3638466682895 694.8999995899201 629.1789511228889 628.2150879939468 630.9682042569066 627.0311546470448 630.9121561330123
608.0 628.9763660821782 695.2239995908737 630.8545458858655 629.7165393611324 632.2679882120489 627.7571468631737 632.5008817531512
685.0 629.7863804119991 695.5479995918274 631.0662018929445 630.4487391081485 632.6059688097179 628.0604725011099 632.8785132800765
650.0 633.4824235662845 695.8719995927811 634.4564912557719 633.9254362699338 635.4426389190903 630.7018233196419 636.0731055109999
639.0 629.131276965557 696.1959995937348 630.4196014391206 629.8080934896763 632.0410969554463 627.353556758754 631.8901705428979
615.0 633.1786102600634 696.5199995946884 633.6223788533348 633.5788087995586 634.8628332273053 630.3464331537638 635.2806408043755
717.0 630.6048555377212 696.8439995956421 631.1968485466491 631.0745280516358 632.5453057839283 628.3735889598071 632.6842637665885
661.0 624.2382323059342 697.1679995965958 625.7220933323313 624.9601864923155 627.4372178915219 623.41948312363 627.5059580131922
699.0 624.8003126942604 697.4919995975495 626.1316015279056 625.4571371055362 627.7362801457367 623.7274369835204 627.6402175117927
575.0 619.5347932581799 697.8159995985031 620.9248984093306 620.3114889886258 622.7763411695108 618.7014354945073 622.9456706136741
597.0 619.6635687128785 698.1399995994568 620.3569597482161 620.3082287611414 622.1382993407332 617.7912204000697 622.3848767595402
574.0 620.9708898429507 698.4639996004105 622.7265075414205 621.6351475429975 624.0885547565255 619.8982865625951 624.7131922176084
574.0 618.5790592616023 698.7879996013642 619.6880212459246 619.2121498519696 621.1477633999084 616.8348436549946 621.8365893819667
535.0 617.017348381839 699.1119996023178 619.0277228096749 617.716136374143 620.2872327409876 615.9700704808419 620.8358941942357
544.0 616.9611769400983 699.4359996032715 618.7556318890765 617.6492679427063 620.1168611228974 615.9548431110403 620.832832565986
538.0 612.0840869342566 699.7599996042252 614.6095049332276 612.9387231878895 616.0706068617953 611.9796569564317 616.2181305107239
536.0 607.8661828915352 700.0839996051789 609.3950588653032 608.7083932526756 611.2375411435177 607.4194028577061 611.333523070643
554.0 607.2703327314798 700.4079996061325 609.0683111534242 608.0989302911476 610.873011868567 607.2134106408203 610.8030058755327
527.0 607.8107918697162 700.7319996070862 609.1913955483492 608.5723651291394 610.9592572112092 607.1762155066538 611.0236265737673
532.0 609.9878568181454 701.0559996080399 611.9997884470583 610.7865240461754 613.6583094355951 609.8035739210968 613.4115358078669
523.0 612.5105766622695 701.3799996089936 613.9339556037247 613.120021796444 615.2444938682213 611.1614492145682 615.4715406387502
524.0 608.0849630406975 701.7039996099472 610.3057692533334 608.8809676377834 611.7761957225748 607.7278231018744 611.7028706294293
623.0 609.4619354779309 702.0279996109009 611.7035888453045 610.2450764154205 613.1564551642392 608.8916722195403 613.0305493793461
622.0 604.5362602570899 702.3519996118546 607.3241817036142 605.5160541048244 609.1504485858112 605.021792442732 608.7700438456721
613.0 599.4700242025668 702.6759996128083 602.8472677603706 600.5938303982722 604.7260653877847 600.5019896879461 604.23923190903
519.0 603.3974519361262 702.9999996137619 606.0090138139828 604.2394906763791 607.4290348210129 603.44521981665 607.2996106198616
556.0 602.2097338598371 703.3239996147156 605.2080130292053 603.0597565967845 606.471049423776 602.500428368382 606.5276502256503
580.0 599.0847701462494 703.6479996156693 601.8576562016174 599.9817990557735 603.2798736583608 598.9189547140929 603.3656941221652
578.0 592.4901073610463 703.971999616623 595.9116986593931 593.6589454889473 597.8692570158925 593.7833982011954 597.4580227560633
573.0 598.2417299403054 704.2959996175766 601.0620962045365 599.1579025527667 602.5663368322905 598.510741753401 602.2361434370678
550.0 593.9114864164355 704.6199996185303 597.0016088705236 595.0068378350425 598.8555390440523 594.6768875102209 598.6456958774319
569.0 597.2632208480417 704.943999619484 598.8146957664571 598.0270294465781 600.4966402344422 596.8609135325022 600.2667228501604
559.0 598.2908705867226 705.2679996204376 599.3927821525556 599.0034596681005 601.1717846241095 597.6097312241819 601.259346597804
546.0 601.2397372774054 705.5919996213913 601.6950416847287 601.7818050957932 603.3209025698734 599.845080628761 603.9823853115915
623.0 596.2286260321193 705.915999622345 598.395795615993 597.1056977450855 600.2252082771028 596.6152465412708 600.214352911917
591.0 596.0313180310878 706.2399996232987 597.0252589741793 596.7369199141262 598.7810680387277 595.2904695139916 598.9731148075443
585.0 595.3839321851427 706.5639996242523 596.7486308757125 596.1476479127845 598.6170393640391 595.413695665672 598.6232303366669
568.0 594.3571636781058 706.887999625206 595.3839068027158 595.030964723981 597.131315046539 593.8384376801813 597.2414750734118
536.0 586.2428384858324 707.2119996261597 589.1155690689623 587.3499590053349 591.2173800198315 587.6460270041891 590.6338999653576
663.0 590.4527018838621 707.5359996271134 593.2750668118194 591.4053014943572 595.0328090959648 591.504944189246 594.8016508250413
714.0 589.261906163239 707.859999628067 591.7655193859737 590.2365246251395 593.7685520504086 590.4244541594186 593.3725890478565
680.0 591.8399022228482 708.1839996290207 593.961972971397 592.6223089542713 595.5743292725259 592.5094979004109 595.5743961186104
687.0 592.0840852979306 708.5079996299744 594.2004218752588 592.8890953438527 595.8350572159707 592.3050618554852 595.9322589223591
718.0 588.5257232713606 708.8319996309281 590.7856829343202 589.4591420613012 592.6812099643062 589.0142405763237 592.7802073717763
732.0 595.0301053541615 709.1559996318817 596.9363363615216 595.744364764761 598.4394052914109 594.8598863946698 598.8279719186203
673.0 594.9629453928026 709.4799996328354 596.3001200714036 595.5862262091102 597.8359131931528 594.3651598536228 598.1019554236793
627.0 596.1150818389685 709.8039996337891 596.6359930310472 596.5922765073145 598.1149927545744 594.4728375484933 598.3072396985973
659.0 592.7111238105199 710.1279996347428 593.3089414598742 593.335663154536 595.238701323531 591.9607520543906 595.1239947046076
671.0 585.8134329926818 710.4519996356964 586.3878141135845 586.5905734154588 588.6322407528637 585.0325727994917 588.5353086404767
700.0 585.2852242682568 710.7759996366501 586.8763764251233 586.1371132453447 588.8442075782845 585.1056771653408 588.5857621039335
617.0 588.1474977042378 711.0999996376038 589.0376609367427 588.8029477295963 590.7386049527217 586.7137453572743 591.0931154772795
594.0 585.1793152623367 711.4239996385575 586.3787150196163 585.9024952433783 588.1294146358846 584.4066365169954 588.3771562869241
645.0 585.5472102475505 711.7479996395111 586.2148103255106 586.1247429482783 587.7870041845706 584.1155327143925 588.3957781584704
582.0 582.7767443358051 712.0719996404648 583.9112025346727 583.46973765335 585.6473951600566 582.0265417561186 585.8152052849375
586.0 586.0989871435762 712.3959996414185 587.866728029603 586.7398408227454 589.1440581289677 585.4916862659715 589.4583755096955
579.0 581.0073292518008 712.7199996423722 583.047796702274 581.8336375040211 584.7224840618328 581.2236829734422 584.5537844178143
559.0 583.553847087639 713.0439996433258 586.4038931695956 584.3601017083315 587.8407175860015 584.5784665184615 587.5884514206873
589.0 585.5522193648428 713.3679996442795 587.4844963405469 586.242248994312 589.0072080387557 585.839263443948 589.1754182227302
587.0 583.9057524860978 713.6919996452332 585.7654745749671 584.6061478462717 587.3407637654 584.1211644754152 587.4645843378541
615.0 584.9211099892719 714.0159996461869 585.5364954784205 585.4917044535047 587.2908139412694 584.3918171361476 587.8401699735575
578.0 584.5770604073332 714.3399996471405 586.1193992104853 585.1704968373926 587.4506123849793 584.1609802497512 588.0454814920279
573.0 582.5851661183557 714.6639996480942 583.6170312803914 583.2145232795501 585.3265346032268 582.0920427158485 585.492339920412
578.0 579.5668376471331 714.9879996490479 580.7694830040538 580.2581114811172 582.5333000505011 579.14645952911 582.7152810554728
556.0 578.5230420301865 715.3119996500016 579.3026986644101 579.2231032434049 581.198507166846 577.550681936503 581.5359394244243
520.0 578.9314408689005 715.6359996509552 580.30252152951 579.6596481818183 582.0579121220667 578.1711740514462 582.3158483693951
600.0 578.7117386972567 715.9599996519089 579.5587749782001 579.3139498318958 581.143676226713 577.2878195159532 581.6956181563685
594.0 574.6197886922379 716.2839996528626 576.3450962367144 575.4490857015044 578.1514707214797 574.0784579428 578.7725937090084
596.0 574.2985936814422 716.6079996538163 575.9396548210048 575.1297394933597 577.8886344730748 574.0654766203304 578.2646103753084
598.0 577.1961091581663 716.9319996547699 579.3368926503734 577.9452617363754 580.7579951558188 576.9019514188906 581.187083512412
552.0 572.7980259038678 717.2559996557236 574.7141181574467 573.6097508349706 576.3364833547255 572.2280809694406 576.7743842470932
612.0 571.7922064805388 717.5799996566773 574.0837196850302 572.6739745533387 575.7579060550222 571.6504976664149 575.9927860330903
636.0 571.074139496846 717.903999657631 572.9292907713018 571.9310553501585 574.7604132243773 570.7894274594357 575.2063566403158
581.0 570.3122527840283 718.2279996585846 571.998750491361 571.0809139737331 573.6266693104768 569.7410173398986 574.2498444403808
600.0 570.5895140085407 718.5519996595383 572.6250796015835 571.3612039745151 574.0909391864869 570.089557947907 574.7564608765873
568.0 567.7027050495402 718.875999660492 570.1587240584665 568.582463914703 571.6521502315545 567.3236650266949 572.131177005144
547.0 567.5876936916147 719.1999996614456 570.7552705914127 568.4361369112797 571.8785448668422 567.7823485297166 572.4573407861841
564.0 568.700205054032 719.5239996623993 571.9222008561943 569.5407018512705 573.0983443258973 569.2266924081476 573.367196383395
562.0 564.9828167438808 719.847999663353 568.5178183166379 565.9465524166144 569.8388852861294 565.694457958832 570.1948490372408
555.0 564.3264007299143 720.1719996643067 567.7196101407905 565.2430895712587 569.0380351217018 564.9601174510768 569.1271634264057
546.0 562.044634142319 720.4959996652603 565.5449441162503 562.9672375504093 566.8550937709583 562.8685390906783 566.9709747379551
592.0 561.340872432081 720.819999666214 564.4638395901437 562.2947806542533 566.0134655708773 561.9505325154371 565.8670053969043
588.0 561.6432920011747 721.1439996671677 564.0723861438408 562.5762568860773 565.9546089765521 562.4127664573244 565.7679747812131
568.0 567.2034249696059 721.4679996681214 569.5502519225561 567.8906752827398 570.7965702782199 567.1328747128372 570.9272259957071
557.0 564.5498865024829 721.791999669075 567.0064445296834 565.278924804203 568.2166266425983 564.5587559081933 568.6585456255219
520.0 566.1440156227644 722.1159996700287 568.3401374630582 566.7647274946636 569.3893451215231 565.7245757692342 569.8423758846161
486.0 561.0850352639138 722.4399996709824 563.4240759603488 561.8580366973193 564.9104693676003 561.4121449142842 565.0701784678519
466.0 562.4320293595915 722.7639996719361 563.3673237842713 563.0290887676265 565.0344324361558 561.5199992807861 565.0939023055018
505.0 558.8023633742181 723.0879996728897 559.7052780112197 559.561230667216 561.767013674447 558.1960833150763 561.7266096350987
568.0 556.815582612598 723.4119996738434 558.053027356818 557.576797983077 559.926752159918 556.2003856297883 560.0266922969715
593.0 556.4717593206427 723.7359996747971 558.0651519234909 557.314938716829 559.9236581427724 556.0183402529279 560.5625876682032
537.0 560.1364929818129 724.0599996757508 561.4480767083068 560.7612711800485 562.9054642829881 559.2150649889024 563.7060246039083
602.0 559.0746235362651 724.3839996767044 559.7740838160589 559.6416556908343 561.253463976714 557.3312858912371 562.2469926582061
652.0 557.3815684364281 724.7079996776581 557.7195328508848 558.0129482554964 559.5269209596653 555.6976094972165 560.5770943782342
571.0 551.5360872544654 725.0319996786118 553.6003886902412 552.4407837758364 555.4215771232616 551.5263118765558 556.0482409099266
530.0 553.6434972473836 725.3559996795655 555.8216936643507 554.4504981511819 557.3504507131336 553.6957844186496 557.9215054387514
573.0 549.8160310297329 725.6799996805191 552.2671629911171 550.7765395992958 554.1696905414071 550.6511487299915 554.0799812579075
524.0 548.986004075651 726.0039996814728 552.2104145912135 549.9430479035947 553.7112287518104 549.950649801001 553.9923029777005
466.0 550.5043957170158 726.3279996824265 553.4719295379482 551.3213950142884 554.7470098675456 551.0940138010935 554.8586201231765
433.0 550.2892247041008 726.6519996833802 552.8198603968432 551.0010747693257 553.9774268071765 550.5589718563491 553.9818518691494
498.0 552.3743884053565 726.9759996843338 554.4909112751369 552.8971486380135 555.2764890938859 551.8793449674059 555.5965378554184
539.0 553.9841146214417 727.2999996852875 556.3868291417084 554.4889018145108 557.0537581765667 553.7008991294897 557.493452928084
573.0 554.2661039464471 727.6239996862412 556.0075382389066 554.6808011378214 556.6311100448784 552.8577423642665 557.3286124709931
550.0 553.6807130806152 727.9479996871949 554.8038694472775 554.1238352304927 555.9061326280147 552.41514806828 555.9027350125142
550.0 552.964339428951 728.2719996881485 553.4688911383761 553.3737394539405 554.7363101568078 551.4536413654217 555.1532988998752
538.0 549.9728299690414 728.5959996891022 551.5290594518315 550.5232136403987 552.6654580165263 549.1495445281851 553.158093790811
571.0 547.2501980945216 728.9199996900559 549.096041504947 547.9534022433293 550.6175129909079 547.1960812989486 550.8560825801114
523.0 545.5774078294197 729.2439996910095 547.6925768712009 546.3115322349565 549.1592825123772 545.7490990826104 549.2045834451297
514.0 544.6303612306149 729.5679996919632 547.0359721494252 545.4635012764934 548.736275734432 545.5935613875455 548.5045153702345
530.0 542.2861520418659 729.8919996929169 544.772988420552 543.1524390613941 546.5069732608837 543.402287154541 546.5332187869723
521.0 542.0682987744161 730.2159996938706 544.8089672261526 542.9250421840904 546.4269069519129 543.4011330559626 546.3436247349047
478.0 539.6516344418295 730.5399996948242 541.4404436754905 540.4746103519205 543.3811011804155 540.3348125335691 543.1248490142668
521.0 539.3814721861088 730.8639996957779 541.5160310855441 540.2082779721507 543.2038737557148 539.7336341659708 543.1298141769607
546.0 533.1081731469438 731.1879996967316 535.9544018526883 534.1417346707129 537.8523507352469 534.4374502782582 537.7373447300195
519.0 534.8339112714675 731.5119996976853 538.3029704567945 535.8610620603441 539.937105874442 536.423802232994 539.8934438412169
556.0 537.6094776871057 731.835999698639 540.6770727604131 538.5047058366449 542.083309495828 538.440624198613 542.4459934013532
482.0 534.4076199347635 732.1599996995926 537.9244185201267 535.4157311348914 539.4804223642698 535.9485298198426 539.5462822259168
498.0 537.9576880154383 732.4839997005463 541.5344280699538 538.8467090892985 542.7277439240032 539.0493457683135 543.0666773459826
456.0 541.1277608138336 732.8079997015 544.6711162538195 541.8382251960231 545.342228069853 541.6907077123567 545.7721705262693
521.0 541.3761527880096 733.1319997024536 544.637784044054 541.9797520025037 545.0799555697711 541.416541555621 545.5292861019138
532.0 540.8984850731007 733.4559997034073 542.8268516881392 541.4519123751827 543.7051084236303 540.1265331783707 544.3363515075877
522.0 539.4252412636713 733.779999704361 542.0119667782683 540.0352721352012 542.7368067524177 539.0887672966164 543.3457045323797
541.0 534.7720280743921 734.1039997053147 536.753224243751 535.5309218139287 538.1958329015151 534.342071117533 538.4600029062462
559.0 534.2678275448919 734.4279997062683 535.7085832959652 534.9322190262022 537.1707014717657 533.5810717550819 537.5426344770739
544.0 531.3229877537782 734.751999707222 533.7533529677833 532.1473042773129 535.2929612750709 532.2362290760965 535.3182293259772
494.0 529.7779045031774 735.0759997081757 531.7948588492652 530.655656709847 533.6724369349026 530.5249008409486 533.8175049900547
544.0 534.2272815680495 735.3999997091294 535.3431305311909 534.8659495212181 536.9389086009347 533.7552540518257 537.4967672545821
553.0 535.0640749772201 735.723999710083 535.8728109364765 535.5722969550216 537.1458543175074 533.7450814697297 537.8772424349321
544.0 535.4107596485821 736.0479997110367 536.5128267724024 535.9570467508296 537.8522536272798 534.5427611216792 538.4508825556604
549.0 531.9822248920908 736.3719997119904 534.0420532563114 532.7187231266116 535.452948853398 532.0927328767732 535.5567334041173
531.0 534.7454503120686 736.6959997129441 536.2526651116475 535.2835458208014 537.3981193736624 534.0972411375463 537.90900846591
502.0 529.847442070579 737.0199997138977 532.1798332912665 530.5531162416232 533.3708734906002 529.8156955721792 533.4579675586515
539.0 528.2799901652941 737.3439997148514 529.7745094663035 528.9859814557669 531.3231354652471 527.5693627855862 531.4151706637927
519.0 528.2933576779315 737.6679997158051 529.962339721075 528.9899255481607 531.4671797368901 527.9081551149092 531.6689903273806
497.0 527.0258612694955 737.9919997167588 528.9883062600779 527.7594007070843 530.4956675143159 527.0827388908866 530.3364941490145
548.0 528.6113355779164 738.3159997177124 529.7910992639058 529.2257690038091 531.2900903443334 527.9167046437221 531.4831327471867
584.0 525.9685677429745 738.6399997186661 527.5846978229092 526.6658415796056 529.0618357094829 525.7959754653139 529.4118549924688
513.0 528.661401447754 738.9639997196198 530.1644324491824 529.2445140896741 531.3793155137513 528.2142902377533 532.3298596518022
550.0 531.11935623334 739.2879997205735 532.2030017136923 531.5648484223223 533.2966714164697 530.1545608515008 534.1267202683883
439.0 529.2901608916369 739.6119997215271 530.8403205590097 529.8574017544694 532.1158079290892 528.761065865163 532.9268292605425
513.0 526.5086903010429 739.9359997224808 528.4449652117197 527.1605861477727 529.6725463554417 526.090163770626 530.4341409833439
501.0 529.0254609803618 740.2599997234345 530.7910052721753 529.5461409288208 531.7957075143056 528.4210421066143 532.5451630225465
546.0 528.1792805923519 740.5839997243881 530.305111720924 528.6604801974696 531.0248156920787 527.7916121750916 531.555061094087
525.0 526.1004596581729 740.9079997253418 527.9160568103905 526.6222348282455 528.8549212794833 525.4693500137489 529.2778987500486
519.0 519.8125559735837 741.2319997262955 521.8124714697489 520.527070202214 523.1770134701268 519.7353629765998 523.5480894984272
509.0 521.6931001199137 741.5559997272492 524.286161248658 522.3802907313197 525.3288024060055 521.9816300021114 525.6839262657161
539.0 522.0535226204803 741.8799997282028 524.0009155245065 522.6337862747139 525.0909309291696 521.9486741353952 525.3747788099723
526.0 519.8385095226085 742.2039997291565 521.560611783253 520.4747687273098 522.9697454339573 519.9236440079885 522.9733845206753
472.0 521.1962093009149 742.5279997301102 522.42120064588 521.8180400038523 524.0825179422852 520.9457113101388 524.1674452671774
537.0 523.8069352558819 742.8519997310639 524.4767834187513 524.186726046093 525.6785716716963 522.7878734547269 525.9359210886929
451.0 522.6845215941731 743.1759997320175 524.7995753252993 523.2713847054091 526.0374219901053 523.3911621524178 526.0945957420497
521.0 520.9112644415555 743.4999997329712 523.1883267420218 521.4719098242788 524.1067699340654 521.1307172091205 524.4681868276846
527.0 515.0266462633932 743.8239997339249 517.5175912929092 515.8286435640791 518.9415113877001 515.655517563675 519.0174268072883
537.0 518.7188370146339 744.1479997348786 520.8259552280215 519.3423011189875 521.9279209930248 518.6020534661731 522.3052708091914
564.0 512.8315196105291 744.4719997358322 515.2065561486268 513.6086901263034 516.5967610325155 513.060933725113 517.0028662458498
559.0 517.537443040925 744.7959997367859 520.2585016585967 518.1891418435243 521.1486119792245 517.8728604139556 521.6079331780635
547.0 516.8228537235693 745.1199997377396 518.5735648462546 517.4462155007676 519.7913178394908 516.584537931211 520.459765869666
489.0 513.8826221408445 745.4439997386933 516.229895350121 514.6430946508623 517.5604573461035 514.356391329332 518.060399591294
515.0 512.9443379076241 745.7679997396469 515.3699017484674 513.6800029030029 516.5564731059458 513.370598360441 517.2014794890508
523.0 516.3881850591365 746.0919997406006 518.9389464976291 516.971087066212 519.6782815149588 516.3695552526341 520.336677527504
494.0 511.90561300123585 746.4159997415543 514.2627673083363 512.6840045424838 515.6705134974886 512.2479475596623 515.9273559159046
504.0 514.0142245932929 746.739999742508 514.944524382928 514.5498737710437 516.2899743995691 512.9015098221017 517.028969579335
515.0 516.5128369646266 747.0639997434616 517.8711901238232 516.9721242520345 518.8124900363492 515.2933490867407 519.7231144436313
526.0 516.1624542363203 747.3879997444153 517.5969423079509 516.6331509369695 518.4778741626973 514.6801483995735 519.3674079212328
473.0 515.0614363523179 747.711999745369 516.1875122253592 515.5714901983351 517.4108173883865 513.8127980294317 518.2107737556202
546.0 515.6298154962585 748.0359997463227 516.6699642350266 516.0090418183094 517.5978767247284 514.4361153517026 518.5676446740453
473.0 514.1279915332141 748.3599997472763 515.2650126927005 514.5333116412318 516.2031245685212 512.9218684695586 516.9759462927667
504.0 512.2751397485794 748.68399974823 513.4153154066056 512.7086945070106 514.3629803539702 510.978676923979 515.2055124546476
505.0 509.52346158919187 749.0079997491837 510.65231207142966 510.0238884440068 511.840536187549 508.3996336615861 512.3796653971464
513.0 509.89898177331446 749.3319997501374 510.67017930664986 510.295492015475 511.6447998577941 508.2278830231395 512.6324106947708
495.0 508.3185277331518 749.655999751091 509.7175839511065 508.79614992642 510.661231528534 507.22712591755896 511.3186703483717
483.0 505.04369009104045 749.9799997520447 506.0403419708754 505.5537379950216 507.2585390375644 503.82871752482896 507.5439240470413
524.0 508.07885165253805 750.3039997529984 509.87095451084815 508.5503118807527 510.7007284150716 507.4429302092894 511.0078301999183
511.0 504.7118310678594 750.627999753952 506.1990780965724 505.24099867483096 507.33421198017254 504.2561743854863 507.7071989718064
515.0 505.4805101303107 750.9519997549057 506.8133868387437 505.95754320467705 507.88081161470825 504.7878911404814 508.35189579926174
499.0 505.836972604091 751.2759997558594 507.2729738454851 506.26265774743064 508.076698642574 504.79667748810937 508.8004709649866
554.0 504.99034131730025 751.5999997568131 505.98061588028446 505.3603999451411 506.8257217599182 503.5422393195871 507.68422952837483
562.0 500.080660658389 751.9239997577668 500.7980895915367 500.5731062559149 502.0932103241888 498.75754464727163 502.7699422255267
496.0 501.516520737907 752.2479997587204 502.8513331036422 502.020794885069 503.9790697511824 500.69481919179816 504.7223898612045
504.0 500.877913547748 752.5719997596741 502.2155227797468 501.3689958491183 503.27520175700477 499.6753476915085 504.0031957070338
457.0 499.65292437226293 752.8959997606278 500.8595896990437 500.21536169755103 502.2946786151938 499.06887246384264 502.6151927180069
504.0 501.4488611891219 753.2199997615814 502.16730105437296 501.8300899356633 503.28733004645954 500.1364279137095 503.6978262887938
462.0 501.3552253441143 753.5439997625351 502.49778563495926 501.75727203540634 503.5346400055955 500.6201191470655 503.9766716155543
443.0 498.9206192656921 753.8679997634888 500.1750801533189 499.3948154519858 501.33492500563733 498.45351230986785 501.6625112269642
432.0 497.55170648318875 754.1919997644425 499.051763258011 498.09598943433707 500.34853228850136 497.5816919802743 500.3781925596284
445.0 494.93286918508807 754.5159997653961 497.08664933411274 495.55289879151655 498.0986518414133 494.72395464101845 498.56433876031514
405.0 496.4407296156527 754.8399997663498 498.53140084541735 496.92049015626077 499.225356082679 496.1526469010834 499.88016171399687
384.0 495.508812063332 755.1639997673035 496.974253672252 495.9461916077179 497.8566963154372 494.58843982558324 498.5932361774523
430.0 494.9421866847245 755.4879997682572 496.0191176689089 495.3833850143586 497.1615519534651 494.10109806016453 497.89067027938466
524.0 496.4868085580101 755.8119997692108 497.4214913286832 496.8116473364421 498.2379312546167 495.06043852715993 499.2261445257311
563.0 495.7612118344507 756.1359997701645 496.4461659239106 496.0647073158311 497.25028239060936 494.05526109601874 498.14079850577156
563.0 496.0562671288456 756.4599997711182 496.73303165171535 496.31612198904753 497.3582688875149 493.86664662776167 498.47726383834635
521.0 493.28578188613494 756.7839997720719 494.1993417025382 493.6289220439189 494.99602334191377 491.59059498683035 495.7925120485109
444.0 491.65278160423134 757.1079997730255 493.2740892685854 492.1182411852981 494.1239115378284 490.6897730491443 495.02539241475114
464.0 491.8848456714553 757.4319997739792 492.6082682131466 492.2074638852228 493.4849520266055 490.27685197155637 494.144949839892
430.0 488.8621589208777 757.7559997749329 490.45759713614865 489.3855587277588 491.55418555498613 488.3541969753596 491.9208825404175
476.0 486.4414280514208 758.0799997758866 487.70419849507783 486.93480685821663 488.8692113632385 485.9839994063737 489.00971672491204
461.0 484.55157839757373 758.4039997768402 486.1679894832928 485.11427239501336 487.32558751276537 484.34349968962294 487.7706760661846
476.0 483.94394385970446 758.7279997777939 485.60895479653345 484.5375455724343 486.9056174735098 483.99994827197014 486.9816348227254
456.0 485.7155851118771 759.0519997787476 486.83521330496177 486.20358036242925 488.0346663202141 484.84941082998245 488.2357497912964
531.0 486.5092189190847 759.3759997797013 487.8784292484034 486.9254202438543 488.7334680640868 485.6387815504275 489.3882304261759
443.0 484.5663072783678 759.6999997806549 485.9885133943647 485.0355455045204 487.01963608423466 484.09096231823867 487.4098494499951
471.0 481.5216004828429 760.0239997816086 483.04439620941787 482.1263943637861 484.32654481489914 481.23094608230156 484.63759136307704
443.0 481.80068386256335 760.3479997825623 483.5346061647077 482.3848569022976 484.79601019868824 482.0987828470059 485.05896861584324
498.0 479.6791856370944 760.671999783516 481.5595915684137 480.3015622226922 482.7546799327146 479.95353049575505 483.36462899251364
508.0 479.8763823369374 760.9959997844696 481.3592311167509 480.4451915055851 482.61422448659914 479.71377994244096 483.1850558755572
497.0 479.6575289189669 761.3199997854233 481.32345344675593 480.23473639762346 482.5357664098286 479.6449389442569 482.87053580672836
516.0 479.5030509164213 761.643999786377 481.2114133799328 480.09203665854676 482.4580496717852 479.61575322793334 482.9140619921251
496.0 479.3825211879755 761.9679997873307 481.38017530811527 479.95785880979025 482.45145821864764 479.3499642489263 482.7627221924712
492.0 478.91752809288465 762.2919997882843 480.6120189616638 479.473003243249 481.73751362994864 478.5521495968822 482.0144401007924
493.0 481.9398540218078 762.615999789238 483.22963829006716 482.2944465441088 483.9495709053378 480.8712041531269 484.6185805329867
510.0 483.5448224115343 762.9399997901917 483.93018812224386 483.7749978169329 484.69044557107753 481.5347806979907 485.6809056665559
529.0 481.55185472499466 763.2639997911454 482.391186165625 481.85862840790134 483.21536934758603 480.2123419375201 483.9949375365299
515.0 479.55946786060196 763.587999792099 480.00983274400295 479.8883296146953 481.05045429114057 477.94235020876323 481.95678862308216
440.0 478.9815676453232 763.9119997930527 480.0721731382227 479.3052318352824 480.81452365315397 477.8403773965403 481.8371293027596
389.0 478.96533207925955 764.2359997940064 480.0756049129078 479.2699333271066 480.7758784943034 478.00730512545476 481.30283142655827
412.0 477.3813952338491 764.55999979496 478.71457176436496 477.7990506532974 479.6015120362485 476.47170541879154 480.19610129719996
457.0 479.4656056890096 764.8839997959137 481.13308957753105 479.7399579532031 481.497607629807 478.5686347421682 482.3858895592969
430.0 478.74000425256054 765.2079997968674 480.3082813496925 479.02261623044467 480.7102862917614 477.85142504910107 481.5820388844553
459.0 477.65782453665594 765.5319997978211 478.481084943216 477.90431013030707 479.0924495121324 476.22519339558704 480.1164226167722
504.0 473.543399870815 765.8559997987747 475.0113804722736 473.9665008927269 475.8417615884605 472.78455351266234 476.5928191363027
502.0 473.1537101630779 766.1799997997284 474.3511198855504 473.49932497777917 474.9972294213379 471.8425151168647 475.7816718746107
450.0 469.05198056050517 766.5039998006821 470.7357536812034 469.5663434740677 471.6970041893999 468.5540883487763 472.3803129254934
443.0 469.84953609893506 766.8279998016358 471.78821259957886 470.2485084733694 472.2597016505427 469.1969088279958 473.0421041392245
489.0 470.13816563216193 767.1519998025894 472.4501294169518 470.52534065396077 472.7391768068449 469.751695765015 473.486843000317
423.0 467.82269102277945 767.4759998035431 469.8730623306439 468.2948704169311 470.53342642634584 467.44572573511323 471.2294045597744
437.0 468.35888248911556 767.7999998044968 470.1202236913554 468.8046315941457 470.8926507418495 467.9456682318635 471.46421033802505
443.0 468.10022590853987 768.1239998054505 468.980842725748 468.3953986387813 469.7074818656234 466.99569483948966 470.4551824134335
484.0 467.89720194699083 768.4479998064041 468.5107098869514 468.20081280498437 469.35750749924586 466.55949627247537 470.17294513083783
500.0 468.34307077488165 768.7719998073578 468.84573075030744 468.5950556192594 469.63095732579865 466.85014704936367 470.37663397100954
587.0 466.92789339054593 769.0959998083115 468.10823326204996 467.30705376026947 468.93805218832273 466.18354878028487 469.9028880035679
527.0 463.6056298770394 769.4199998092652 464.71419440558407 464.0876591532914 465.8619356023594 462.91590246110314 466.59315509443735
467.0 464.32373682534643 769.7439998102188 465.59791314264373 464.72435419491524 466.4125890500238 463.4186972823905 467.4965153722287
455.0 462.9994953605377 770.0679998111725 463.9767257968623 463.39892325973324 464.9349663085218 462.08656027588245 465.49066132291483
497.0 462.5213829800856 770.3919998121262 463.3871055305278 462.9118126458912 464.33449132552846 461.4576490678489 465.12154526360064
462.0 462.5701936447318 770.7159998130799 464.03711055094027 462.98979565956296 464.8975577631981 461.87379980818645 465.3931269968647
527.0 462.52845779423353 771.0399998140335 463.8822455456841 462.870145874015 464.58917151186654 461.6147581461366 465.0235860384978
409.0 459.88940938601365 771.3639998149872 461.3155294076488 460.2978651147984 462.11323519639694 459.061330582361 462.9270399830832
462.0 459.4603669697257 771.6879998159409 461.4686572362361 459.87056284267345 462.02006910335706 459.10554136847384 462.64355434283146
441.0 459.4992510540729 772.0119998168946 461.5566093073081 459.90013252031554 462.07930042841537 459.1900742942466 462.683279047388
400.0 458.40905594965716 772.3359998178482 459.7506639750862 458.82467320310127 460.6674485912703 457.8666192943266 461.32411888725153
402.0 458.80362212740016 772.6599998188019 459.9096934945772 459.13927239775336 460.663133697916 457.8488207583983 461.43264642909764
405.0 456.97854313004484 772.9839998197556 458.5283986396408 457.4631913412878 459.537259825163 456.6906300356321 460.22856341092273
406.0 455.80098072444446 773.3079998207093 456.5954330941828 456.18318001848274 457.51257406279274 454.39778825232514 458.57982799822787
395.0 454.81230033803695 773.6319998216629 455.7748107398274 455.24621755301234 456.8405589238692 453.9257927316698 457.9144454838593
498.0 452.88434978995133 773.9559998226166 454.1336884541778 453.4659746694479 455.55654662683486 452.5195326539641 456.2599618637916
498.0 452.1433019202013 774.2799998235703 453.46309212203977 452.6201758553902 454.5449427198164 451.5765547934882 455.1944389978257
497.0 454.0294537940923 774.603999824524 456.3500910486873 454.5163598816757 457.023001149692 453.93584206083165 457.5209092060163
557.0 450.7285746916022 774.9279998254776 452.1468596394464 451.2708440563321 453.38773717082097 450.4920558541058 453.5891813477206
548.0 448.5736288637167 775.2519998264313 451.0340979361215 449.24584149496155 452.1334583443031 449.17384839556416 452.4043155012006
549.0 450.31334490823014 775.575999827385 452.04973358364634 450.7999394967244 452.9604672594468 449.9220698626724 453.3882104930661
555.0 450.90144537552226 775.8999998283387 452.5866855465205 451.25834208219777 453.12442938395003 450.38584741203033 453.88908483525165
495.0 451.3796572936392 776.2239998292923 452.9131772007146 451.71185063402123 453.45457776296996 450.7434479543201 454.31161010483913
540.0 448.3621872312766 776.547999830246 450.3801519873672 448.806688256742 451.0282570721234 448.3006648985133 451.4500681873439
484.0 445.3722794831792 776.8719998311997 447.99705610240187 446.0258877130672 449.03822794393665 446.4090413811517 448.8103722101915
501.0 444.1135892614296 777.1959998321533 446.30914912894764 444.68839821296865 447.30568926730035 444.6393768302374 447.4147201803845
495.0 443.3568559087055 777.519999833107 445.17741535730266 443.90241301591294 446.1836373548923 443.44247463109826 446.55267136253747
449.0 445.1347798392412 777.8439998340607 446.9182933055127 445.6403228827648 447.91350968218023 445.0461254531915 448.5665254509433
472.0 444.1084187723163 778.1679998350144 446.7563736954575 444.6500293208801 447.3596377145926 444.2310594989913 448.03438112584314
462.0 444.96184886703503 778.491999835968 447.38510019450933 445.4338356462437 447.85182113557704 444.61359838382316 448.76611655709223
517.0 444.54360562032423 778.8159998369217 446.2011564715873 444.99554679722337 446.95553300861883 444.0421504010389 447.8770644222222
455.0 442.6714185075512 779.1399998378754 444.4746240636207 443.1419933268402 445.24679523769436 442.3274952788137 446.15763280617483
446.0 441.9550452198908 779.4639998388291 443.7932027832895 442.46663193888674 444.6491628781284 441.6822926346223 445.5271478621352
438.0 441.93922552161837 779.7879998397827 443.5576512106782 442.3798615288804 444.30710109546624 441.3032659389582 445.51560337626364
467.0 443.88454398831243 780.1119998407364 445.05511285158957 444.1715966591228 445.5399687623022 442.5379741454094 446.82570717590465
441.0 445.822507024276 780.4359998416901 446.73553995425453 446.00258269648026 447.1412657779448 444.50907549053045 448.02367359686946
484.0 441.6277220652943 780.7599998426438 442.71305983267735 441.89302967698893 443.2496312018691 440.5573349283463 444.27497901565766
469.0 444.6028340847474 781.0839998435974 445.4879769496324 444.7535720343189 445.80124155950034 442.89711129413666 447.00189849043386
448.0 440.1279078978534 781.4079998445511 441.06484641370537 440.40706279281426 441.70950347745435 438.9930869862197 442.6541146298943
456.0 441.3733196538348 781.7319998455048 442.3489754613975 441.6275786578153 442.8693048901022 440.2180167373341 443.701914224418
417.0 439.34567801685097 782.0559998464585 439.3760977656433 439.57698773759967 440.2778849207567 437.8074004910013 441.23891966432797
434.0 439.0363849686342 782.3799998474121 439.59902067871724 439.3011394002228 440.39716117179535 437.9695500663563 441.0516916515246
384.0 436.9844220983186 782.7039998483658 437.07757209801116 437.2539592965455 438.05662020610544 435.43619856934714 438.7858739628548
455.0 438.80971369958644 783.0279998493195 438.8802145206693 439.00502929459657 439.6660140374035 437.0630004839073 440.3914061630117
456.0 440.0545198129449 783.3519998502732 441.1637616716109 440.262933230194 441.5669266187024 438.82743908805554 442.5861405748353
422.0 432.86691317600366 783.6759998512268 434.5348929963141 433.3385509517074 435.3457788972668 432.53185472356694 435.93803117859943
441.0 436.5316820229211 783.9999998521805 437.67986681102735 436.84256666668574 438.31470953248635 435.2652704369751 439.2732225877056
422.0 431.64031738164886 784.3239998531342 433.50325291234253 432.1490090426943 434.3739426539101 431.4762291372407 434.96122539532934
397.0 430.4737428955242 784.6479998540879 431.75446539187806 430.96441384704417 432.8912721030234 430.0871224382956 433.1909311630278
421.0 434.3958636731229 784.9719998550415 435.3217955739225 434.6591417418219 435.99033674507535 433.4034020328737 436.5028416378704
418.0 433.31088635718066 785.2959998559952 434.4806991085895 433.66746674015485 435.35714342199054 433.0557200732389 435.7860685841155
419.0 434.5465550295396 785.6199998569489 434.7491605161678 434.763874339737 435.60931901906577 433.03574781768253 436.3983847814558
439.0 435.22086872706456 785.9439998579026 435.3021170220967 435.3782910927057 436.0230477298073 433.3509216639218 437.0052815941307
453.0 431.71320222723205 786.2679998588562 432.3774174638089 432.0222624300868 433.3319644697532 430.8658570932931 433.87768987070785
449.0 433.9759774633037 786.5919998598099 434.6649047444647 434.138739639429 435.1666622721299 432.5525402350631 435.93449431839286
490.0 434.1173400073281 786.9159998607636 434.7385584940698 434.27367470537 435.20575320721497 432.53249968961296 435.9443401619966
445.0 431.03281265341565 787.2399998617173 432.0275268946982 431.24201859293436 432.3972411586225 429.5478447542029 433.1795004113938
449.0 431.2036055961755 787.5639998626709 432.0931618315769 431.39925595476717 432.5823641331847 430.01156717513675 433.1439425916199
464.0 430.07347689543025 787.8879998636246 430.71563929858695 430.2637075462557 431.2606613920038 428.5910549755006 432.0501593631447
484.0 429.17488717420633 788.2119998645783 430.16344880926295 429.40860244698683 430.67551085866774 428.0853057754351 431.28417128569606
476.0 428.1696011040076 788.535999865532 429.1394323216048 428.47577897821463 429.8942469326223 427.3870768392017 430.56959416610636
488.0 427.1721315316412 788.8599998664856 428.58986975689754 427.52242875601064 429.26612459323167 426.84091363071735 429.8451619749955
465.0 420.6427589979014 789.1839998674393 422.4277419981701 421.1878485944966 423.49371716939163 421.1630430524858 423.7111299497061
494.0 422.96690319574816 789.507999868393 424.7570647432452 423.43324437868586 425.6340543234354 423.2543212635469 426.2074999422991
506.0 420.0435084535589 789.8319998693466 422.65440024514834 420.5353758814328 423.11546231668274 420.50525416337103 423.42916350352414
492.0 420.9589811311923 790.1559998703003 422.92748511677394 421.4138128241125 423.6256937979792 421.1949256708879 424.0876765380223
526.0 419.66808324323256 790.479999871254 421.7492990562583 420.12447365452437 422.3505713469682 419.68042390316623 422.77941510069
495.0 419.84978172021226 790.8039998722077 422.2317292602827 420.2935587137624 422.59498782574457 419.7613083388834 423.10398391838834
456.0 420.6221657053871 791.1279998731613 422.64030886445494 421.091525106769 423.3489708116684 420.59361922799235 423.90378638973476
417.0 416.0322371374633 791.451999874115 418.4493721561634 416.6562730237647 419.31807941517275 416.63538821609114 419.7821419258898
416.0 418.08371475701 791.7759998750687 420.83565594817486 418.6085695535902 421.32528903013764 418.69782013381473 421.85120848540174
375.0 420.06333933477794 792.0999998760224 421.8155151463591 420.4577086808812 422.43414178042696 419.87260786426845 422.89514944791244
385.0 418.0855077945773 792.423999876976 419.9984481825219 418.54825486502443 420.81508648119933 418.42165869568885 421.10402665900574
425.0 417.7739367502799 792.7479998779297 420.0070531770033 418.23570767608044 420.67911620935917 418.3585632684163 421.03697663609387
394.0 420.0142540707748 793.0719998788834 421.89188903989384 420.36806619520445 422.44548524644574 420.20963384390365 422.96754190655776
473.0 418.0762814059886 793.3959998798371 419.70899724509576 418.46833370339414 420.4241550233678 418.0604011719555 421.15976338238437
462.0 418.7522884212456 793.7199998807907 420.02302771759804 419.0254941270692 420.54854439167957 418.250041733287 421.4149209598061
456.0 419.6877682121864 794.0439998817444 420.99720811805685 419.90250845761824 421.3286431535417 419.0380017103152 422.37378337907245
418.0 417.4262326166672 794.3679998826981 418.70431794677 417.69269004976053 419.13104056491983 416.66683786900603 420.3038711384625
489.0 414.4470949308981 794.6919998836518 416.17668658824107 414.83966261004275 416.74473088963447 414.1662034092711 417.4238732098595
399.0 416.0280265896067 795.0159998846054 417.3838352661316 416.37918114819837 418.11727196787007 415.65952546783177 418.70525780983684
493.0 415.4112611054656 795.3399998855591 416.0653804451516 415.68736230301624 416.9353832832381 414.71967882140075 417.1566835443899
500.0 414.25810408307075 795.6639998865128 415.61771422948283 414.5903933575414 416.2969615715879 413.81152503886386 416.8139413023541
438.0 411.4949266003119 795.9879998874665 413.4009162159044 411.88056374000786 413.9439763187391 411.29614613010926 414.4301648746198
428.0 412.468679905352 796.3119998884201 413.7678155622402 412.76002273839475 414.3369827726392 411.60092293269946 415.0633570653104
418.0 411.1276439944744 796.6359998893738 412.7120216396955 411.4549174923085 413.2693005075085 410.68482423233627 413.97021067869565
433.0 410.3256541042832 796.9599998903275 411.56565953876293 410.62841728499075 412.1598306622675 409.72029600491203 412.8639190981072
421.0 410.0156432079217 797.2839998912812 411.6897315077543 410.3581468881332 412.2531042538143 409.8206888013292 412.8864326722949
433.0 409.513247521304 797.6079998922348 411.2313580320873 409.85723098114136 411.7325041267513 409.2928400657394 412.65824178804667
392.0 409.23488068767256 797.9319998931885 410.51805953997916 409.55141584860763 411.2107621631427 409.0214877874224 411.87032166230966
403.0 407.9843596757639 798.2559998941422 409.6468028430078 408.40987005450245 410.4554150071094 408.0847635373114 410.9732076060628
425.0 409.5557083820577 798.5799998950959 410.71940430808473 409.8543867645105 411.3422900047676 408.7487566735011 412.2177811367277
382.0 405.2402517983554 798.9039998960495 405.91487921304775 405.63811737981064 407.01419477378363 404.18603380926845 407.9154972357326
421.0 408.4598024630381 799.2279998970032 409.5632408393145 408.7600694651754 410.2471857635626 407.65351665260476 411.0423173563634
431.0 408.27781088074016 799.5519998979569 409.0039161738213 408.48552817069 409.559417840316 407.0718086975806 410.5211577743489
403.0 407.22071562273743 799.8759998989105 407.8974893289237 407.4092724560274 408.3787798676306 405.805930193764 409.46086496356685
398.0 406.09312872969116 800.1999998998642 406.79534004489454 406.2922873532346 407.2805144944525 404.6902433998621 408.38602476434073
433.0 406.7132455948626 800.5239999008179 407.3075885613422 406.8188303724587 407.5885556282902 404.96093261430923 408.63559859982377
413.0 405.32146783192314 800.8479999017716 406.5488079453785 405.5794596773326 407.07380673023255 404.62272318715554 407.8523052955223
413.0 401.48386424551364 801.1719999027252 402.34279133733764 401.8190027306671 403.1687180276027 400.6149167122158 403.92078093180317
405.0 400.45871188040894 801.4959999036789 401.3106610856186 400.8272209268586 402.25199775470844 399.7286381738496 402.6580216551939
450.0 401.54808973515134 801.8199999046326 403.0488483685995 401.8796215033749 403.61338294590234 401.0202222469252 404.37680768031515
474.0 399.5129473909876 802.1439999055863 400.4335998971652 399.855526783607 401.23915289438156 398.5386655221904 402.14103978701434
432.0 401.0484721927127 802.46799990654 402.1852011477135 401.36453063929105 402.8950574698527 400.338344718611 403.64147032700373
418.0 398.5463302243289 802.7919999074936 400.00533699364917 398.9640286405556 400.8303064039015 398.2364714077297 401.1581677150822
348.0 397.184523228673 803.1159999084473 399.09030934848545 397.63113709963693 399.81232273072465 397.41723505676106 400.2477614538252
335.0 396.956322542089 803.439999909401 399.2563118907734 397.4105564142239 399.7367389227179 396.921700987209 400.40488955192615
374.0 397.0836144503745 803.7639999103546 399.0188704668937 397.4441201116784 399.4336360471942 396.8250295652548 399.9829117987925
371.0 392.63577515495814 804.0879999113083 395.6487314477084 393.2499225596982 396.283831134243 393.47959572087814 396.64198132423843
412.0 394.8557426793663 804.411999912262 396.59438786761365 395.24911656727795 397.15813921301765 394.4518611374698 397.9135567786591
481.0 396.4349556073813 804.7359999132157 397.9211478432946 396.7077256515254 398.22072890210313 395.43425836420164 398.92471603967005
420.0 395.6817495871611 805.0599999141693 397.12931906029957 395.9609873896061 397.44819215080213 394.5799979626702 398.44166151652587
416.0 397.11966754471086 805.383999915123 398.8032061266791 397.3630001099143 398.9888762497941 396.20344932179495 399.8617065400736
416.0 398.38052841112426 805.7079999160767 399.8492647294256 398.5675377558237 399.9595387200339 397.46454723356857 400.90903485711493
434.0 398.6809248437231 806.0319999170304 399.64083564431223 398.8242779185702 399.8775521046188 397.4119198525489 400.86296702095433
438.0 398.19184124998503 806.355999917984 399.64198956999525 398.3498025552043 399.72097323979693 397.36016606424505 400.58391801807704
431.0 399.2820708617853 806.6799999189377 400.55223891840836 399.39872668275007 400.6642163622926 398.2150052840335 401.51975238754045
412.0 398.13107553439227 807.0039999198914 398.95974205042637 398.2047280029682 399.0427021503947 396.43524889378216 400.1100239761583
455.0 394.26117405528737 807.3279999208451 395.997830434569 394.5636412477315 396.31963136918847 393.6408205075957 397.2307968869556
386.0 394.1460195688027 807.6519999217987 395.67052141396806 394.41602739436587 395.97208490586354 393.1789788957723 396.9997688711538
380.0 392.0933341481771 807.9759999227524 393.5881973663811 392.37511449573685 393.8972326605988 391.1908827861285 394.8091615721511
391.0 392.78503606174155 808.2999999237061 393.23441008473 392.95659379092297 393.7608204702046 391.33325943900564 394.594435641716
404.0 393.28595760818115 808.6239999246598 393.6166426882986 393.43122751731926 394.16027137135546 391.48843535351557 395.23986063850236
427.0 391.8820447469967 808.9479999256134 392.5748998815127 392.04199265600295 392.9718599913663 390.4066561743124 394.14950659617017
439.0 390.0237904732042 809.2719999265671 390.7679325774046 390.27894187463795 391.44513596764693 388.918734261259 392.4872617348942
399.0 386.18203103065645 809.5959999275208 387.3511348186556 386.59158668022553 388.2875726959623 385.6924916600917 389.0309828267017
375.0 387.5931104603945 809.9199999284745 389.279616726317 387.9158415427238 389.68901183543943 387.2019005733275 390.69241844414483
393.0 388.4770278936116 810.2439999294281 390.2598599764317 388.7399806287581 390.45633345072054 387.8554199754507 391.5272105263393
373.0 390.16567729646687 810.5679999303818 391.53898672411805 390.3886654914692 391.869173886651 389.3605631788006 392.5349753169435
358.0 388.4077007915664 810.8919999313355 390.31755983550755 388.7542711057143 390.8029346849519 388.49248783612103 391.353311570511
406.0 389.2765011662184 811.2159999322892 391.12026051913165 389.5696517292661 391.43942040494034 388.927145814341 392.39558706682107
385.0 389.27434830783386 811.5399999332428 391.26006928544143 389.54121780124535 391.46845230034 389.10978719220054 392.38062716814545
341.0 388.53485619927073 811.8639999341965 390.0421081636225 388.7680345148904 390.3274196266584 388.00340416066075 391.32569381743485
350.0 385.7178114992894 812.1879999351502 387.0600398650254 385.96342636787574 387.4567622280501 385.2118845892288 388.28882066668785
334.0 381.569832336852 812.5119999361038 383.18633983804 381.9823682696238 383.9001368292169 381.42712672836404 384.64257009108246
334.0 383.59505101408035 812.8359999370575 385.29850523511345 383.93529386146525 385.7849378117522 383.38027286081564 386.5561174267431
354.0 381.89414644121587 813.1599999380112 384.1333823674835 382.3440311395857 384.70913552549865 382.1849327194197 385.5235854611782
370.0 384.2659987390673 813.4839999389649 385.6871952676694 384.5382780903288 386.1704552673794 383.86440397829915 386.94919028833135
372.0 381.2030678039307 813.8079999399185 382.97982164055526 381.6031723582017 383.66265039803045 381.18722371614984 384.3477972861644
398.0 381.3302910883722 814.1319999408722 383.40465422651056 381.739316084487 384.02397498730437 381.4968283198405 384.58178292695413
396.0 377.9704520936304 814.4559999418259 380.1962795867086 378.4460310854442 380.88028351442875 378.4285218094156 381.4140950407587
394.0 378.67422796060964 814.7799999427796 380.6999546822308 379.16252434006907 381.5566121151881 379.1765668146931 382.2433499952693
430.0 380.1900686467029 815.1039999437332 382.5182659192747 380.58572087991394 382.95757395525976 380.50216961730916 383.79842631339113
442.0 381.398267649885 815.4279999446869 383.6228084133956 381.6902663690837 383.75677551547767 381.3011802344073 384.82348990439306
418.0 382.12610055671865 815.7519999456406 384.2180720632857 382.41860345915023 384.4112500756371 381.9716853730639 385.422000513907
493.0 380.01070610326786 816.0759999465943 382.494919542452 380.39287826268475 382.75420272865415 380.30065068808364 383.37851719689365
428.0 379.527750501619 816.3999999475479 381.6283619024157 379.8668800261313 381.96405052408045 379.5687697055708 382.4129472427119
471.0 379.6091715390686 816.7239999485016 381.55225004856356 379.9063444568434 381.84969046256896 379.44321999408135 382.3898492456476
425.0 378.340936687718 817.0479999494553 380.45338447407914 378.6578792981751 380.7737077002996 378.35268938678576 381.288195203408
406.0 378.7925960841928 817.371999950409 380.3881196097942 379.06135106864457 380.8065534506764 378.42362215912533 381.26848753677484
411.0 376.3054989086575 817.6959999513626 378.10016967634607 376.6777321146638 378.71299993504647 376.59597335821337 379.1147511278675
391.0 378.03235445259526 818.0199999523163 380.0791353612241 378.3416242902334 380.4364194349492 378.24501246540535 380.72736255372587
349.0 378.19406233516514 818.34399995327 379.8973054161835 378.5211928250699 380.438204436654 378.0957649377071 381.12136400235306
362.0 376.94526392211054 818.6679999542237 378.8283932427767 377.2944969940515 379.3081941103452 376.93632336470716 380.050310300465
385.0 375.6400448408995 818.9919999551773 377.4328228656378 376.0046457375023 377.97647761811197 375.5558993880724 378.7862265610084
341.0 374.9523117327607 819.315999956131 376.87483451904336 375.27870443346234 377.27311150335333 374.90150104597717 378.3646579403811
377.0 375.2420117844379 819.6399999570847 376.79760309682183 375.5189680163619 377.20471979891545 374.9027565780231 378.21068836812975
303.0 377.12345192751286 819.9639999580384 377.66946063911047 377.21915394290795 377.9706420205186 375.52190344032215 379.25798230150946
380.0 374.14499866422176 820.287999958992 374.78190891462066 374.3597829168801 375.4243507969288 373.1760146677879 376.37868903574235
384.0 376.2966920904317 820.6119999599457 376.92044879056624 376.4219494791058 377.24343195331375 374.94602900821656 378.5148611718963
425.0 374.27355261052963 820.9359999608994 375.2581028964765 374.49609557799283 375.71636240188076 373.0752436525524 376.79388606060144
419.0 375.4009936390801 821.259999961853 376.19695281434025 375.6243273311885 376.87369234957663 374.6587515965697 377.76676619134696
393.0 373.97719531306564 821.5839999628067 375.49340438708657 374.2253333261118 375.85573460054445 373.48715715418246 376.47187426136236
442.0 376.6071504137231 821.9079999637604 378.13794510239165 376.76162590659027 378.2264831929251 375.95637693634046 379.11694516006145
441.0 375.71954066414565 822.2319999647141 377.2394743906879 375.87041372902866 377.3285896722024 375.085276642781 378.1819728097303
380.0 375.8827138106217 822.5559999656678 377.11918807134606 376.00872418613807 377.2790956440712 374.9982668697667 378.0702466261239
403.0 375.76438692941576 822.8799999666214 376.6588191402384 375.86768093777096 376.90585001261417 374.6680115571659 377.6852603313001
340.0 373.0798169733583 823.2039999675751 374.78141636691674 373.34883278201255 375.1609498093955 372.522547227783 375.90873206904575
370.0 371.9937796302525 823.5279999685288 373.4980516834654 372.2941851030949 374.11799655585935 371.86354222907994 374.6727731887156
361.0 373.5490640134169 823.8519999694824 375.13793732405617 373.78279740780476 375.57521772742405 373.3198258114751 376.39429450081417
380.0 371.66623427602053 824.1759999704361 372.89140620265204 371.83939463107293 373.30202749112163 371.1938083109691 374.08550812241793
346.0 377.59087235321954 824.4999999713898 377.70894106922947 377.53057963147126 378.00229594576996 376.0162569950571 379.12479016290854
369.0 374.62604110253415 824.8239999723435 376.0433203216058 374.8007909938211 376.43055223446447 374.07769586504327 377.16410148327003
348.0 377.6828903754208 825.1479999732971 378.8692126279942 377.71818265264625 378.9269163569132 376.5121596593008 380.00378555462305
379.0 377.04739190680255 825.4719999742508 377.80702186571835 377.044073671341 377.931675067406 375.5293012508852 378.95809324031177
389.0 377.94453944388493 825.7959999752045 378.7450059234952 377.8715218459957 378.63400430541003 376.2624719891046 379.8794726261844
420.0 375.2997600040246 826.1199999761582 376.3547576656315 375.3663897164909 376.60077781300413 374.29216291920903 377.5622885889564
392.0 376.6182617131079 826.4439999771118 377.73875078588077 376.68276070371127 377.9562290636501 375.629918641523 379.09073448493655
359.0 376.7753480449393 826.7679999780655 378.631240110673 376.88821478817437 378.6830786457888 376.3090882010476 379.6648235167165
400.0 379.1403936492312 827.0919999790192 381.18521109214623 379.2377009677504 381.1209305796573 378.7360518592043 382.13678549217747
354.0 378.77238868053576 827.4159999799729 381.00658477770577 378.9492474819273 381.1499512453474 378.58575304074816 382.0863719358868
352.0 383.0308454404305 827.7399999809265 384.9353336173459 383.06960951936566 384.79319279319293 382.0625764271622 385.9694303512621
362.0 385.99187933991857 828.0639999818802 388.1626097213649 386.088291482204 388.2684251963277 385.58987430991317 389.4526398714001
360.0 393.8965429213973 828.3879999828339 395.6680647886208 393.78864118534386 395.4733331932422 392.7969135094885 396.9223982263545
363.0 397.7277513024308 828.7119999837876 399.9995408215377 397.6646396923664 399.8459653735192 397.34548171633185 401.1165990736265
333.0 404.5140359669058 829.0359999847412 406.969460635782 404.398478181079 406.74030386569575 403.9687708681261 408.08637004657845
324.0 415.13889408254084 829.3599999856949 417.44346303201166 414.87414393091416 417.0735165812618 414.33724679894965 418.4765704798807
364.0 423.32594094226954 829.6839999866486 426.5853916909764 423.1560864743723 426.36863909803606 423.6669607573027 427.6261558634926
424.0 438.7748372330149 830.0079999876023 442.5213614874797 438.4152078785716 441.8831558718622 439.45537665023744 443.34505208457796
425.0 460.76669766900096 830.3319999885559 465.06331666589483 460.2078391519327 464.0410005263033 461.44268531959614 465.7043465166346
486.0 491.65285637193233 830.6559999895096 498.19060142717086 490.89595904733585 496.29908960184315 493.67056639761404 498.0134651657666
547.0 536.633198304555 830.9799999904633 544.2775745247503 535.4727775677823 541.6671108666177 538.9095271535647 544.0490975747806
621.0 606.0873026133042 831.303999991417 615.8234795485548 604.2716862292709 611.8941400982085 608.9493214797529 614.7295083673743
615.0 693.8176028056105 831.6279999923706 707.2427814899384 691.6313004611088 702.6422762257075 699.3547124536069 705.7088029299648
753.0 818.194279084358 831.9519999933243 834.9893048807475 815.0995675210305 829.0562101969003 825.249353067964 832.2735847949393
839.0 980.9531936485741 832.275999994278 1002.5236210014057 976.7173564195659 994.7811035963167 990.1716211493735 998.827468940997
1070.0 1176.8421195061023 832.5999999952317 1203.5335762928999 1171.2279503690231 1193.9155258100925 1188.3312089377473 1198.682067525374
1268.0 1398.1289452505189 832.9239999961853 1428.9234492444668 1390.7082062364425 1417.11625857104 1410.298933687916 1422.7542034311407
1624.0 1607.1135117501417 833.247999997139 1638.89196986635 1597.5424024107683 1624.8139025136327 1616.6190135486172 1632.7624825711973
1707.0 1775.0810857496558 833.5719999980927 1808.720708997887 1763.8981427260196 1792.664496356535 1783.1195814720782 1801.464225696583
1896.0 1879.6729916775682 833.8959999990464 1911.529649940216 1867.2177682506301 1894.6107773873966 1883.541115777693 1904.679179301656
1876.0 1899.3391859999344 834.22 1928.186971770816 1886.491219093158 1911.6878817498505 1899.331657075416 1922.4342391358462
1837.0 1820.7544239221395 834.5440000009537 1843.9233040891752 1808.1302360257228 1828.7830059551832 1816.6900959782652 1839.542306339018
1683.0 1631.4963661610188 834.8680000019074 1647.6886837235957 1619.7314999994096 1633.6724283365993 1622.4185191286733 1644.3038938137556
1495.0 1363.6819694373294 835.192000002861 1374.1386568444866 1353.931466052396 1362.6952200341266 1353.3705125672777 1372.0365360765263
1294.0 1092.4923806616052 835.5160000038147 1098.894758979719 1085.0020187447012 1090.0019495059987 1082.6463264609922 1097.9799540355782
1066.0 867.3473509256619 835.8400000047684 871.4847238123859 862.072905613224 865.2994766761669 859.3649164460487 871.3145054410329
746.0 712.3265892699492 836.1640000057221 715.1637100879336 708.4003232223349 710.1710501057876 705.6342995026575 715.0507778556425
706.0 605.9936279192481 836.4880000066757 608.3242743773706 603.2529741879846 604.754429753749 600.8451861526942 608.9004525718215
612.0 537.4835623633128 836.8120000076294 539.5579474469569 535.478616352848 536.8595794045534 533.5480656627707 540.3976347012641
539.0 490.81543873170136 837.1360000085831 493.8379346575459 489.50324213704187 491.84553861324247 488.6837318943449 494.43852390689096
551.0 465.0826648574661 837.4600000095368 468.0985766558234 464.01953590497556 466.2723726204888 463.26298812185433 468.6571253177339
472.0 442.93194208727397 837.7840000104904 446.4371331112044 442.3212405214879 445.4067266935238 442.7177260950963 447.3479428710122
458.0 431.64255896789444 838.1080000114441 434.7475438250924 431.10899367649614 433.9168259431277 431.3097229394426 435.46143053250404
393.0 425.66560083564303 838.4320000123978 428.6892954353139 425.18489042094257 427.96607696660766 425.5992669539747 429.445636774773
427.0 418.76552850776767 838.7560000133515 422.1082821502786 418.39012141316374 421.42435924345585 419.17778352533554 422.7633891205299
505.0 413.2726645118111 839.0800000143051 415.9164070347234 412.8518914165034 415.22691058708256 412.99256063214233 416.3987171860183
425.0 408.1397758402852 839.4040000152588 411.78999181632736 407.900106354416 411.1675071613363 408.72004209877105 412.1355810426073
514.0 409.23163085187446 839.7280000162125 411.45729842280366 408.7865526193871 410.82950866881373 408.52348816103466 412.17593691566964
445.0 406.9745042937117 840.0520000171662 409.83022573251617 406.5821834713916 409.0050566037532 406.4762303699208 410.3447860521428
502.0 403.1215426951056 840.3760000181198 406.725809422047 402.7711712067712 405.6373758081566 403.15559787085795 407.23704290247247
445.0 399.04143573367827 840.7000000190735 402.2235001055653 398.7898550114669 401.52989948481894 399.06805853314785 402.9524425867129
476.0 396.24226653234655 841.0240000200272 399.19880994367037 396.0408892851294 398.75991290664615 396.43605173673546 400.0446162017839
461.0 393.6480306064191 841.3480000209809 396.15737920532393 393.4596357031012 395.8538389059292 393.37052408509896 397.1644823722689
447.0 394.1552725813685 841.6720000219345 396.5732096667919 393.90564529971346 396.1923236392565 393.77237107568243 397.5402993644818
416.0 394.80035056605436 841.9960000228882 397.25921645702266 394.4543695683468 396.5329822917812 394.11046433378885 398.1779893879816
415.0 395.00166260858333 842.3200000238419 396.9165264459012 394.5981186138358 396.2355008800675 393.8207965723502 397.8635050432259
414.0 394.29633967002616 842.6440000247956 396.661556465944 393.9547617314696 395.98783123272534 393.57643831958933 397.5737594078486
431.0 397.69589745125836 842.9680000257492 399.8267522955229 397.2089600797603 398.8870660566171 396.551294158455 400.4317891641383
406.0 397.8377889350574 843.2920000267029 399.9707167668413 397.4121295664103 399.2729797685233 396.9844572488066 400.5727505354994
416.0 399.55857041321997 843.6160000276566 401.7588734041878 399.11692964934696 401.02711555082215 398.7479965674276 402.3780774565729
355.0 397.13735144308976 843.9400000286103 399.87931717497145 396.8756479459054 399.469825740481 397.1728702306249 400.726368078906
384.0 401.9362088995887 844.2640000295639 404.098244663987 401.49568139617327 403.512629285085 401.32351976505737 404.9633350064195
448.0 407.5043363830586 844.5880000305176 409.7205545561785 406.9806415439304 408.99307248218145 406.7879850023337 410.5459919156036
394.0 408.2794409955405 844.9120000314713 411.05333408755064 407.7958150609818 410.22980318471025 408.0319623003988 411.6983685338372
375.0 411.1250204653212 845.236000032425 414.7050364369588 410.8068072710667 414.11257617191455 411.7864367920329 415.4178384214015
397.0 417.56711515263055 845.5600000333786 422.054160023449 417.2957751150256 421.3813604649097 418.956105528414 422.54419415185816
456.0 431.10354665866396 845.8840000343323 435.60615626473236 430.60809201605116 434.4956604176035 432.0735918546786 436.0233086894576
410.0 446.80674125878164 846.208000035286 451.65030824230877 446.2195544528634 450.4885384697784 447.78383084940873 452.0548942024733
398.0 469.7588941808876 846.5320000362397 475.60877382084163 469.06352396261354 474.2404141175351 471.5655651530951 475.74425894449365
486.0 504.1248986980826 846.8560000371933 511.38145769585935 503.12003504785355 509.27922461577447 506.6767819205514 510.92670189625443
504.0 553.9418226314326 847.180000038147 562.3950351318324 552.4939376697265 559.5128752234625 556.7728763441378 561.5620909798191
640.0 622.9287351743754 847.5040000391007 633.2801828650918 620.8018903191229 629.1137108058153 626.4011506529475 631.9902821582948
694.0 715.1374024427306 847.8280000400543 727.7525089228919 712.2286225327812 722.3299992786253 719.368658201196 725.7786919051803
778.0 831.508855945278 848.152000041008 847.7560932460507 827.900799516882 841.3470535010708 838.0429671467994 844.7795501685932
951.0 992.8520535620704 848.4760000419617 1013.215783193126 987.8250852431238 1004.2843377948407 1000.2898472301894 1009.0237489225794
1169.0 1178.960146287956 848.8000000429154 1203.7878183112884 1172.569501116635 1193.0307568675782 1188.166603241651 1198.5935904728608
1395.0 1383.0380139363222 849.124000043869 1412.9033094229294 1375.22443483067 1400.2316260210587 1394.0805602124399 1406.6590428547102
1622.0 1600.446762687926 849.4480000448227 1633.2220604412494 1590.6116242056523 1617.9477953914884 1610.7259125694932 1625.993647872971
1869.0 1801.6648359629864 849.7720000457764 1836.191694276385 1789.7154619715895 1818.1619322521265 1810.180123243661 1827.8568399127114
1865.0 1954.5344915732292 850.0960000467301 1988.961503049388 1940.9752112888723 1969.2648259700277 1960.1592492342645 1980.1957293389153
2067.0 2044.5679209443563 850.4200000476837 2077.6595980309844 2029.9105110771643 2056.8334796651457 2046.8071885675172 2068.927219863546
1996.0 2056.75420232376 850.7440000486374 2085.2993723664886 2041.374798798662 2064.049803525877 2054.1101416174606 2077.0641329087402
2046.0 1977.9612707769663 851.0680000495911 2000.6837316695633 1962.4815507029095 1979.2575122224619 1969.910065998862 1993.1240648736568
1880.0 1812.2658429895273 851.3920000505448 1827.8234073236865 1797.5691230445664 1807.436008285143 1799.423209403732 1821.0564256661987
1642.0 1592.6169009707194 851.7160000514984 1602.7395695225782 1579.4406047971836 1583.6797303551157 1577.4389863165306 1596.4497009257018
1383.0 1367.9752847446098 852.0400000524521 1371.7101837118557 1356.3230734722708 1354.2527199062617 1350.1489131070598 1366.4674121439584
1219.0 1169.9542427559463 852.3640000534058 1171.0479151156517 1160.0575305244558 1154.9533448703014 1152.6317249760657 1165.526543356827
1022.0 1019.0972031418719 852.6880000543595 1017.1623806578095 1010.451781645469 1002.3436440699456 1001.5918130076233 1012.0565069216158
945.0 911.3613111558448 853.0120000553131 907.7937577515836 903.6065859558046 893.4498009280577 893.5383946468646 902.2574600853338
770.0 825.1531850980996 853.3360000562668 820.0187611837398 818.2931228712611 807.0397765037505 807.8918531822039 814.9098650896206
707.0 770.6394839792154 853.6600000572205 764.7338241129171 764.2894743234897 752.470273227142 753.4660731277237 760.0220128831031
679.0 724.971245524105 853.9840000581742 720.1742758297884 719.3440172016092 708.9664788632305 709.7696766891407 715.3642994390196
674.0 698.7381880581923 854.3080000591278 694.5488206868483 693.4279013375135 683.9187553834197 684.5134587534137 689.828051961092
631.0 678.8342437252035 854.6320000600815 675.1422867320964 673.8420845397814 665.4351777139799 665.9455267651767 670.8189872148016
596.0 665.6357301896561 854.9560000610352 662.4449749535487 660.8446141822075 653.3271811343176 653.435871458755 658.6406330579193
589.0 650.474491508092 855.2800000619889 649.1014204142939 646.1264289505275 640.716927621548 640.4041793089648 645.7259938118004
538.0 642.3442146688387 855.6040000629425 641.8377089249981 638.2303909252993 634.0212675924015 633.3415610881813 638.6533240266972
673.0 632.0693813710179 855.9280000638962 632.8800057059543 628.302683959733 625.7087264976456 624.69714320239 630.1658558365054
633.0 626.8382588369625 856.2520000648499 628.3701412541902 623.235261458813 621.6393308525347 620.3514120256599 626.1045535984707
619.0 620.4222356638165 856.5760000658036 622.7419279395136 617.0355464097662 616.4612153543301 614.9251904105195 620.6198540655173
579.0 620.1418012604904 856.9000000667572 622.8142417568938 616.7048393649706 616.3370838477607 614.4536028993209 620.9177149077536
512.0 614.122446230422 857.2240000677109 617.46582861436 610.9349160712216 611.6934671137019 609.8322337122551 615.5864663248641
579.0 614.1057435690162 857.5480000686646 617.5412817679099 610.9162194695497 611.8439984280446 610.0903618815514 616.0031832267568
541.0 610.914666540916 857.8720000696183 614.9620168928082 607.8519709881399 609.5044282741261 607.6041715477479 613.2996753154875
592.0 610.3743150791463 858.1960000705719 614.7837237372204 607.3403466930109 609.2405732740498 606.9583000618961 613.1853169516486
562.0 606.4016342987223 858.5200000715256 610.9373856479679 603.4750543088956 605.6557035673009 603.193070340988 609.4834044693249
558.0 604.9415277553819 858.8440000724793 609.8273790476537 602.093367970845 604.6938946451337 602.2608667219914 608.3301317899835
615.0 603.5803105818507 859.168000073433 607.5263639575262 600.7136277846529 602.8339683342858 600.5380131908132 606.4572389990888
610.0 604.2485941074539 859.4920000743866 608.3461292732746 601.3785670530204 603.7038371120484 601.6681674614434 607.1214732287278
643.0 602.3920686923962 859.8160000753403 605.7879382746199 599.5083632118661 601.4367022849367 599.2495723110577 605.073710468251
647.0 604.7856092829797 860.140000076294 609.4713590045887 601.9215657481352 604.706414485016 602.670704349531 608.337318359147
658.0 605.6819828884444 860.4640000772476 609.871050328916 602.7688918031638 605.1810270257961 602.996249474422 609.1076564763231
649.0 608.6060231673661 860.7880000782013 613.4962073603839 605.7600494734972 608.8864263759478 606.9441047453381 612.4617821439587
654.0 607.8507823153716 861.112000079155 613.222401588951 605.1016912530768 608.7184292089258 606.761333011174 612.169314352174
606.0 607.5131126820022 861.4360000801087 612.8320078020154 604.8091388564887 608.5334537314969 606.4589988736001 611.9002671262025
582.0 614.5819921994664 861.7600000810623 620.0747915258855 611.7185289380054 615.3368980020496 613.3175258077092 618.9600912891183
584.0 612.9265725808361 862.084000082016 619.2103619543914 610.2187187751838 614.6335936670908 612.2342957469764 617.7580679645425
541.0 616.6267095654003 862.4080000829697 622.7200710159852 613.8306575177403 617.975576258549 615.6532184407052 621.1403273131143
576.0 613.759201992328 862.7320000839234 620.3065163477138 611.1368215920542 615.8804809185035 613.4380554713885 618.8068629134834
580.0 625.050102652654 863.056000084877 631.0174263457378 622.0634015810137 625.9400759711239 623.4277559747749 629.2674234199385
556.0 626.2533648610041 863.3800000858307 631.8481368327193 623.2418432800022 626.9036759956853 624.4791944975693 630.4061837109987
560.0 620.2045076948659 863.7040000867844 626.5568679217732 617.4260734624588 621.843044020755 618.9761372295227 624.8673756982358
611.0 624.3735415430499 864.0280000877381 630.4346246785639 621.3625420685204 625.200893944574 622.5455230524683 628.8401615850312
593.0 623.0260081430364 864.3520000886917 628.6365322405842 620.0587560913386 623.6988419172426 620.97523483263 627.1572500835816
621.0 620.5228710114486 864.6760000896454 626.0936819018675 617.6298956204812 621.3007505792441 618.2863105016271 624.8765819743885
601.0 619.6697830910132 865.0000000905991 625.0228504233392 616.7439043305026 620.2182443216134 617.4573096415269 624.1225614432622
575.0 617.9425573002105 865.3240000915528 623.6336614302545 615.0711272596682 618.7828093544279 615.9122154288503 622.7130760927862
591.0 614.3523853133445 865.6480000925064 619.5466617339368 611.5389884306701 615.0384661703282 612.3245650700408 618.7724555786981
674.0 611.3805013253229 865.9720000934601 616.4246901787224 608.5657454112967 611.9374241612157 609.1564363883859 615.6292702556519
648.0 613.1518128661766 866.2960000944138 617.7009449784238 610.1824016032717 612.9102862696845 610.2424820223226 616.6721294786498
634.0 608.6918974808227 866.6200000953675 613.6819186093965 605.8220117352513 608.9254434403213 606.3700709111199 612.3515001621902
585.0 609.0135404829302 866.9440000963211 612.9075022700927 605.9995981495704 608.1793435506995 605.959586872337 611.521383605267
574.0 608.0593541033217 867.2680000972748 612.0846997187764 605.0073496340517 607.1007376154485 605.0051871080865 610.756624959679
614.0 606.5185202037826 867.5920000982285 610.6805304702202 603.436321252994 605.3593383609846 603.0984874709009 609.3223441903345
553.0 603.453875754517 867.9160000991822 606.6178994013844 600.3048051532403 601.4409002168989 599.3816366512397 605.3441283405059
614.0 598.4846195445391 868.2400001001358 601.7235467144972 595.4378081452604 596.5945456702264 594.4923973685458 600.5357694709267
648.0 596.7241288009628 868.5640001010895 600.4241027002014 593.6763408478121 594.8911997413268 593.1704620441869 598.946888970893
656.0 593.2615904936233 868.8880001020432 596.4142626278002 590.200574921438 590.8706638320181 589.4103333405394 594.9270337189553
656.0 592.6612394914252 869.2120001029969 594.6514808317067 589.4323831000019 588.8930503875604 587.5990444730343 592.8646202689849
652.0 592.8681861199022 869.5360001039505 595.2437742990285 589.6055119429293 588.935544015649 587.8168410650197 593.1163017339882
578.0 593.559797826678 869.8600001049042 595.2160151355216 590.1639330661011 588.6463990022344 587.7880500400079 592.9251055945922
573.0 593.4858283305576 870.1840001058579 594.6357316604626 590.0243025815694 587.8912351288292 587.1778307499388 592.3349064507373
568.0 593.7452411331793 870.5080001068116 594.0235192030848 590.1024281404232 586.9375826339415 586.4129759362102 591.5575500195467
605.0 593.6965583300145 870.8320001077652 594.2357779184352 590.0090031672432 586.7734618096154 586.2663608385686 591.3729349762948
595.0 596.8383343123065 871.1560001087189 596.5988913491585 592.9908793586724 588.9752592608745 588.5352932004364 593.7419884121684
625.0 594.3698018976371 871.4800001096726 594.0946698101411 590.592362626169 586.6961677377733 586.5932989724632 591.2878854844705
609.0 593.9062787574417 871.8040001106262 594.0255504995624 590.1327355877168 586.4554789534963 586.1908896103889 591.0015978536483
580.0 592.2332318524806 872.1280001115799 592.361710024771 588.54926112808 585.2113231667552 585.0312294831535 589.4074699252874
614.0 592.5549241142096 872.4520001125336 592.6609211257335 588.8290194027403 585.5527416650117 585.2338598645915 589.8788991312877
537.0 588.2046805319208 872.7760001134873 589.2003125915262 584.6904134363238 582.3995725464746 581.7251104050215 586.7180634545208
553.0 587.1137958768602 873.100000114441 588.7301103878806 583.7568106357384 582.2886887979575 581.6247165928982 585.9765977029938
560.0 585.1603568074324 873.4240001153946 587.7486035533212 581.8958397251314 581.1218802557062 579.929080334434 585.0704532879643
548.0 585.9799748124381 873.7480001163483 589.3079615307158 582.8122254254156 582.8556312793463 581.7811018955281 586.6889052369013
534.0 584.7056676858979 874.072000117302 587.9092130552069 581.5711961342266 581.6582242908306 580.3377681598913 585.3610728591798
544.0 588.5012208048036 874.3960001182556 591.6655809403142 585.2514327840456 585.2376074888284 584.0303581862237 589.1292840373278
559.0 587.3307486611025 874.7200001192093 590.2937670208133 584.102031987958 584.0952142639896 582.9932754327557 587.9420249595004
577.0 590.8707889456794 875.044000120163 593.7236137361252 587.5435732870566 587.4517495884508 586.1704196362778 591.2682997214367
546.0 591.4883003488796 875.3680001211167 594.0320933166133 588.1705589579672 587.935457716775 586.4751241405443 592.0033560288432
542.0 588.5604215324206 875.6920001220703 591.9922723800585 585.3898488955031 585.8965082468874 584.173527105458 589.9557705509017
631.0 587.4868588816009 876.016000123024 590.8450941130477 584.3726371572459 585.0400169592674 583.4603176813906 588.6077409049375
662.0 592.8438464981843 876.3400001239777 596.0556772440575 589.6407296620653 590.155698181427 588.5095577248318 594.0658313015465
629.0 594.5717421355471 876.6640001249314 597.9665791973123 591.3360344236423 591.9428389040722 590.4006627486667 595.834221656237
638.0 596.5885532680811 876.988000125885 599.9481022777192 593.3876492969889 594.1790115364175 592.8568299260753 597.7605197849991
595.0 598.2453394560149 877.3120001268387 601.9776990026373 595.0065220364124 595.9754831600728 594.6845902742123 599.6964062404211
621.0 602.3628686447262 877.6360001277924 606.1838326899433 599.0689345200741 600.0726696276531 598.7003905718474 603.8316803242931
562.0 607.6940371586094 877.9600001287461 611.0974600576728 604.269040992212 604.8715392788009 603.5472306046161 608.7989876305232
632.0 611.6339179932569 878.2840001296997 615.8573189212353 608.2697514111012 609.560895339705 608.1436831876706 613.4785724476378
654.0 613.8213428434915 878.6080001306534 617.3939224669216 610.3966363057257 611.2854805015572 610.0877740426102 615.2511223816077
613.0 615.6849316628281 878.9320001316071 620.4968475411802 612.4104528718779 614.3563478575345 612.8669830537194 618.2388307307967
579.0 619.6568449359854 879.2560001325608 623.9435792732181 616.2510180752572 617.7258691080908 616.4328344614707 621.6956667468992
671.0 623.9838909104374 879.5800001335144 628.2486264855984 620.4883757661225 621.8312027955775 620.4213739115817 626.0258891205281
549.0 627.8704275893862 879.9040001344681 632.4401718343356 624.268843812634 625.5815979491489 624.1062351957885 630.1692866583368
615.0 631.2157300875599 880.2280001354218 635.0524160697871 627.4589254402991 628.123014272471 626.7608667204127 632.7217471565912
552.0 628.6635158034198 880.5520001363755 633.5542943135538 625.1469410741797 626.8968236806774 625.4760024998543 631.2139595940821
651.0 629.9337650198067 880.8760001373291 633.9966207255643 626.3613845125807 627.547379485776 626.0165677477358 631.7508530193936
651.0 632.571245685964 881.2000001382828 636.4331229111167 628.8840213058661 629.8308178847636 628.6899104732902 634.3209545007904
639.0 630.39908600935 881.5240001392365 635.0022021124576 626.8533317521982 628.4668058879273 627.1842623645744 632.3729489239721
684.0 632.0041497181567 881.8480001401902 635.9718005342884 628.376253645704 629.4848046283478 628.0832414586938 633.7543779858499
610.0 630.3834162025984 882.1720001411438 634.9005456109815 626.8004675728987 628.2584763861106 626.7777740257962 632.5718133211241
729.0 633.4884867276011 882.4960001420975 637.5195832472285 629.791262089658 630.8003160658192 629.4034908585302 635.1189455731409
653.0 628.5580284286551 882.8200001430512 632.3684445384554 624.9811818726283 625.9989095192615 624.5220331187859 630.2438604662159
694.0 625.5593353472121 883.1440001440048 629.50109354409 622.0469486751762 623.1869882784702 621.7085992026076 627.4475813885416
614.0 623.5081854609068 883.4680001449585 627.743914563768 620.0227941776948 621.3739662989555 620.2509929986747 625.5309125650451
621.0 623.2574741143601 883.7920001459122 627.1475058520152 619.713354413357 620.692992862503 619.3941983820523 625.0732638167322
654.0 622.0672638414914 884.1160001468659 625.5750207551125 618.4897869656503 619.1911169659872 618.0377921904092 623.4265306188876
651.0 621.0477295008177 884.4400001478195 624.196127156187 617.4060524791965 617.7701511650988 616.8787732372405 622.1114809728517
644.0 619.9260916825405 884.7640001487732 623.0445519019696 616.2475596908756 616.4429444424328 615.3134388020546 620.8214291755422
615.0 620.8642353306997 885.0880001497269 623.5492940936663 617.0741932463725 616.6903731715217 615.47830273998 621.2409171506519
671.0 614.6611397642051 885.4120001506806 617.5223115827278 611.0804787132963 611.1653424966021 610.032718875767 615.3939571949702
622.0 611.3363076763708 885.7360001516342 614.4043219842083 607.7739122760912 607.8478213824778 606.5494931519295 612.2717246465294
670.0 613.2885037439432 886.0600001525879 616.4798098525519 609.642295671156 609.6632704692307 608.6713365627425 614.1069540260976
666.0 609.3184722490308 886.3840001535416 612.5837613080611 605.7556995541634 605.8679076205932 604.601638719334 610.1536047099966
668.0 608.2057709600618 886.7080001544953 610.8015741115238 604.5689371468234 604.1465021693994 603.2096720629796 608.5924495982212
638.0 604.6277791255422 887.0320001554489 607.3571495578149 601.04111129809 600.7344534069032 599.7185083172833 605.1351617458818
666.0 601.0786394472802 887.3560001564026 603.836081408812 597.5447757902946 597.290939620139 596.3396978364318 601.4305719274091
657.0 600.9780007224612 887.6800001573563 603.2376972845351 597.3420701836307 596.5473974524073 595.4031303843997 600.7856474868782
639.0 595.175683589914 888.00400015831 597.7325141491226 591.6962795431496 591.217834396379 590.0103409835956 595.4650548641873
663.0 597.3165909709002 888.3280001592636 599.863580827824 593.6880963572567 592.9364275323319 591.9555109359908 597.2433993551119
654.0 591.7303419656052 888.6520001602173 594.7016121987406 588.2385871433407 587.7970684265961 586.8198321751536 592.0490337363506
708.0 591.2433817490466 888.976000161171 594.3495151390165 587.7200206447974 587.3291902318175 586.3089759665212 591.5500212784892
591.0 587.5325964889411 889.3000001621247 590.2964480927121 584.0612324991935 583.4884471526073 582.6666531637097 587.6409883956824
627.0 585.6541958032717 889.6240001630783 587.9106047259334 582.1050477134866 581.0142163414254 579.9660472643664 585.4101895128646
594.0 580.0375182268688 889.948000164032 582.131757926294 576.6663596402135 575.783308942384 574.8109476684986 579.7016385844955
620.0 578.2501089945088 890.2720001649857 580.6643445800964 574.8887225116885 574.166355066174 573.1724628088684 578.2460906321375
602.0 579.2739564820616 890.5960001659394 581.0001251896252 575.7616979287103 574.3833459314366 573.5838188857138 578.5277527880128
651.0 574.7550596948979 890.920000166893 576.7882821944966 571.3420627482627 570.2848343068131 569.5342427545796 574.4333432114535
586.0 573.064559602521 891.2440001678467 574.3103730778865 569.5599566875859 567.8046353216529 567.0934782788252 571.9671454322894
619.0 574.3288402697455 891.5680001688004 576.0350121497435 570.8262602942134 569.3619368610244 569.0163757125068 573.6055214496228
568.0 572.8743554032682 891.892000169754 574.0866464542768 569.3123700167841 567.3495511939109 566.7807165753643 571.842944073823
577.0 570.5177967497991 892.2160001707077 571.6422998501604 566.9251793176288 564.7487257080036 564.1765663962594 569.3215788713267
571.0 568.998650547564 892.5400001716614 569.7326072673496 565.407208266206 562.9982090066533 562.4015372373137 567.6171119925841
619.0 565.9220277136664 892.8640001726151 566.5705679432709 562.3734833561873 559.9420844559488 559.4483117796079 564.6153667916005
583.0 562.0326260654017 893.1880001735688 562.9042693964649 558.5773101768524 556.41176610275 555.7999793450174 560.8221783825305
612.0 558.6128094644772 893.5120001745224 559.7123656995755 555.2549738362424 553.3218150346909 552.6097466648596 557.6916324881104
601.0 555.8884710927999 893.8360001754761 557.0773038935009 552.5238172652032 550.5243246259307 549.7027776412135 554.6852492779561
565.0 553.9695536643304 894.1600001764298 554.9687705118778 550.5551799787763 548.3257386881404 547.7725775327167 552.6970052688275
589.0 553.4383727935019 894.4840001773835 554.3350642987218 550.0041077899633 547.666623419857 547.3169089228521 551.9931984096161
529.0 549.1715644810306 894.8080001783371 550.656002548413 545.9216698926284 544.22498266715 543.624340902352 548.3298615958025
559.0 551.4909357319045 895.1320001792908 552.2371817198773 548.0919888440329 545.7075723384958 545.1021079069006 549.9824142149262
507.0 545.4310838702205 895.4560001802445 546.6234231776633 542.193825600715 540.2754562718158 539.6404245979425 544.1664885483258
566.0 545.067349280437 895.7800001811981 545.6280972745594 541.7687289528054 539.3923656597492 538.9109941503025 543.3881115398626
489.0 546.7082147952576 896.1040001821518 547.1065409314251 543.2946056768628 540.5736357852076 540.086202199897 544.6776965879776
526.0 545.7315172563144 896.4280001831055 546.4224413040432 542.3563767906376 539.9234748025045 539.5242574869002 544.2274814752709
503.0 540.9335365126065 896.7520001840592 542.5867625670498 537.7988013376124 536.3547908790696 535.9489059501763 540.2659693258543
473.0 543.4990093224226 897.0760001850128 544.7779041709521 540.2441163283802 538.3620924269875 537.8674044246109 542.3263327332908
505.0 542.1639643923029 897.4000001859665 542.9545738670114 538.8693017109138 536.6354471476743 536.4175948500406 540.5529558678055
475.0 542.1659692958525 897.7240001869202 543.0118423565496 538.841793123527 536.575048844704 536.3140986299765 540.6009929380286
478.0 541.8301292942496 898.0480001878739 542.282844217144 538.5249726566949 536.0922820846733 535.7056577955979 540.0047923334632
545.0 540.3786739628767 898.3720001888275 541.1535914042736 537.1045804873366 534.9573524698204 534.8610654036886 538.7009379962864
516.0 541.6076019025219 898.6960001897812 541.9119100483229 538.2020122736294 535.4931847191021 535.1900764027597 539.3191607029619
481.0 540.8905445634998 899.0200001907349 540.9793597093874 537.503830069261 534.7155953063017 534.4893513041179 538.7810234686342
523.0 540.092307920768 899.3440001916886 540.4583931042879 536.6995674393602 534.041900698829 533.784028146863 538.0359176472127
544.0 540.1111439295798 899.6680001926422 540.8828036358169 536.7529767814511 534.3644361524414 534.0007504330596 538.5022520969677
512.0 541.116299031426 899.9920001935959 541.4252884506275 537.678146413997 534.8425693208693 534.6455763547017 539.0613054961976
507.0 541.2152491931158 900.3160001945496 541.7038882718067 537.7639168146867 534.9996885525619 534.6948126842257 539.1796763013072
537.0 544.4708496865114 900.6400001955033 545.0962765852993 540.8998382723531 538.0790674457866 537.9873022540203 542.4922819196577
508.0 540.3983633279554 900.9640001964569 541.4889363271581 536.9923993773334 534.692113238517 534.277624739573 538.7985608417432
543.0 540.4725428431635 901.2880001974106 541.1231868892668 536.9978509331463 534.2815797482601 533.7245932867446 538.6654922157134
539.0 538.0641961344302 901.6120001983643 537.9414155415416 534.6401604423714 531.6045799583579 531.0194518103309 535.9225459891951
566.0 541.2703537496691 901.936000199318 541.7628233147506 537.7201944626892 534.7845030333895 534.3033526398419 539.3544952745476
538.0 540.0228395687577 902.2600002002716 540.8690295379795 536.6020940080136 534.1598967846354 533.7739431062591 538.550404792821
499.0 538.6685666889653 902.5840002012253 539.3691755638855 535.2655642704933 532.7690642237732 532.5446696536105 536.8991000310549
444.0 542.6905743382904 902.908000202179 543.5441745120166 539.1657340386662 536.6122807093 536.5833817818819 540.9982882491124
502.0 538.3976444694276 903.2320002031327 539.52958919909 535.0221939934102 532.8629743563752 532.810834615417 536.7616431671908
519.0 539.5894955466564 903.5560002040863 540.6155939761916 536.1302678237691 533.7711843952928 533.7327076285437 537.7628073511967
548.0 537.7042384218686 903.88000020504 538.3842031751586 534.2297357338084 531.5980041159835 531.4074005956747 535.7557980983848
586.0 537.3485103840508 904.2040002059937 537.9396557522392 533.8980629056841 531.2972311342846 531.2691457091719 535.4158015135602
565.0 538.0753099751234 904.5280002069474 538.2084718354367 534.5596791022409 531.5336044327287 531.4704729164898 535.4009236859465
553.0 537.5466563902442 904.852000207901 537.6135149514951 534.0446789859589 531.0213522594195 531.1142179653204 535.1728983632604
574.0 532.909693960919 905.1760002088547 534.1271972895472 529.6753182898136 527.7341664702915 527.6083739866724 531.3562775342513
546.0 531.8186913801763 905.5000002098084 532.898387716466 528.5578805424622 526.5227454893866 526.4615370398213 530.1796509491215
583.0 535.3556799161415 905.824000210762 536.2011282001837 531.9435131950928 529.4983451109833 529.4093255681502 533.2944185595263
599.0 531.921005146611 906.1480002117157 532.8351761082879 528.6586778665231 526.5229014827371 526.2861379880286 530.319991913849
556.0 531.4774819513304 906.4720002126694 532.904153702902 528.2186762215204 526.3428317738367 526.1549671531421 530.2093565886985
509.0 532.3850900563283 906.7960002136231 533.5659956817001 529.0401592579424 526.8397781308141 526.6437792385213 531.0855861388936
574.0 533.6240028641317 907.1200002145767 534.3887063604392 530.20039272509 527.6443700322648 527.2854583798729 532.0061615567074
518.0 531.6882560395752 907.4440002155304 532.5199686876048 528.3404808998672 525.8638335693406 525.3964932692036 530.2012142826559
532.0 529.3242705999162 907.7680002164841 529.8196812609433 525.966425914404 523.2669275811762 522.8367083267631 527.5852529080233
542.0 528.9552108102116 908.0920002174378 529.466994426307 525.6128638572449 522.9328004723296 522.4824219027439 527.1899351787335
533.0 528.433851522612 908.4160002183914 529.1972453410915 525.0762653099528 522.5176258175458 522.1583988038719 526.6892100061083
496.0 524.4272961829913 908.7400002193451 525.0944329130167 521.1449888722201 518.6111928525602 518.288257146612 522.7199486110297
568.0 525.1428978167073 909.0640002202988 525.9957312904734 521.8335413284314 519.3823594047907 519.2393482195585 523.3412628398255
529.0 522.2212235351858 909.3880002212525 523.5144787173897 518.9922472851456 516.8880040160747 516.5401386192168 520.9707002457983
508.0 522.7750085293623 909.7120002222061 524.2811965528603 519.4879905553355 517.4202573435547 517.3768146289362 521.3504605378156
492.0 520.2410533618214 910.0360002231598 521.2955811831713 516.9784636687613 514.682919943251 514.7245384191484 518.6744151144105
503.0 522.028682665743 910.3600002241135 522.8877909328681 518.6954224055102 516.2187302015577 516.2434794891781 520.2012273207013
469.0 518.3755752589793 910.6840002250672 519.4109846120421 515.1530721079805 512.932810695643 512.9419759770919 516.5494160443444
511.0 517.3168994681605 911.0080002260208 518.4157908657438 514.0897083293523 511.82275432298303 511.8040154685033 515.5468740465199
442.0 516.7428562434903 911.3320002269745 517.5872195518314 513.4511994555853 510.915608846134 510.8592399939886 514.6797201579326
473.0 516.4317834863725 911.6560002279282 517.5554472069764 513.1689521814546 510.8504996276391 510.9252857910932 514.722304603628
447.0 518.4957446632039 911.9800002288819 519.2694728153857 515.1087952861385 512.3461745147474 512.2615911353505 516.3652394779017
448.0 514.9941424149895 912.3040002298355 515.7667165944714 511.70650862014975 509.098518406473 508.86250216612177 513.1145631133677
499.0 515.2647678909926 912.6280002307892 516.1613336426994 511.9089371870735 509.1072785906555 508.6212758448169 513.2731636328655
450.0 514.5606486862459 912.9520002317429 515.6868457337007 511.1867072359353 508.5022307670456 508.0572665155188 512.8807476964612
484.0 513.6484596160989 913.2760002326966 513.7587389481519 510.21356799727647 506.8616625217806 506.78372762772227 511.1928484249802
438.0 513.2423592319437 913.6000002336502 513.5991456842788 509.83813270832025 506.69574418815733 506.3387305503581 510.98381682613706
453.0 511.84529662500455 913.9240002346039 511.74663710847256 508.410977193642 504.9590366106102 504.92459129793644 509.1108850303626
427.0 513.4583251428751 914.2480002355576 513.8952132281734 510.02288925447215 506.85084771279594 506.7699112005413 511.16212149432306
514.0 509.9073715923622 914.5720002365113 510.4654812537825 506.63425071599363 503.862028119982 503.6304391632447 507.88817142642665
461.0 509.3249884860571 914.8960002374649 509.9034616554861 506.0175257390663 503.2192078645191 503.20345042101394 507.24796757650097
460.0 508.9133303010103 915.2200002384186 509.40015393048566 505.5664646230158 502.62179445271636 502.5299526738022 506.90964505843976
468.0 506.41710294776 915.5440002393723 506.7989359610714 503.12523190269076 500.24631191967364 500.0651780071361 504.30120331727835
502.0 507.05216492093575 915.868000240326 506.9056203702812 503.6769509997613 500.3569527445933 500.3361026578486 504.54432510892235
530.0 506.088256905997 916.1920002412796 506.42188683604866 502.7348681020511 499.6270073410319 499.52137603383954 503.7919151603336
549.0 507.14633233309075 916.5160002422333 506.97801205321616 503.7617754132694 500.3938216971969 500.4556503371608 504.81652508519403
532.0 504.50289095199753 916.840000243187 504.19222769405644 501.14633729127877 497.65623371969684 497.43871673973416 501.952359531704
499.0 502.45040786227753 917.1640002441407 502.10450812748604 499.15680396804873 495.7626156481639 495.6382164620987 499.71035094107185
492.0 501.3302703252644 917.4880002450943 501.25526317554505 498.0989864495534 494.99267147176477 494.984065734491 499.0775480615141
550.0 500.8925172654451 917.812000246048 500.8774430502523 497.61814501149865 494.4281139683819 494.3448755261604 498.51665416038156
536.0 501.27778143890555 918.1360002470017 500.8249836187035 497.93541397171555 494.3706017576201 494.3301415142056 498.55928545921597
517.0 498.3040045783483 918.4600002479553 498.39459362600417 495.15767545190204 492.3260997801928 492.3906943456796 496.0332862148134
473.0 498.6244687645791 918.784000248909 498.1107373669936 495.3695550819215 491.9377657578459 491.96572292822214 495.7110686985186
456.0 499.4464127925172 919.1080002498627 499.4995083132121 496.17550738462967 493.03766946977953 493.0718308610634 496.91132775874155
525.0 499.161357448027 919.4320002508164 498.89707518113573 495.8081234635067 492.2693931288969 492.07795369997126 496.53731072994646
498.0 497.64917114048694 919.75600025177 498.2781374380975 494.43710057037543 491.65693873783096 491.4803425993226 495.76247226153157
542.0 497.59322595836227 920.0800002527237 497.8073741624163 494.36361211849953 491.37445904636866 491.1319710561129 495.6001321776516
508.0 496.18229937477633 920.4040002536774 496.9947616163458 492.9479661571983 490.257642425321 490.0253494967974 494.24390474387724
508.0 494.9566415642648 920.7280002546311 496.1146314235783 491.797754854956 489.41836495930716 489.2544728587245 493.3744372471924
496.0 493.2592570043052 921.0520002555847 494.48693909055555 490.1138517837451 487.78771169115123 487.54452181733166 491.8299797397572
474.0 497.9520349365869 921.3760002565384 498.30340407607184 494.5671221500644 491.37886002751264 491.26372997752526 495.5550012722888
486.0 494.43741310676785 921.7000002574921 495.2666787308723 491.22082608403105 488.54665715833437 488.15474830153084 492.63351263379235
458.0 493.33869456184334 922.0240002584458 493.9723073343582 490.09791482029993 487.3369518863247 487.41696539819293 491.25181257440227
462.0 496.3525691395704 922.3480002593994 496.6901844237405 493.0335778742241 490.05250070036425 490.33720611038154 494.0101672736457
432.0 494.8941612211583 922.6720002603531 495.46671466323255 491.6190711453688 488.8318925169816 489.31036280548835 492.61713878593685
438.0 495.06577482455634 922.9960002613068 495.72955888687056 491.84178798256636 489.2394566773072 489.5889926015542 493.0243136836974
441.0 492.2679324120639 923.3200002622605 492.6179644601017 489.0363843320747 486.2263541418406 486.622276547724 490.00474278995375
429.0 492.37994100257345 923.6440002632141 492.962623962527 489.16490992394966 486.48491429741756 486.75782946391354 490.40989730867443
474.0 492.36133129983915 923.9680002641678 492.90163349330646 489.16518485636635 486.53140527030394 486.8482014487545 490.4080147730939
409.0 491.41615018379434 924.2920002651215 492.25981238918786 488.2014527601848 485.6758317619823 485.9318003222953 489.67757607215424
446.0 485.61178862801125 924.6160002660752 486.4811453636682 482.5640203996906 480.3058444420681 480.6674760738035 483.801869241346
372.0 490.45969364149585 924.9400002670288 490.83346932643724 487.2023618020334 484.288231734694 484.50805668535793 488.20947507682837
455.0 489.23079600735485 925.2640002679825 489.45891480447096 485.9620329965014 482.9061673226585 483.11350441493573 486.87644739882535
453.0 491.17448622515474 925.5880002689362 491.32007455285293 487.8140645167607 484.5649743205231 484.8542886086103 488.57977846019855
468.0 487.8589862183271 925.9120002698899 489.12330110648077 484.6455947144467 482.2267821575929 482.33500374500744 486.2137167104356
490.0 486.8217214853013 926.2360002708435 487.26234111405734 483.5840978772467 480.6253306443269 480.61460796097856 484.75318530342116
517.0 485.81012645441115 926.5600002717972 486.31180584742333 482.62382582850194 479.8190802019401 479.84057338299556 483.7259998768987
508.0 487.5516992107706 926.8840002727509 487.6578978511528 484.24949310135605 481.00978795227104 481.1027304719172 485.21425446731496
472.0 485.3388946968456 927.2080002737046 485.52163665577274 482.10051452883874 478.9433219368783 478.75287157240973 483.0168329124317
579.0 483.28220786294645 927.5320002746582 483.76259185017796 480.1598920949451 477.43291614612417 477.4108328127531 481.3024017889349
541.0 484.80364473246334 927.8560002756119 484.5888109242706 481.56274476563215 478.2160184462791 478.3126314994947 482.3356654700756
494.0 482.6348394104905 928.1800002765656 482.6321654438414 479.46880789333136 476.4584454753392 476.576525596231 480.51410289378873
510.0 484.76563826190784 928.5040002775193 483.94427041875736 481.43467325052893 477.66128844254774 478.0108257849202 481.9257373147692
462.0 482.75474288172484 928.8280002784729 482.20780057784896 479.54622346618044 476.1222340926049 476.1863698687624 480.15017898561314
449.0 484.30921495640246 929.1520002794266 483.75326333957184 480.9339242387935 477.12303568741663 477.2948273338923 481.3245696405933
405.0 480.8255544624149 929.4760002803803 480.91254465039356 477.64929621003785 474.5652033332186 474.52501062092784 478.5981024189448
404.0 477.04494921617606 929.800000281334 477.8053585027909 474.02038224683827 471.5342538314591 471.5097518165512 475.37440394860573
450.0 476.2352951739739 930.1240002822876 476.6195591584436 473.1935601527007 470.4809896865061 470.5650113206953 474.29358062623635
519.0 476.0859583176615 930.4480002832413 476.8993265944097 473.05258754109946 470.61228998357103 470.76955798046396 474.364885000928
470.0 476.51685246658406 930.772000284195 476.89046351997024 473.4147721132638 470.5938878554641 470.58668582388873 474.4387025409775
494.0 476.35089077407815 931.0960002851486 476.98496541716366 473.3099966944593 470.74922814836236 470.96821107228567 474.48956275076205
475.0 476.1084925573459 931.4200002861023 477.38871876789375 473.1384986642263 471.1172466928658 471.29685419227684 474.7083100468786
502.0 475.468235478987 931.744000287056 476.46054827693774 472.41234571138364 470.0381127383057 470.5159307832696 473.62397701303234
433.0 475.2371934058341 932.0680002880097 475.97799806488933 472.1858733244211 469.67327437220933 469.83866215065643 473.5292841902324
428.0 470.7839722652801 932.3920002889633 472.09887151027147 467.8826870394992 465.9112716218111 466.0778187212034 469.65941637254315
419.0 474.03894769171063 932.716000289917 474.66066363320965 470.94393703929734 468.25425021594054 468.4412928257031 472.16324052061657
444.0 471.0550668170048 933.0400002908707 471.73439037341836 468.06953330294334 465.62627314051974 465.93973151365026 469.00901546607827
467.0 472.2198586122902 933.3640002918244 472.6268369049152 469.15366843672336 466.45053711619494 466.9154887368194 470.164059446009
482.0 471.5586281336374 933.688000292778 472.18521612873883 468.4842981052932 465.89673864401755 466.4434128966998 469.6201932020932
512.0 472.22600318826215 934.0120002937317 473.0454966416873 469.14812109801903 466.6173591604395 466.9534427078637 470.4030831197464
516.0 472.66691990215173 934.3360002946854 472.65775886084 469.493604973827 466.341876203878 466.8693010843895 470.1003930361795
485.0 472.9234078726236 934.6600002956391 472.6433000744768 469.71729916578255 466.35150809497793 466.70066160183524 470.40417312447994
519.0 470.4242027511889 934.9840002965927 470.35047848768943 467.2697777109972 464.07047823974534 464.49542031148275 467.87527840859923
436.0 472.926164146312 935.3080002975464 472.6167492324758 469.66916872875083 466.1353776068155 466.36113782984324 470.1470960349957
467.0 469.1403899898711 935.6320002985001 468.9433270023508 465.9601780703397 462.5803994338173 462.9062739838914 466.4924961024089
476.0 468.7627254879804 935.9560002994538 468.8426994517233 465.58319445095225 462.2976794727174 462.4799206232517 466.39021237899783
426.0 467.4306550205882 936.2800003004074 467.79717112966955 464.27317217296365 461.1906311712304 461.44393341336814 465.12627716472275
423.0 466.49176803384637 936.6040003013611 466.58155326903704 463.3796843605706 460.2455628244062 460.55221475722715 464.0477387740581
475.0 467.4140547723712 936.9280003023148 467.3194006333335 464.2181155369303 460.8041802134267 461.05631967744114 464.863648388715
475.0 467.25927470281647 937.2520003032685 467.238886850795 464.0714767162335 460.7113586693098 461.10867627188037 464.8205215314076
432.0 464.10207662980656 937.5760003042221 464.4887791444852 461.06530484896155 458.22304001816957 458.51144345912684 461.887251421109
472.0 462.64217536983944 937.9000003051758 462.84792011781167 459.6065329623 456.66056020013184 457.16961780855445 460.0600486892978
446.0 466.3228731376986 938.2240003061295 466.3715715455851 463.1571345968088 459.907914398457 460.2823613675022 463.75129624130597
434.0 463.1971447793511 938.5480003070832 463.46708378340094 460.11239746014826 457.12695886932886 457.45822001510356 460.86299990089987
439.0 461.74590948971473 938.8720003080368 462.50168280280263 458.7350756190358 456.05275353954084 456.0518565662582 459.80559858019717
448.0 461.50227666895887 939.1960003089905 462.13457738148054 458.4658265724627 455.7104610548845 456.0364780188389 459.66135200531573
519.0 461.4620691627633 939.5200003099442 462.3272276293657 458.43420191750874 455.86746464623866 456.2130079617667 459.41930813422096
508.0 463.02162897473204 939.8440003108979 463.0968405439232 459.81166273338965 456.46586542665625 456.94514105516294 460.3991288409003
480.0 461.01822316989467 940.1680003118515 460.9407117524988 457.8480661924407 454.4450386934899 454.80302773450205 458.28790203171724
504.0 461.9850047986307 940.4920003128052 462.4330437753806 458.8370342487806 455.76151063234465 456.05846915537927 459.68673514553734
491.0 460.8529588471023 940.8160003137589 460.90304148711147 457.6992631053247 454.4005360589848 454.8096492754143 458.26180662547824
466.0 460.6298022824436 941.1400003147126 459.8160429086072 457.37727482254417 453.3938446022819 453.77192964949495 457.43850346961426
475.0 458.875715537038 941.4640003156662 458.7741770949589 455.7148300377386 452.30201468136795 452.6535561147887 456.1494462938068
498.0 460.8498791922274 941.7880003166199 460.5013165653535 457.56224065855895 453.70502562354466 453.90419307071716 457.84977154418243
439.0 455.32104285965556 942.1120003175736 454.24602356358196 452.1890711573583 448.2390289377379 448.39783075777575 452.0074264183221
506.0 456.5425024983857 942.4360003185272 455.58930162317495 453.32864568618396 449.2835184656112 449.4774946514188 453.1845763360261
522.0 458.3452822174477 942.7600003194809 457.15286747540796 455.05898394546796 450.74280565083615 450.94532293770203 454.6685679146333
451.0 453.75555244293935 943.0840003204346 453.28055479470845 450.63730494669016 446.9635477177233 447.2249498728955 450.9084901492047
457.0 458.3063251418372 943.4080003213883 457.50272266767513 454.96558617536255 450.7202322043159 451.0131974748775 454.8684842068093
455.0 456.55429549522904 943.732000322342 456.3934707050562 453.3018522708264 449.59365814312235 450.1153316957008 453.6601356650765
374.0 455.4329827676025 944.0560003232956 455.04828641596987 452.1856141046443 448.3217230316479 448.6435813090187 452.51196100871744
432.0 452.540987424937 944.3800003242493 452.10893470485803 449.37414212442155 445.6239582138369 445.94604098463503 449.79403789545495
343.0 455.1767050802192 944.704000325203 454.7434875669268 451.87307737817616 447.9135695618518 448.35095933754235 451.9244567683188
405.0 452.3831566306334 945.0280003261566 451.64946604777384 449.1786258619048 445.2384660938399 445.8912041326193 449.2954807819391
380.0 452.75539217848825 945.3520003271103 452.04252710371156 449.50751013153615 445.49364908657094 446.0067688592938 449.43330995199585
378.0 449.27054426275913 945.676000328064 449.181504294242 446.2117644601589 442.9497693349328 443.45200605228683 446.58865621501803
401.0 448.9381558427548 946.0000003290177 448.91378959581016 445.8969383313016 442.65846076751313 442.952163229693 446.4555522894357
455.0 451.09958239279285 946.3240003299713 450.727454043116 447.91502273053 444.1932473665611 444.42532251279147 448.1747780138609
403.0 446.46164775609265 946.648000330925 446.50395650505783 443.4667311569019 440.3358993135995 440.81636019729274 443.98279706299513
465.0 447.58591998903444 946.9720003318787 447.7590158579857 444.5392920817462 441.3061118832487 441.4519698565556 445.2743074009136
460.0 447.2796705558903 947.2960003328324 446.8689120537139 444.1876689250482 440.5890239679775 441.01403710117154 444.4138832777754
458.0 447.9707398391323 947.620000333786 447.61678816609844 444.8557583413487 441.2007137475102 441.4581457073598 445.3093095537894
467.0 447.3201587137696 947.9440003347397 447.0039935726656 444.23715991183525 440.72066302744184 441.18905659664745 444.47302485147765
471.0 448.96418023617605 948.2680003356934 449.3003278732802 445.8711876692523 442.7179760222937 443.190843374181 446.67982024515084
483.0 446.41130444074656 948.5920003366471 446.4850823658927 443.3756455257221 440.1467668677916 440.6575576780002 443.88543224229375
391.0 447.0158553691749 948.9160003376007 446.62818205936014 443.9029675826728 440.2603295675401 440.682415777683 444.263753761334
460.0 448.0962151113098 949.2400003385544 447.67814390620845 444.9459491579033 441.25597070485117 441.8336264269683 445.3297166199525
504.0 448.38452754555396 949.5640003395081 448.3006172634709 445.28486376194246 441.83640402662513 442.1461440826784 445.9022271890525
457.0 450.94669435138724 949.8880003404618 450.9741499851792 447.7333075926494 444.1674007971999 444.53363330742866 448.3865588954857
437.0 447.1837326871546 950.2120003414154 447.00186372389464 444.09196874047007 440.632868368158 440.9786912338328 444.55709717839784
465.0 450.1578313504755 950.5360003423691 449.97863735902854 446.9549127735524 443.32027064752873 443.7418153699051 447.36824823341453
441.0 450.7366519713751 950.8600003433228 450.70381670324116 447.5511786233665 444.04687242316476 444.51588457344224 448.033610255668
436.0 449.03034580959763 951.1840003442765 449.0573274231215 445.92291359223066 442.6116350800754 443.13278366781634 446.54865839774357
465.0 449.4507311006133 951.5080003452301 449.09270760555455 446.261633512069 442.5645524496532 442.9688150594445 446.5863091002793
459.0 451.5581306606019 951.8320003461838 451.4723806038443 448.3440550476113 444.82857941268696 445.24591602852524 448.8697896779704
471.0 451.8412518718703 952.1560003471375 451.3758351497934 448.5459110070253 444.643482834108 445.0119517638412 448.78434693542556
449.0 449.6978843084865 952.4800003480912 449.76249779989575 446.49560709278217 443.0216917084708 443.35330758338 446.9666459937708
491.0 449.1534238099006 952.8040003490448 449.2781371862635 445.9457168690701 442.48968124878814 442.83958443459886 446.5077065004584
448.0 450.49608374055754 953.1280003499985 449.677659064693 447.18590543665135 443.0720470195402 443.43159797492035 447.29713199078674
460.0 449.7273490636542 953.4520003509522 449.382268457869 446.48874958890724 442.83072383324117 443.4543968812933 447.00514079335335
479.0 446.64855716327224 953.7760003519059 446.10606415597397 443.5044953151819 439.837485829396 440.3729728706627 443.86910577407707
480.0 447.85266347884794 954.1000003528595 447.0755357738285 444.6107530429217 440.6800251002719 441.2757357754123 444.82180875211657
424.0 443.43182366326687 954.4240003538132 442.98439396244737 440.33735303096717 436.82831786906354 437.4130645546919 440.78696981651905
506.0 448.1892623500547 954.7480003547669 448.3780583111128 445.00632122460615 441.7535078743326 442.2891111415894 445.8361610575795
471.0 447.8899171267401 955.0720003557205 447.1735254889451 444.62440366433907 440.72750079646573 441.4800865726004 444.9893248324315
492.0 449.53326444020087 955.3960003566742 448.9106792045974 446.1629181176371 442.0999126839432 442.7329714177549 446.4552929249568
459.0 445.151076142486 955.7200003576279 444.86976500801336 441.95267270874035 438.3535296695704 438.92307038387463 442.38204726720136
401.0 444.36449176061046 956.0440003585816 443.9617441118143 441.1434448932451 437.3984045618747 437.9055285922442 441.62102481923375
436.0 444.1357996280206 956.3680003595352 443.9153002493621 440.9288624557646 437.31244930981563 437.8952953913607 441.4447828486566
428.0 441.2831973445807 956.6920003604889 440.90817829740087 438.13472859004116 434.5203993288525 435.07382590432684 438.5279406812365
428.0 441.50874997967173 957.0160003614426 441.5495743016575 438.4067881273678 435.097332395707 435.6848276823387 439.15624781546353
470.0 439.57385815047695 957.3400003623963 439.4480431381094 436.4765656323098 433.0093062320698 433.4118141201151 437.0415035171887
403.0 439.9140561369129 957.6640003633499 439.4240347442568 436.74249409064066 432.95143506253453 433.4541854446585 437.0916830194697
420.0 439.1920356361841 957.9880003643036 438.20856867259397 435.9947314145902 431.83686550611105 432.2854752714141 436.2671299088081
424.0 439.08683008997014 958.3120003652573 438.11827751555705 435.89336334398513 431.83552182897796 432.4488319959832 435.775215875277
417.0 437.596236622992 958.636000366211 436.5172174464344 434.4189805654261 430.24634133938673 430.67572363914337 434.4465061919219
427.0 438.69282184677536 958.9600003671646 437.63231813812985 435.4353299653453 431.2383577713083 432.14406388271436 435.1357805900552
398.0 432.642224324429 959.2840003681183 431.78985311854 429.5350118431105 425.56743533219736 426.202758350175 429.4302881132156
400.0 435.61855288702725 959.608000369072 434.71713953286894 432.4077260318643 428.28663939762714 429.03920439297747 432.31539312432653
401.0 433.80642485969554 959.9320003700257 433.385886864898 430.7495845722075 427.1847847824876 427.8246201773477 431.14347968595825
420.0 433.58480184867847 960.2560003709793 433.03836708810525 430.40930301452516 426.5016832559574 427.1182558026766 430.588004074476
457.0 431.2877856624673 960.580000371933 430.98445577908916 428.1889614368818 424.50989335934185 425.098121251182 428.3642377901863
471.0 430.37583527964375 960.9040003728867 430.42892993221517 427.33273447752237 423.98535786479306 424.61327978313614 427.6682519508216
435.0 430.44463833955683 961.2280003738404 430.57476108215167 427.37747966072084 424.0068169218361 424.4994759531198 427.71191409440536
431.0 431.11078135092885 961.552000374794 430.86759992881775 428.012794166827 424.3853178906952 424.95373274112217 428.15482100300585
469.0 428.5723314789527 961.8760003757477 428.03689378336463 425.52739196779567 421.8252677256676 422.3492827874003 425.5881944989195
472.0 428.5459928925901 962.2000003767014 428.3009105483099 425.52058503851015 422.0463561656525 422.6872357038432 425.7057092528591
466.0 428.5486274215184 962.524000377655 428.1517647927883 425.4791776504221 421.80928424212675 422.44900563718386 425.4566740061903
478.0 427.62609321382877 962.8480003786087 427.38976613360694 424.555446961039 420.9417565136734 421.55153130313533 424.8873654033508
533.0 427.513342678599 963.1720003795624 426.8353284736892 424.4691044023906 420.80051715475577 421.82251833403996 424.4980970141441
441.0 422.0281554964056 963.4960003805161 421.8063972689553 419.14603847358893 415.8741615417168 416.5731642171728 419.56547209583994
480.0 425.7881950158811 963.8200003814698 425.3810840820256 422.74572889162687 419.09929199707307 419.7695381260662 423.0023393002572
447.0 427.7019409231698 964.1440003824234 426.9086663022408 424.54936553284995 420.50906987810663 421.26451429581084 424.6616367018952
442.0 425.54322951813936 964.4680003833771 425.450114904869 422.49226983173924 418.9323992336633 419.4993092132796 422.91986687014617
435.0 427.41639985281347 964.7920003843308 426.5500646817608 424.2659251860506 420.1394613157646 420.8436280820006 424.3568333133547
376.0 426.0815031405574 965.1160003852845 425.63921784251795 422.95229414206517 419.09520643750477 419.690344004907 423.2106212637217
467.0 428.85688138432727 965.4400003862381 427.59326824655284 425.51714366551244 420.79300847594476 421.3426817886653 425.1307207804433
426.0 425.77921613506857 965.7640003871918 425.32329194459135 422.65660985256284 418.800059323454 419.22083928301424 422.96506099503915
430.0 424.9363663872847 966.0880003881455 424.5527400757908 421.8154089350165 417.96788202207483 418.4550692154588 422.17838535512556
392.0 422.1281217153419 966.4120003890991 421.54691122005187 419.0730563827645 415.23153792399955 415.72407906374303 419.111471000211
439.0 425.0543722464282 966.7360003900528 425.10059527645603 421.9229491912045 418.31942723961726 418.8237927213922 422.4281315027009
427.0 422.3277275772723 967.0600003910065 422.35242735342274 419.29592862909 415.8348937668611 416.3146773826267 419.7220128201514
441.0 420.57682049582064 967.3840003919602 420.2272317417949 417.59553843408287 414.065867234295 414.6304221513474 417.95074680238827
457.0 422.0468255192792 967.7080003929138 421.9672200291305 419.01223031220934 415.51278487874697 415.9804812745531 419.46935720418634
434.0 422.17785478547523 968.0320003938675 422.4948592729854 419.20144721441847 416.0669457608227 416.5531822907783 419.8810087243148
422.0 424.31852544718345 968.3560003948212 424.15145573263896 421.2072841233177 417.5709713858979 418.2027548453961 421.75088301324956
378.0 424.1008283028475 968.6800003957749 423.89554473177935 421.01236805589895 417.36713679457625 417.91463649583403 421.4437020563157
387.0 425.8147982638658 969.0040003967285 425.02997187633446 422.65960901020435 418.6770174600849 419.2491778293694 422.62804510097897
406.0 424.68938852858946 969.3280003976822 424.83618495983325 421.64465211282015 418.3987658308817 419.09630495982924 422.27509914037404
414.0 426.5623250294922 969.6520003986359 425.90407849205604 423.3819251365639 419.4449278055919 420.12205681889463 423.2020969042027
421.0 425.36350277527936 969.9760003995896 424.8565721140959 422.25261413654346 418.56137020232114 419.2484592587118 422.2713679823404
449.0 423.9922000267147 970.3000004005432 424.3928872755163 420.9693755081272 417.86263190630956 418.4291177688839 421.75213953427306
407.0 426.88228204616496 970.6240004014969 426.52155069949936 423.70577478675193 419.95064969040635 420.5938166335012 423.95020192285324
418.0 424.51893520150156 970.9480004024506 424.12972705084525 421.4631577722911 417.8843510914984 418.4651106632524 421.6775802548363
429.0 425.3938312982141 971.2720004034043 425.26721594108943 422.3363596295452 418.99188868769374 419.812639248039 422.75351152352323
411.0 425.047173006722 971.5960004043579 425.1727243576016 421.9670680552721 418.6334415587212 419.399877843574 422.7408901952099
413.0 423.3633708443765 971.9200004053116 423.2741265178333 420.30140252002184 416.8727129603967 417.5453958804658 420.7612842809988
426.0 422.44590179661566 972.2440004062653 422.49058537383223 419.3649870350903 415.98376625025486 416.87801830765284 419.97479177537775
419.0 421.0015604643043 972.568000407219 421.29839071882736 417.99826357821604 414.8624802284253 415.73408061637156 418.61680386526524
414.0 420.6006564050592 972.8920004081726 420.5476638936873 417.57377273703025 414.1779866087821 415.01246950582447 418.02271233214407
454.0 420.4013044754381 973.2160004091263 420.37643362578734 417.3370275443659 413.81663093541204 414.5936022388588 417.6624196268609
411.0 417.9475387628901 973.54000041008 417.59196917688575 414.9430063431389 411.279825027955 411.95188876349243 415.0967256804705
413.0 418.5527177404085 973.8640004110337 418.09148038774657 415.48689477190806 411.61633203763813 412.42149301562324 415.64368899570684
449.0 417.26158173559776 974.1880004119873 417.3142906899549 414.2953372922554 410.8235186174352 411.4465365637439 414.7498507383852
379.0 417.8299805479817 974.512000412941 417.914094387261 414.805445524751 411.2045760656341 411.9189448322944 415.3032513220196
402.0 418.5913962490516 974.8360004138947 418.4378895155356 415.4920318874714 411.5489579049074 412.4479533494474 415.98309854220315
379.0 418.2689231249207 975.1600004148484 418.0723464420284 415.15768430548934 411.0906174169727 411.99701301628306 415.3969440237756
392.0 417.1863233603739 975.484000415802 417.28656406260257 414.09781005940056 410.1083524505393 410.9721925179167 414.7900953483213
400.0 417.09714736563996 975.8080004167557 417.0466740543447 414.00031330664524 409.8258974642523 410.86222012529606 414.5920264138674
404.0 418.6620360913573 976.1320004177094 418.833558178871 415.4760641420573 411.1056060215441 412.12377584832655 416.28839929143317
396.0 416.00828553684113 976.456000418663 415.5796935504971 412.86193104444493 408.1049416436599 409.2246233723309 413.17336942631226
419.0 413.2141675878537 976.7800004196167 413.65851876159866 410.1781411080595 405.9277797697358 407.23367773588797 410.9175940007975
436.0 414.7665634034652 977.1040004205704 415.2694037905026 411.6844722448986 407.1023582213804 408.4994885755016 412.54789097893826
360.0 415.22873463741576 977.4280004215241 415.66928854483183 412.0637788731883 407.03857604978447 408.726477156473 412.9023948006656
421.0 415.2581471412658 977.7520004224777 416.1589222058212 412.1351105526044 407.1565706148634 409.14352009830776 413.40686494785217
412.0 416.27510521497294 978.0760004234314 417.4643295791236 413.09718659233425 407.78452204217666 409.9310460674932 414.53052101995985
409.0 417.3564064851822 978.4000004243851 418.5663136968762 414.1206487709431 408.1623420338705 410.560137887377 415.4885184765054
452.0 418.52264469519315 978.7240004253388 419.7366697578805 415.25346744195423 408.64019700314526 411.5033776399008 416.7726108756805
461.0 418.3501273171011 979.0480004262924 420.8806459222667 415.17123419485506 408.7424976239377 411.70814342246916 417.38206942964155
429.0 420.516277472453 979.3720004272461 422.3041226428589 417.1193754831881 408.98142644271644 412.4427789869638 418.58684622735416
409.0 421.5788581997072 979.6960004281998 424.25470219931424 418.2630862530037 409.9041167355297 413.7240504920163 420.2861124649486
410.0 420.7945938148248 980.0200004291535 423.770859910955 417.4903384202989 408.2990309177232 412.6166257016435 419.4350237260303
422.0 423.49396561390165 980.3440004301071 426.74181201990655 420.079893737928 409.85641839229305 414.94531734174086 421.70510964932464
375.0 429.20250280474033 980.6680004310608 432.47308045706916 425.5904162981244 414.0968197264774 419.7089040779047 427.3242215079189
374.0 429.2875885517825 980.9920004320145 432.63111673986356 425.6035160698269 413.0859187817532 419.06410001679563 426.84081281004353
385.0 428.2294497801597 981.3160004329682 432.2528686677132 424.62114353828133 411.91855012163444 418.3865908354534 426.3279842537278
413.0 431.62225446854353 981.6400004339218 434.89136571372984 427.8228537977651 413.8505017506742 420.6715290286742 428.73533283098413
402.0 429.96205000003175 981.9640004348755 432.8433682833728 426.1338838525669 411.4949961560299 418.51254982367914 426.8471499877728
451.0 431.75497788768075 982.2880004358292 433.9597290530962 427.76401626014587 412.5615512776267 419.5235319153082 428.16718086436765
453.0 433.73705617074364 982.6120004367829 434.9798791358655 429.59774880764985 413.9198166833947 420.77556178685296 429.54304075667346
411.0 430.39889306407565 982.9360004377365 431.04905726612174 426.3027586819362 410.9924924764248 417.5828236165113 426.29124715169894
402.0 427.9394835162859 983.2600004386902 427.76632595594515 423.93136100833794 409.27909431152614 415.39156733551306 423.7183277976104
427.0 425.90175448033017 983.5840004396439 425.1388079158687 421.83522079797217 407.63497231890517 413.2747591443215 421.4997162225982
430.0 421.48262734955114 983.9080004405976 420.9253748727721 417.6292567852498 405.06754896720514 410.2347462440767 417.45656798887927
377.0 421.58581268120327 984.2320004415512 419.8538174919093 417.65714415639087 405.3088154555127 409.8013772814435 417.1333029519448
431.0 414.9296122814236 984.5560004425049 413.8870080614771 411.3154896105425 400.81428113546076 404.72320906991627 411.2721652315315
441.0 413.52952876345006 984.8800004434586 412.6906911211749 409.96200381909165 400.49472907045185 404.1039211333209 409.91710083537157
395.0 411.4989795250986 985.2040004444123 410.32765556937073 407.9379054058174 398.94071663626397 402.0612819575265 407.8732234761956
363.0 405.53668393375784 985.5280004453659 404.7914344211876 402.2486037279517 394.616413302514 397.29191257822356 402.67148504457384
375.0 407.7522521382765 985.8520004463196 407.1088129890473 404.33803857217123 397.02748871436205 399.3790985854956 404.4419974749509
372.0 407.1429503630759 986.1760004472733 405.9653144006085 403.70474719765673 396.46830270031654 398.7191753425824 403.4916196201897
429.0 405.09390761483803 986.500000448227 404.0884153413583 401.75888532258637 395.1461551807833 397.27574045802487 401.7396088284654
439.0 405.07940575103487 986.8240004491806 404.4783146707374 401.7836372309124 395.72715574513825 397.6741588077622 401.9193326953866
383.0 401.6139064075259 987.1480004501343 400.85645082858935 398.4084651846133 392.6641249067844 394.4317386098656 398.2658499766284
453.0 401.06845317880607 987.472000451088 400.2955200591662 397.85948177792454 392.25569810358854 393.8523550905201 397.88984968110464
390.0 400.70496967844 987.7960004520417 400.17444029793023 397.5099437195603 392.2600332550584 393.7790478690184 397.43547617803904
381.0 399.3324654488557 988.1200004529953 398.95549161893484 396.2174344257583 391.30052203113746 392.7553010252065 396.4669717089654
376.0 396.7896377149877 988.444000453949 396.6667214080561 393.7769874750185 389.2622990668161 390.61069532105296 394.1390284584879
470.0 395.62588994677577 988.7680004549027 395.4045343759718 392.63183361924774 388.19615123303635 389.483242071726 392.8065089929582
415.0 395.25471341486457 989.0920004558564 394.7109598864869 392.2497919478462 387.6460592202162 388.75786428642215 392.4545232912337
406.0 391.59247060177506 989.41600045681 391.48482678269886 388.70804357589003 384.56594577078187 385.47388191236973 389.08652277845647
401.0 393.57631344720943 989.7400004577637 392.6367096174192 390.5850040579693 385.86533058932775 386.9132934727938 390.42587046754227
402.0 393.7428041859487 990.0640004587174 392.5627723196946 390.691039973774 385.70399530872544 386.8722842416524 390.319364818251
399.0 395.39052891893635 990.388000459671 394.837863818553 392.3376067894369 387.80743800331663 389.1515276073926 392.1970446936956
389.0 393.76921317772394 990.7120004606247 393.2056667004157 390.7651298280194 386.3021405033752 387.373034354386 390.8526535258763
350.0 392.3375328206195 991.0360004615784 391.9511230289815 389.33068842618997 384.9227945664735 385.9387438589218 389.45119478044904
403.0 391.95728805538283 991.3600004625321 392.1330070343893 389.00973386272506 385.0958043893533 386.25242903797437 389.52229567418334
369.0 389.7621894341836 991.6840004634857 389.85927164053226 386.83964570508385 382.8724136247926 383.8408880522004 387.3839095823947
418.0 388.1713536747102 992.0080004644394 388.5052178028436 385.3110146115628 381.6011120869994 382.6810718166655 385.9474685025636
409.0 388.1398391183791 992.3320004653931 388.1247061321072 385.24414857433516 381.3117269074764 382.338688116011 385.54685145108505
359.0 387.2266587639344 992.6560004663468 387.4139459839899 384.3627257242118 380.562910759496 381.5939718835501 384.9298353456365
427.0 386.9889266862825 992.9800004673004 387.0246905013087 384.0976932597934 380.1443899468248 381.12575610416394 384.50976063111545
423.0 384.4804107891462 993.3040004682541 385.17286009186773 381.68174461258604 378.21488530553165 379.0317337677085 382.43312160916776
381.0 386.3096280441449 993.6280004692078 386.55886633805 383.37579325876675 379.4423938814005 380.65173262220276 383.7387472446869
385.0 382.4796052220426 993.9520004701615 382.94293697374826 379.7048445273971 376.14279027279014 377.0576868355541 380.3604547212585
400.0 383.20866990355415 994.2760004711151 383.31810801421136 380.35375837616266 376.4464421478786 377.4845567388765 380.6208536755615
351.0 384.4498199577795 994.6000004720688 384.52425006580773 381.5502811025683 377.52911974676164 378.5528269323713 381.79964506264275
343.0 380.6647977287301 994.9240004730225 380.44781571643387 377.8638419939232 373.8275810780395 374.89913128706166 377.9842463222196
367.0 379.5661708304747 995.2480004739762 379.02068766068277 376.76687880553885 372.5408637174785 373.7144364133437 376.646308923833
388.0 378.0347224452305 995.5720004749298 377.6941314946535 375.2804089727561 371.2214033447733 372.4176029442001 375.2906358214557
421.0 378.82836718424016 995.8960004758835 378.26558408009834 375.9822314253204 371.574841199196 372.8619172985815 375.7096465417709
426.0 376.977692283302 996.2200004768372 376.6497454337215 374.1905312006148 369.95824276702484 371.2867607543385 374.05364272008194
372.0 376.48269245847314 996.5440004777909 376.51396500231226 373.6808891852542 369.55528218458284 370.9298364316147 374.1035211016076


==> img/5.FS_init/CLS_initialization.dat <==
CLS_std1 random_std1 CLS_mean CLS_std2 random_std2 random_mean x
34.07687362160583 32.72774069795349 34.1452639862551 34.21365435090438 32.74349963139957 32.73562016467653 2.0
34.09562720854687 33.25362992076901 34.1801816580826 34.26473610761833 33.37814196318424 33.315885941976624 3.0
34.11018476339231 33.57122922608956 34.17787352181669 34.245562280241074 33.62028747636674 33.59575835122815 4.0
34.18149008238214 33.69712266061936 34.26494722080342 34.3484043592247 33.76570651541306 33.73141458801621 5.0
34.21705499673377 33.826942573803144 34.290069612866276 34.36308422899878 33.881204811194 33.854073692498574 6.0
34.24837063735456 33.7996205265766 34.30525476152975 34.362138885704944 33.910507824703195 33.855064175639896 7.0
34.244447556837855 33.94207656844819 34.30545835847582 34.36646916011378 33.998366331836785 33.97022145014249 8.0
34.250442179774716 33.94193437004403 34.31873470773503 34.38702723569535 34.01603477368531 33.97898457186467 9.0
34.245756185739026 34.007603093043834 34.31325881862801 34.38076145151699 34.05475387379784 34.03117848342084 10.0
34.26368055699321 33.93288822717876 34.32439873974194 34.38511692249067 34.08574596176194 34.00931709447035 11.0
34.288724901960016 34.0395062436295 34.3453258016989 34.40192670143778 34.08769666301316 34.06360145332133 12.0
34.28382881173782 34.085647029008996 34.32986929237308 34.375909773008345 34.1219224435538 34.1037847362814 13.0
34.32062699852948 34.082898821266866 34.360729024735065 34.40083105094065 34.12079330186987 34.10184606156837 14.0
34.319064515928154 34.07626576990416 34.367207027129695 34.415349538331235 34.122368405525 34.09931708771458 15.0
34.30106140902531 34.10052894913711 34.35557351956648 34.410085630107645 34.14018828682459 34.12035861798085 16.0
34.32303717383331 34.09585134827584 34.378603721232935 34.434170268632556 34.16920774178227 34.13252954502906 17.0
34.331214676741546 34.13933359799669 34.375224166633494 34.41923365652544 34.16535130049092 34.152342449243804 18.0
34.32827666117731 34.15631163591956 34.37132461364257 34.41437256610783 34.17949686707974 34.16790425149965 19.0
34.33955681800535 34.13288929900464 34.382991103951404 34.42642538989746 34.18726975042801 34.16007952471632 20.0
34.319927880768105 34.139534259906405 34.36960321257594 34.41927854438377 34.185660000979034 34.16259713044272 21.0
34.29632618896552 34.16917467632702 34.34426600371532 34.392205818465115 34.19987708586409 34.18452588109555 22.0
34.32287859998957 34.169778785426686 34.37064327139099 34.418407942792406 34.195142278006145 34.182460531716416 23.0
34.34168799926229 34.18163506413596 34.383410522148324 34.42513304503436 34.22921291155059 34.205423987843275 24.0
34.33413637263113 34.19929674677626 34.382544027431706 34.43095168223228 34.21360682644458 34.20645178661042 25.0
34.351225828710575 34.18601748217329 34.39041925152646 34.429612674342344 34.22453844363273 34.20527796290301 26.0
34.32544917984232 34.210244549096466 34.36911837665487 34.41278757346741 34.225775908959115 34.21801022902779 27.0
34.349368900746164 34.20100626903945 34.39307134355629 34.43677378636641 34.22928377276078 34.21514502090012 28.0
34.335923671567365 34.227224938958656 34.3817412832627 34.42755889495803 34.237385805259336 34.232305372108996 29.0
34.34432274149483 34.235956766138095 34.385893006251706 34.427463271008584 34.2606015644643 34.2482791653012 30.0
34.35087705262833 34.25913416642874 34.39114898231891 34.43142091200949 34.26792693099229 34.26353054871051 31.0
34.34958086111788 34.24968472685224 34.386806655313634 34.42403244950939 34.268070123387275 34.258877425119756 32.0
34.33316807881298 34.24624447328495 34.37848986571568 34.423811652618376 34.27362194750881 34.25993321039688 33.0
34.35416436641923 34.251021952878986 34.39516052174292 34.43615667706661 34.27742394452227 34.26422294870063 34.0
34.350407975005766 34.25047420768123 34.391902673468906 34.433397371932045 34.2716460409217 34.261060124301466 35.0
34.36350265331283 34.254384095019994 34.39857960046246 34.433656547612095 34.264967198870075 34.259675646945034 36.0
34.339154321053016 34.24478470909208 34.377254990883465 34.415355660713914 34.274668277222325 34.2597264931572 37.0
34.369003695646896 34.279508243546054 34.40218690977351 34.43537012390013 34.29456254290982 34.28703539322794 38.0
34.36093970035116 34.27267524618125 34.405763275581876 34.45058685081259 34.28128833744961 34.27698179181543 39.0
34.365827048910845 34.260653451453024 34.403992105882104 34.44215716285336 34.288796106510276 34.27472477898165 40.0


==> img/5.FS_init/E_for_wKSVD.dat <==
E x
0.20377545742562553 0.0
0.2037762985545583 1.0
0.20377105333281278 2.0
0.20377186518780774 3.0
0.2037692647104666 4.0
0.20376971031020266 5.0
0.20376868180340424 6.0
0.20377052348788183 7.0
0.20376862089979 8.0
0.20376969563515762 9.0
0.2037680571760104 10.0
0.20376826173550064 11.0
0.20376863206211163 12.0
0.20376870447052903 13.0
0.20376857760916703 14.0
0.20376839184604856 15.0
0.20376867654678985 16.0
0.2037674158342304 17.0
0.2037686270305768 18.0
0.20376807173642714 19.0
0.20376829066799693 20.0
0.20376753716503804 21.0
0.20376806760512048 22.0
0.20376924070814564 23.0
0.20376735668762896 24.0
0.20376715015979577 25.0
0.20376753686068552 26.0
0.2037675383495781 27.0
0.20376837727883976 28.0
0.20376805793398614 29.0
0.203767304503973 30.0
0.2037670868130299 31.0
0.20376755861212492 32.0
0.20376794041983184 33.0
0.2037671506877217 34.0
0.20376761656972242 35.0
0.20376732008723786 36.0
0.20376773977038015 37.0
0.2037664888829316 38.0


==> img/5.FS_init/E_for_wKSVD_FS.dat <==
E x
0.203768894386264 0.0
0.20376929735113755 1.0
0.2037702122817176 2.0
0.20376734354474252 3.0
0.20376765596078245 4.0
0.20376797802388005 5.0
0.2037682228967093 6.0
0.20376742994866776 7.0
0.20376754874066444 8.0
0.20376827453839252 9.0
0.2037675405523948 10.0
0.20376834862287246 11.0
0.20376697883020234 12.0
0.20376655714376485 13.0
0.20376702161736568 14.0
0.20376693748799082 15.0
0.2037665857539394 16.0
0.203766932688226 17.0
0.20376670547931386 18.0
0.2037667745025101 19.0
0.2037671257000706 20.0
0.203767189371345 21.0
0.2037668015800043 22.0
0.20376655901440935 23.0
0.20376669527769056 24.0
0.20376676173286432 25.0
0.20376658294196193 26.0
0.20376694284692465 27.0
0.20376647902467276 28.0
0.2037667934493895 29.0
0.20376669006575152 30.0
0.20376693305579408 31.0
0.20376690630505992 32.0
0.2037665310202532 33.0
0.2037668935181785 34.0
0.20376644354273424 35.0
0.20376666184552983 36.0
0.20376673699426312 37.0
0.20376663197446587 38.0


==> img/5.FS_init/Ei_for_wKSVD.dat <==
x E
0.0 4.907362312583607
1.0 4.9073420564279395
2.0 4.907468375141251
3.0 4.907448823115709
4.0 4.907511451351058
5.0 4.907500719698135
6.0 4.907525489931759
7.0 4.907481135560167
8.0 4.9075269567230535
9.0 4.907501073125537
10.0 4.907540533383119
11.0 4.907535606786694
12.0 4.907526687891714
13.0 4.907524944021174
14.0 4.9075279993268826
15.0 4.907532473218524
16.0 4.9075256165310455
17.0 4.907555979477718
18.0 4.907526809070287
19.0 4.907540182710736
20.0 4.9075349099792795
21.0 4.907553057335463
22.0 4.907540282208924
23.0 4.907512029415071
24.0 4.907557403971132
25.0 4.907562378017223
26.0 4.907553064665512
27.0 4.90755302880691
28.0 4.907532824053384
29.0 4.907540515128066
30.0 4.907558660768869
31.0 4.90756390367188
32.0 4.907552540802225
33.0 4.907543345335174
34.0 4.907562365302566
35.0 4.907551144947674
36.0 4.90755828545949
37.0 4.907548177777652
38.0 4.9075783043723264


==> img/5.FS_init/Ei_for_wKSVD_FS.dat <==
x E
0.0 4.907520370132654
1.0 4.907510665244081
2.0 4.907488630465154
3.0 4.907557720506002
4.0 4.907550196251274
5.0 4.907542439680133
6.0 4.907536542176662
7.0 4.907555639544141
8.0 4.907552778547201
9.0 4.907535298443072
10.0 4.907552975754103
11.0 4.907533514200314
12.0 4.9075665043514896
13.0 4.907576660356797
14.0 4.907565473856722
15.0 4.907567500046154
16.0 4.907575971300618
17.0 4.9075676156447425
18.0 4.907573087800248
19.0 4.9075714254272675
20.0 4.9075629671094365
21.0 4.907561433639847
22.0 4.907570773286016
23.0 4.907576615303618
24.0 4.907573333498947
25.0 4.907571732974721
26.0 4.907576039025134
27.0 4.907567370980423
28.0 4.907578541801846
29.0 4.907570969105791
30.0 4.907573459024729
31.0 4.907567606792152
32.0 4.9075682510627985
33.0 4.907577289523597
34.0 4.907568559024961
35.0 4.90757939636061
36.0 4.907574138688466
37.0 4.9075723287857045
38.0 4.907574858111757


==> img/B.Synth/Synth_creation/spectrum_0.dat <==
528.0399990987778 131.65695438521485
528.3639990997315 132.96039783979634
528.6879991006851 135.0312803999048
529.0119991016388 137.78955082657254
529.3359991025925 140.99689379400564
529.6599991035462 144.29086126584852
529.9839991044998 147.2543349234426
530.3079991054535 149.50461343997034
530.6319991064072 150.78210406599518
530.9559991073609 151.01037391967304
531.2799991083145 150.31448811570195
531.6039991092682 148.99388243098596
531.9279991102219 147.45681476517925
532.2519991111756 146.1360644975602
532.5759991121292 145.4051483593185
532.8999991130829 145.5120520920494
533.2239991140366 146.54140004141448
533.5479991149903 148.4081067567791
533.8719991159439 150.88280067875525
534.1959991168976 153.64275179947708
534.5199991178513 156.3348121322346
534.843999118805 158.6409941211224
535.1679991197586 160.33271126904097
535.4919991207123 161.30349948227882
535.815999121666 161.5741130999564
536.1399991226197 161.26804551285665
536.4639991235733 160.56508414163065
536.787999124527 159.64569808816148
537.1119991254807 158.6459882022803
537.4359991264344 157.63533392703692
537.759999127388 156.621911625628
538.0839991283417 155.58507346503407
538.4079991292954 154.515805654559
538.731999130249 153.44806756511707
539.0559991312027 152.469500030349
539.3799991321564 151.70259757911592
539.7039991331101 151.2633842921621
540.0279991340637 151.21291590610844
540.3519991350174 151.5182402694738
540.6759991359711 152.04165141260162
540.9999991369248 152.56668236843447
541.3239991378784 152.8510301185147
541.6479991388321 152.6933906662397
541.9719991397858 151.9949009872262
542.2959991407395 150.7938298621918
542.6199991416931 149.26014892041164
542.9439991426468 147.65406482009746
543.2679991436005 146.25901712483378
543.5919991445542 145.3066233562572
543.9159991455078 144.91797353775695
544.2399991464615 145.07551806829747
544.5639991474152 145.6348420365567
544.8879991483689 146.36905090522845
545.2119991493225 147.0329530381801
545.5359991502762 147.4289152684816
545.8599991512299 147.4533276239128
546.1839991521836 147.11261166970078
546.5079991531372 146.5064982855735
546.8319991540909 145.78893507105647
547.1559991550446 145.1167669301642
547.4799991559983 144.60239557759527
547.8039991569519 144.28715125123304
548.1279991579056 144.13773684367868
548.4519991588593 144.0664900293231
548.775999159813 143.9652730892574
549.0999991607666 143.7420401964569
549.4239991617203 143.3483978547065
549.747999162674 142.78654034938066
550.0719991636277 142.09925493822217
550.3959991645813 141.3505449496326
550.719999165535 140.60252082720592
551.0439991664887 139.90014391448202
551.3679991674423 139.26682571843224
551.691999168396 138.71297976526714
552.0159991693497 138.25068951180728
552.3399991703034 137.90285396056436
552.663999171257 137.70259326431727
552.9879991722107 137.67897889659372
553.3119991731644 137.83716050292492
553.6359991741181 138.14093070825862
553.9599991750717 138.5086681670048
554.2839991760254 138.83082107559977
554.6079991769791 139.00142333608036
554.9319991779328 138.95332999584113
555.2559991788864 138.68481818198015
555.5799991798401 138.26521311789654
555.9039991807938 137.81350370704902
556.2279991817475 137.45885318536565
556.5519991827011 137.2970243943787
556.8759991836548 137.3549932270079
557.1999991846085 137.58497735897765
557.5239991855622 137.88623799088867
557.8479991865158 138.1438034505229
558.1719991874695 138.272298035469
558.4959991884232 138.24730924430892
558.8199991893769 138.1111723936397
559.1439991903305 137.95107357552214
559.4679991912842 137.8614929724279
559.7919991922379 137.9049662411112
560.1159991931916 138.08829482373778
560.4399991941452 138.36106710166112
560.7639991950989 138.6382218165948
561.0879991960526 138.8349333094157
561.4119991970063 138.8976407385105
561.7359991979599 138.82199691433158
562.0599991989136 138.64973737399066
562.3839991998673 138.44911577698338
562.707999200821 138.28649141363064
563.0319992017746 138.20148175201754
563.3559992027283 138.1976238646062
563.679999203682 138.24731094725092
564.0039992046356 138.30640265015455
564.3279992055893 138.3337174436494
564.651999206543 138.30678531659996
564.9759992074967 138.22610805587428
565.2999992084503 138.10951498356678
565.623999209404 137.9833517039955
565.9479992103577 137.87271749689262
566.2719992113114 137.79486118924734
566.595999212265 137.75831508187625
566.9199992132187 137.7667638210988
567.2439992141724 137.82279767332537
567.5679992151261 137.9286429468417
567.8919992160797 138.08432423664235
568.2159992170334 138.28297053056542
568.5399992179871 138.5069148045782
568.8639992189408 138.72787304621139
569.1879992198944 138.91249575618255
569.5119992208481 139.03015471347905
569.8359992218018 139.06147568515388
570.1599992227555 139.0042402881065
570.4839992237091 138.87374599645096
570.8079992246628 138.69740273091207
571.1319992256165 138.50606488303674
571.4559992265702 138.3246313171136
571.7799992275238 138.16553956355062
572.1039992284775 138.02761076708057
572.4279992294312 137.89901894186352
572.7519992303849 137.7629385869401
573.0759992313385 137.6000571132598
573.3999992322922 137.39230079956968
573.7239992332459 137.12494678282735
574.0479992341996 136.7857059640666
574.3719992351532 136.3658296160401
574.6959992361069 135.8624889178503
575.0199992370606 135.28424120149177
575.3439992380142 134.6546031345827
575.6679992389679 134.01119042642242
575.9919992399216 133.40098503513633
576.3159992408753 132.87029261320095
576.639999241829 132.4518518509405
576.9639992427826 132.15401042811695
577.2879992437363 131.95706828332285
577.61199924469 131.81565188648784
577.9359992456436 131.668442173606
578.2599992465973 131.45446281271256
578.583999247551 131.13130990978172
578.9079992485047 130.68825477177253
579.2319992494583 130.14787450545512
579.555999250412 129.56219495555555
579.8799992513657 129.00010842161092
580.2039992523194 128.52645931194655
580.527999253273 128.18445607638822
580.8519992542267 127.98528817949689
581.1759992551804 127.90620823052944
581.4999992561341 127.8983882033845
581.8239992570877 127.90229200540573
582.1479992580414 127.86511664103024
582.4719992589951 127.7546090011348
582.7959992599488 127.56403087242785
583.1199992609024 127.30939027431792
583.4439992618561 127.02040776652771
583.7679992628098 126.72947261188892
584.0919992637635 126.46243231165181
584.4159992647171 126.23312488198941
584.7399992656708 126.04327194851508
585.0639992666245 125.88676660129107
585.3879992675782 125.7559135930168
585.7119992685318 125.64544172995207
586.0359992694855 125.55440925287458
586.3599992704392 125.48537373356609
586.6839992713928 125.44162544581815
587.0079992723465 125.42343801946917
587.3319992733002 125.425107744826
587.6559992742539 125.43419815312802
587.9799992752075 125.43329410130636
588.3039992761612 125.40433222224686
588.6279992771149 125.33297454746048
588.9519992780686 125.21311722258449
589.2759992790222 125.04960981075448
589.5999992799759 124.8589787404866
589.9239992809296 124.66605347830563
590.2479992818833 124.49718338049475
590.5719992828369 124.37365327236657
590.8959992837906 124.30495800116913
591.2199992847443 124.28563288418563
591.543999285698 124.29661400440351
591.8679992866516 124.31129635702453
592.1919992876053 124.3054739385105
592.515999288559 124.26546799213925
592.8399992895127 124.19271068230768
593.1639992904663 124.10110406194732
593.48799929142 124.0097437401932
593.8119992923737 123.93343124014545
594.1359992933274 123.87346563212061
594.459999294281 123.81471180268181
594.7839992952347 123.73013088181703
595.1079992961884 123.59134377796916
595.431999297142 123.37784491049139
595.7559992980957 123.08470114506754
596.0799992990494 122.72470128656079
596.4039993000031 122.32205251142898
596.7279993009568 121.90512080239655
597.0519993019104 121.49967423830606
597.3759993028641 121.12372240175375
597.6999993038178 120.78887344860063
598.0239993047715 120.50603735994315
598.3479993057251 120.28800710723165
598.6719993066788 120.15014748920002
598.9959993076325 120.10718971304348
599.3199993085861 120.16547238586011
599.6439993095398 120.31649436538625
599.9679993104935 120.53405010264352
600.2919993114472 120.7762066322659
600.6159993124008 120.99278164730735
600.9399993133545 121.13630127608025
601.2639993143082 121.17118355031205
601.5879993152619 121.07921819834607
601.9119993162155 120.86017829602064
602.2359993171692 120.52852897231013
602.5599993181229 120.10867229899655
602.8839993190766 119.63205211331959
603.2079993200302 119.1355539656566
603.5319993209839 118.65745246781927
603.8559993219376 118.23369919082835
604.1799993228913 117.89137826759031
604.5039993238449 117.64136733493858
604.8279993247986 117.4721235693857
605.1519993257523 117.34841761180468
605.475999326706 117.22035114147621
605.7999993276596 117.03802115454121
606.1239993286133 116.76932805883283
606.447999329567 116.41326886553666
606.7719993305207 116.00432054137768
607.0959993314743 115.6039988699409
607.419999332428 115.2793108441299
607.7439993333817 115.07912335716736
608.0679993343354 115.01520122003257
608.391999335289 115.05539117364158
608.7159993362427 115.13225977628751
609.0399993371964 115.1658159094711
609.36399933815 115.09066076534563
609.6879993391037 114.87784633797966
610.0119993400574 114.54430453381174
610.3359993410111 114.14267982186509
610.6599993419647 113.73944891878025
610.9839993429184 113.3898930315168
611.3079993438721 113.11851708615596
611.6319993448258 112.91408962389755
611.9559993457794 112.74027242809062
612.2799993467331 112.55616642249869
612.6039993476868 112.3380520790726
612.9279993486405 112.09185151354251
613.2519993495941 111.85021920594106
613.5759993505478 111.65685872605494
613.8999993515015 111.5454873131631
614.2239993524552 111.52278842760106
614.5479993534088 111.56250916667462
614.8719993543625 111.61394866577179
615.1959993553162 111.62192759623666
615.5199993562699 111.54775739406539
615.8439993572235 111.38377297258336
616.1679993581772 111.15566379710701
616.4919993591309 110.91020100833016
616.8159993600846 110.6951410271638
617.1399993610382 110.54215243743991
617.4639993619919 110.45843218476314
617.7879993629456 110.42865196010106
618.1119993638993 110.42580470485953
618.4359993648529 110.42435747388913
618.7599993658066 110.40848231973189
619.0839993667603 110.37321864010156
619.407999367714 110.32014657344753
619.7319993686676 110.24857062013463
620.0559993696213 110.15152529192542
620.379999370575 110.0185009735335
620.7039993715287 109.8437881542487
621.0279993724823 109.63452436903918
621.351999373436 109.41348173956372
621.6759993743897 109.21399569610315
621.9999993753434 109.06561162859423
622.323999376297 108.98001351762152
622.6479993772507 108.94180978372094
622.9719993782044 108.91138423217654
623.295999379158 108.8379266675653
623.6199993801117 108.67784224681171
623.9439993810654 108.41293710805056
624.2679993820191 108.05905297462925
624.5919993829727 107.66183430250959
624.9159993839264 107.27922573929345
625.2399993848801 106.95901264796997
625.5639993858338 106.72179995411494
625.8879993867874 106.55416097620616
626.2119993877411 106.41513770542588
626.5359993886948 106.25360276098115
626.8599993896485 106.02942155550588
627.1839993906021 105.73047622306275
627.5079993915558 105.37729701638818
627.8319993925095 105.01690164761783
628.1559993934632 104.70730548355606
628.4799993944168 104.49616606689038
628.8039993953705 104.40507296584482
629.1279993963242 104.42183054341686
629.4519993972779 104.50220764570737
629.7759993982315 104.5840107495092
630.0999993991852 104.60634313494725
630.4239994001389 104.52695730447948
630.7479994010926 104.33586169300271
631.0719994020462 104.05743933331274
631.3959994029999 103.74248596787673
631.7199994039536 103.45228290962226
632.0439994049073 103.24001635720612
632.3679994058609 103.13649617835767
632.6919994068146 103.141753939375
633.0159994077683 103.22591622192171
633.339999408722 103.33908193619526
633.6639994096756 103.42773557643544
633.9879994106293 103.44857413323881
634.311999411583 103.37857277699516
634.6359994125366 103.21957964945854
634.9599994134903 102.99250078679209
635.283999414444 102.72729805881794
635.6079994153977 102.4536800412033
635.9319994163513 102.19228756931557
636.255999417305 101.95080168576017
636.5799994182587 101.72533088413273
636.9039994192124 101.50555354342322
637.227999420166 101.28050935660222
637.5519994211197 101.04461530028367
637.8759994220734 100.79994717510573
638.1999994230271 100.55520384841043
638.5239994239807 100.32422740078196
638.8479994249344 100.12223697538863
639.1719994258881 99.96282382766431
639.4959994268418 99.85430864322882
639.8199994277954 99.79850500878005
640.1439994287491 99.78928373138612
640.4679994297028 99.81182370521657
640.7919994306565 99.84398295140944
641.1159994316101 99.85844058856254
641.4399994325638 99.82604076796753
641.7639994335175 99.72059378913833
642.0879994344712 99.5237895753413
642.4119994354248 99.22863138205851
642.7359994363785 98.84444044488731
643.0599994373322 98.39770679525643
643.3839994382859 97.93111376535933
643.7079994392395 97.4976249010441
644.0319994401932 97.14999558749881
644.3559994411469 96.93033403924916
644.6799994421006 96.85862648907599
645.0039994430542 96.92645647496047
645.3279994440079 97.09714794898636
645.6519994449616 97.31359693444803
645.9759994459152 97.51090984646805
646.2999994468689 97.62934946270823
646.6239994478226 97.62633553590133
646.9479994487763 97.48385540503995
647.27199944973 97.2090396546717
647.5959994506836 96.83058614245513
647.9199994516373 96.39124363062535
648.243999452591 95.9399087162905
648.5679994535446 95.5262066786035
648.8919994544983 95.19445645098656
649.215999455452 94.97760742728057
649.5399994564057 94.89281382121243
649.8639994573593 94.93840000408848
650.187999458313 95.09057759125598
650.5119994592667 95.30468358494905
650.8359994602204 95.52122930053596
651.159999461174 95.67471973765743
651.4839994621277 95.70708095804714
651.8079994630814 95.5808689484426
652.1319994640351 95.28894738825771
652.4559994649887 94.85790048262719
652.7799994659424 94.34301468429567
653.1039994668961 93.81630399457707
653.4279994678498 93.34971717420953
653.7519994688034 92.99811182802891
654.0759994697571 92.78635303847845
654.3999994707108 92.70543852340874
654.7239994716645 92.718391565734
655.0479994726181 92.77269816338364
655.3719994735718 92.81580216260515
655.6959994745255 92.80878227547018
656.0199994754792 92.73609675860719
656.3439994764328 92.60678988634972
656.6679994773865 92.44803815084639
656.9919994783402 92.2935366044997
657.3159994792939 92.17019854879861
657.6399994802475 92.08815587228389
657.9639994812012 92.03686284667597
658.2879994821549 91.98807451930702
658.6119994831085 91.90362684763367
658.9359994840622 91.74781193373809
659.2599994850159 91.4978909842455
659.5839994859696 91.15193598153496
659.9079994869232 90.73193457370812
660.2319994878769 90.28022457559148
660.5559994888306 89.85185710044722
660.8799994897843 89.50344404201203
661.2039994907379 89.28219166300605
661.5279994916916 89.21462202169184
661.8519994926453 89.2997820990632
662.175999493599 89.50655934630691
662.4999994945526 89.77460801890487
662.8239994955063 90.02561474212385
663.14799949646 90.18054810488815
663.4719994974137 90.17795225163533
663.7959994983673 89.98982767084563
664.119999499321 89.63168927185319
664.4439995002747 89.16050718122895
664.7679995012284 88.66021944516757
665.091999502182 88.21985307281798
665.4159995031357 87.90798899957832
665.7399995040894 87.75433637289113
666.0639995050431 87.74295662299203
666.3879995059967 87.81933284641345
666.7119995069504 87.91050063328593
667.0359995079041 87.94914315844183
667.3599995088578 87.89348976104361
667.6839995098114 87.73797158176612
668.0079995107651 87.5105551498975
668.3319995117188 87.25819181257582
668.6559995126725 87.02887405751369
668.9799995136261 86.85500127077621
669.3039995145798 86.74416917039758
669.6279995155335 86.68114624548198
669.9519995164871 86.63625726198822
670.2759995174408 86.57742032428939
670.5999995183945 86.48204729245349
670.9239995193482 86.34427268467616
671.2479995203018 86.17639410660334
671.5719995212555 86.00417035742363
671.8959995222092 85.85946587656417
672.2199995231629 85.77208637255775
672.5439995241165 85.76070851801356
672.8679995250702 85.8272049788705
673.1919995260239 85.95431751761913
673.5159995269776 86.1081638561633
673.8399995279312 86.24604865930749
674.1639995288849 86.32769960224464
674.4879995298386 86.32775246911093
674.8119995307923 86.2427154207967
675.1359995317459 86.09101741617485
675.4599995326996 85.90623697876153
675.7839995336533 85.72211977534073
676.107999534607 85.55893139213974
676.4319995355606 85.41710371077288
676.7559995365143 85.27784552959945
677.079999537468 85.11377334369652
677.4039995384217 84.90547399267527
677.7279995393753 84.65451667141917
678.051999540329 84.38814168871484
678.3759995412827 84.15231136309419
678.6999995422364 83.99267636011524
679.02399954319 83.9345218618265
679.3479995441437 83.97076742207717
679.6719995450974 84.06076132510114
679.995999546051 84.14240328740628
680.3199995470047 84.15557952089074
680.6439995479584 84.06382434411766
680.9679995489121 83.86534544771142
681.2919995498657 83.59195524340413
681.6159995508194 83.29367021344292
681.9399995517731 83.01770420950858
682.2639995527268 82.789002839739
682.5879995536804 82.60069586276943
682.9119995546341 82.42019325827829
683.2359995555878 82.20574804002811
683.5599995565415 81.92615764807783
683.8839995574951 81.576228291743
684.2079995584488 81.18196770771728
684.5319995594025 80.79206297948826
684.8559995603562 80.46224663416183
685.1799995613098 80.23702371792645
685.5039995622635 80.13457547089077
685.8279995632172 80.1433250673086
686.1519995641709 80.22742145758153
686.4759995651245 80.33994261577716
686.7999995660782 80.4373206181484
687.1239995670319 80.49003820690773
687.4479995679856 80.48858060098216
687.7719995689392 80.44055868510347
688.0959995698929 80.36348327699066
688.4199995708466 80.27654012022252
688.7439995718003 80.19368093596802
689.0679995727539 80.12171523434141
689.3919995737076 80.060775242145
689.7159995746613 80.00727369188608
690.039999575615 79.95673595859726
690.3639995765686 79.90421168438527
690.6879995775223 79.8446600135644
691.011999578476 79.77037111848959
691.3359995794297 79.66992598670076
691.6599995803833 79.53263416959322
691.983999581337 79.35200073066207
692.3079995822907 79.13039328109828
692.6319995832444 78.88397678425088
692.955999584198 78.63949882959905
693.2799995851517 78.4280771291012
693.6039995861054 78.27488833548341
693.927999587059 78.18757290966383
694.2519995880127 78.1516410127533
694.5759995889664 78.13390329597914
694.8999995899201 78.0929545993023
695.2239995908737 77.9938951628206
695.5479995918274 77.82285202711779
695.8719995927811 77.59317789545058
696.1959995937348 77.34090371537967
696.5199995946884 77.11298458877363
696.8439995956421 76.95123655593247
697.1679995965958 76.87733730155406
697.4919995975495 76.88621975612824
697.8159995985031 76.94896794507989
698.1399995994568 77.02294401466692
698.4639996004105 77.06526090077087
698.7879996013642 77.04435784457374
699.1119996023178 76.94564000287242
699.4359996032715 76.77071895268242
699.7599996042252 76.53310243730645
700.0839996051789 76.25401166725689
700.4079996061325 75.9577656169922
700.7319996070862 75.66939911498743
701.0559996080399 75.4145316174218
701.3799996089936 75.21784683807866
701.7039996099472 75.09855535358777
702.0279996109009 75.06523866450745
702.3519996118546 75.11020839239747
702.6759996128083 75.20776662090674
702.9999996137619 75.31819824848134
703.3239996147156 75.39558617145032
703.6479996156693 75.40031894711007
703.971999616623 75.30965742196393
704.2959996175766 75.12257379830967
704.6199996185303 74.85840788824582
704.943999619484 74.55039139766386
705.2679996204376 74.23538983953985
705.5919996213913 73.94402052826312
705.915999622345 73.69532871820113
706.2399996232987 73.49595011963328
706.5639996242523 73.34417895270667
706.887999625206 73.23613040929862
707.2119996261597 73.16914037791351
707.5359996271134 73.14237683669258
707.859999628067 73.15555519626037
708.1839996290207 73.2049614063626
708.5079996299744 73.2789898561806
708.8319996309281 73.35726034639002
709.1559996318817 73.41339695405603
709.4799996328354 73.4218342751828
709.8039996337891 73.3657944940055
710.1279996347428 73.2432515986119
710.4519996356964 73.06994237236749
710.7759996366501 72.87613487851684
711.0999996376038 72.6981290344601
711.4239996385575 72.56661076411389
711.7479996395111 72.49635727877552
712.0719996404648 72.4809973651309
712.3959996414185 72.49290138840192
712.7199996423722 72.49272401715234
713.0439996433258 72.44225006474406
713.3679996442795 72.31547362278177
713.6919996452332 72.10739062501356
714.0159996461869 71.83504000122423
714.3399996471405 71.53130477835049
714.6639996480942 71.23526868312007
714.9879996490479 70.98247449486954
715.3119996500016 70.797208033232
715.6359996509552 70.68942161629865
715.9599996519089 70.65614474432138
716.2839996528626 70.68550475135793
716.6079996538163 70.75962750458895
716.9319996547699 70.85587422610921
717.2559996557236 70.94793357926099
717.5799996566773 71.00674269173658
717.903999657631 71.00337487703419
718.2279996585846 70.9146928015852
718.5519996595383 70.7298837448331
718.875999660492 70.4556912878354
719.1999996614456 70.11766053332745
719.5239996623993 69.75668629627356
719.847999663353 69.4210661859965
720.1719996643067 69.15474890819522
720.4959996652603 68.98570604280468
720.819999666214 68.91771362657424
721.1439996671677 68.93017070859605
721.4679996681214 68.98361565885413
721.791999669075 69.03006319245061
722.1159996700287 69.02756298202881
722.4399996709824 68.95184228818015
722.7639996719361 68.80268849809227
723.0879996728897 68.602955278761
723.4119996738434 68.39104406721495
723.7359996747971 68.20902705449706
724.0599996757508 68.08904089908323
724.3839996767044 68.04378856418478
724.7079996776581 68.06301248822696
725.0319996786118 68.11726969173993
725.3559996795655 68.16884784438415
725.6799996805191 68.18347133414764
726.0039996814728 68.14066468996769
726.3279996824265 68.03887996756238
726.6519996833802 67.8928528259032
726.9759996843338 67.72506711986104
727.2999996852875 67.55607492646467
727.6239996862412 67.3965531723313
727.9479996871949 67.24380594947799
728.2719996881485 67.0864963243465
728.5959996891022 66.91268648022314
728.9199996900559 66.71921060862317
729.2439996910095 66.51720313256705
729.5679996919632 66.33076508316331
729.8919996929169 66.19046374983921
730.2159996938706 66.12344919962894
730.5399996948242 66.1438561644088
730.8639996957779 66.24608260651273
731.1879996967316 66.40433258012922
731.5119996976853 66.57830753572162
731.835999698639 66.72119111980484
732.1599996995926 66.78911603719664
732.4839997005463 66.74885497709062
732.8079997015 66.58355701281765
733.1319997024536 66.29679881029273
733.4559997034073 65.9134915021077
733.779999704361 65.47892240184436
734.1039997053147 65.05344151727871
734.4279997062683 64.70171473987435
734.751999707222 64.47938610656799
735.0759997081757 64.41872227014711
735.3999997091294 64.51602792466319
735.723999710083 64.72942520878222
736.0479997110367 64.98777951783221
736.3719997119904 65.20820208402704
736.6959997129441 65.31984450604195
737.0199997138977 65.28431054930356
737.3439997148514 65.10715838957483
737.6679997158051 64.83407610422299
737.9919997167588 64.53243449965909
738.3159997177124 64.26835825008517
738.6399997186661 64.08566682413273
738.9639997196198 63.99337496157208
739.2879997205735 63.967159169883
739.6119997215271 63.96273926707831
739.9359997224808 63.935489341485585
740.2599997234345 63.8568801066076
740.5839997243881 63.723629116615214
740.9079997253418 63.55584241226277
741.2319997262955 63.385663064010785
741.5559997272492 63.244601099331994
741.8799997282028 63.15187256994322
742.2039997291565 63.10891473522992
742.5279997301102 63.101316229131804
742.8519997310639 63.10651185049599
743.1759997320175 63.102067747169585
743.4999997329712 63.07147885135826
743.8239997339249 63.00781351205014
744.1479997348786 62.91287975829078
744.4719997358322 62.79418299114894
744.7959997367859 62.66170438181818
745.1199997377396 62.52542974274949
745.4439997386933 62.39428644681215
745.7679997396469 62.27545124857877
746.0919997406006 62.17414828935526
746.4159997415543 62.09371244189131
746.739999742508 62.03642053075474
747.0639997434616 62.00346566452171
747.3879997444153 61.99491635186058
747.711999745369 62.00993010597804
748.0359997463227 62.04540910473234
748.3599997472763 62.09491443790655
748.68399974823 62.14706697125374
749.0079997491837 62.18489640395829
749.3319997501374 62.1879524834889
749.655999751091 62.136422058569586
749.9799997520447 62.01721222618547
750.3039997529984 61.82962533025389
750.627999753952 61.58792092492387
750.9519997549057 61.31948276701843
751.2759997558594 61.05956313818182
751.5999997568131 60.843698634786406
751.9239997577668 60.700021809155615
752.2479997587204 60.642562878414815
752.5719997596741 60.667383356626246
752.8959997606278 60.75296745854643
753.2199997615814 60.863942579978996
753.5439997625351 60.958118688795075
753.8679997634888 60.99505295519801
754.1919997644425 60.94492285570304
754.5159997653961 60.796393496877094
754.8399997663498 60.56139884389732
755.1639997673035 60.27330793194419
755.4879997682572 59.978751858237736
755.8119997692108 59.72529782714838
756.1359997701645 59.547252579028815
756.4599997711182 59.45484210936135
756.7839997720719 59.43250136413484
757.1079997730255 59.44455386130178
757.4319997739792 59.446030002574005
757.7559997749329 59.39791987871889
758.0799997758866 59.27948838827583
758.4039997768402 59.0929888042272
758.7279997777939 58.859788057896765
759.0519997787476 58.61137258907148
759.3759997797013 58.37830733528034
759.6999997806549 58.180674713123125
760.0239997816086 58.02539109077563
760.3479997825623 57.908919983339736
760.671999783516 57.82311207274977
760.9959997844696 57.762148108645974
761.3199997854233 57.72584563973011
761.643999786377 57.71773499660094
761.9679997873307 57.740831548957715
762.2919997882843 57.79188308314889
762.615999789238 57.857817053497975
762.9399997901917 57.917745157695045
763.2639997911454 57.94769658908311
763.587999792099 57.927999844671305
763.9119997930527 57.84961518282149
764.2359997940064 57.71647547941077
764.55999979496 57.5435979253038
764.8839997959137 57.351888251657314
765.2079997968674 57.162279059287286
765.5319997978211 56.991031457412475
765.8559997987747 56.84852431983278
766.1799997997284 56.74007385665322
766.5039998006821 56.66748072648665
766.8279998016358 56.631197080653855
767.1519998025894 56.62961582230137
767.4759998035431 56.65702894303533
767.7999998044968 56.702314543488804
768.1239998054505 56.74817685237766
768.4479998064041 56.77324377453012
768.7719998073578 56.75692449188843
769.0959998083115 56.68569750924521
769.4199998092652 56.558462308415116
769.7439998102188 56.38799385818744
770.0679998111725 56.19898941656254
770.3919998121262 56.02231847402424
770.7159998130799 55.8857464055869
771.0399998140335 55.805713945580955
771.3639998149872 55.78188278680268
771.6879998159409 55.796489794811585
772.0119998168946 55.81931624032629
772.3359998178482 55.815018976987275
772.6599998188019 55.75336821118149
772.9839998197556 55.61824791643465
773.3079998207093 55.41242288630221
773.6319998216629 55.156581113027514
773.9559998226166 54.88338622351756
774.2799998235703 54.628342912771856
774.603999824524 54.41926832702717
774.9279998254776 54.26733914732703
775.2519998264313 54.16350918254081
775.575999827385 54.081633697137626
775.8999998283387 53.987004375621154
776.2239998292923 53.84942182185558
776.547999830246 53.654152234455495
776.8719998311997 53.40974155981924
777.1959998321533 53.14901950769792
777.519999833107 52.92025595114408
777.8439998340607 52.770839929269506
778.1679998350144 52.73077883002756
778.491999835968 52.800194124319205
778.8159998369217 52.94629189113899
779.1399998378754 53.11152000889417
779.4639998388291 53.22990733934826
779.7879998397827 53.24850080728185
780.1119998407364 53.144307101726305
780.4359998416901 52.9315404028487
780.7599998426438 52.6564634665261
781.0839998435974 52.38106254427047
781.4079998445511 52.161873695443745
781.7319998455048 52.032382036593596
782.0559998464585 51.99487249831201
782.3799998474121 52.02368184423976
782.7039998483658 52.07825319896846
783.0279998493195 52.12082622839256
783.3519998502732 52.13078488109287
783.6759998512268 52.11037817493509
783.9999998521805 52.08029725972597
784.3239998531342 52.06631759787755
784.6479998540879 52.08433854160466
784.9719998550415 52.129824555132345
785.2959998559952 52.17630961456866
785.6199998569489 52.18451706858565
785.9439998579026 52.11672208082514
786.2679998588562 51.95210258069504
786.5919998598099 51.69736377968592
786.9159998607636 51.386343925434495
787.2399998617173 51.07037313407572
787.5639998626709 50.80274566713817
787.8879998636246 50.62263761044887
788.2119998645783 50.544281629206836
788.535999865532 50.55435340581896
788.8599998664856 50.61890626229714
789.1839998674393 50.69489634693808
789.507999868393 50.74355540078161
789.8319998693466 50.74036603888582
790.1559998703003 50.67909215744811
790.479999871254 50.56996713676834
790.8039998722077 50.433078426340735
791.1279998731613 50.291056527822896
791.451999874115 50.16322550600489
791.7759998750687 50.06270910820532
792.0999998760224 49.996231499604754
792.423999876976 49.96533554886862
792.7479998779297 49.96665463587393
793.0719998788834 49.99135014347399
793.3959998798371 50.02499506951064
793.7199998807907 50.04852487205842
794.0439998817444 50.03993678333121
794.3679998826981 49.97887189181377
794.6919998836518 49.85310364069229
795.0159998846054 49.66558342674436
795.3399998855591 49.437058992018905
795.6639998865128 49.202839319326245
795.9879998874665 49.00536424918216
796.3119998884201 48.881549552776086
796.6359998893738 48.8504537007047
796.9599998903275 48.90557300217075
797.2839998912812 49.01375221319825
797.6079998922348 49.122455827959385
797.9319998931885 49.17506613878408
798.2559998941422 49.128441328692894
798.5799998950959 48.96632888839869
798.9039998960495 48.704660948496944
799.2279998970032 48.386422285112005
799.5519998979569 48.0679220942799
799.8759998989105 47.801584258204
800.1999998998642 47.62195075516719
800.5239999008179 47.53817068073438
800.8479999017716 47.53461650329171
801.1719999027252 47.57965920999967
801.4959999036789 47.63828221871759
801.8199999046326 47.68293667098347
802.1439999055863 47.69852348017716
802.46799990654 47.68144347535461
802.7919999074936 47.636029177525735
803.1159999084473 47.56858942270222
803.439999909401 47.48366564957437
803.7639999103546 47.38420720712848
804.0879999113083 47.27290198425189
804.411999912262 47.15379304000737
804.7359999132157 47.03322575625042
805.0599999141693 46.91845958778175
805.383999915123 46.81286913830105
805.7079999160767 46.713774182581815
806.0319999170304 46.612730583531075
806.355999917984 46.49916486535759
806.6799999189377 46.366781395529564
807.0039999198914 46.21869046806186
807.3279999208451 46.070200782742674
807.6519999217987 45.94554502866195
807.9759999227524 45.8694547265127
808.2999999237061 45.85815464506847
808.6239999246598 45.91350035300325
808.9479999256134 46.021574139518144
809.2719999265671 46.15586309545087
809.5959999275208 46.28499173406347
809.9199999284745 46.38102663226364
810.2439999294281 46.42479221091397
810.5679999303818 46.40687612259519
810.8919999313355 46.32486193891847
811.2159999322892 46.18144985547833
811.5399999332428 45.983401049427755
811.8639999341965 45.74111230756579
812.1879999351502 45.470738424601485
812.5119999361038 45.19552738913512
812.8359999370575 44.94384438728931
813.1599999380112 44.744647138764456
813.4839999389649 44.62002492866648
813.8079999399185 44.576883411959784
814.1319999408722 44.6031135796107
814.4559999418259 44.669589313062154
814.7799999427796 44.736598867633695
815.1039999437332 44.76292656354113
815.4279999446869 44.71688359142003
815.7519999456406 44.584209150721655
816.0759999465943 44.37035630961898
816.3999999475479 44.10001644708252
816.7239999485016 43.81098371329394
817.0479999494553 43.54528187491274
817.371999950409 43.34085875310815
817.6959999513626 43.22413677518479
818.0199999523163 43.20432375387494
818.34399995327 43.27163557731961
818.6679999542237 43.39992959903265
818.9919999551773 43.551929327709786
819.315999956131 43.687812784865606
819.6399999570847 43.77417856867972
819.9639999580384 43.79172846647449
820.287999958992 43.73979024364414
820.6119999599457 43.63441127337882
820.9359999608994 43.502978877942304
821.259999961853 43.37558217417432
821.5839999628067 43.274630621496684
821.9079999637604 43.20896136656326
822.2319999647141 43.17306086648193
822.5559999656678 43.15207849868712
822.8799999666214 43.1304909802888
823.2039999675751 43.099890806802854
823.5279999685288 43.0647474374686
823.8519999694824 43.041099486900315
824.1759999704361 43.048707965542526
824.4999999713898 43.10096639397665
824.8239999723435 43.19565711601085
825.1479999732971 43.31137677855439
825.4719999742508 43.41080094688503
825.7959999752045 43.45127884411505
826.1199999761582 43.39922471315014
826.4439999771118 43.242301994182
826.7679999780655 42.99546627194852
827.0919999790192 42.69830632441863
827.4159999799729 42.40446156973532
827.7399999809265 42.1671353571433
828.0639999818802 42.024171686735066
828.3879999828339 41.98818406457162
828.7119999837876 42.045275104554136
829.0359999847412 42.16058949426635
829.3599999856949 42.28989830383435
829.6839999866486 42.391625365346286
830.0079999876023 42.43489496600642
830.3319999885559 42.40396147159548
830.6559999895096 42.298443810002546
830.9799999904633 42.129838064526325
831.303999991417 41.91683140821181
831.6279999923706 41.68359054133759
831.9519999933243 41.45840235846294
832.275999994278 41.27001024845914
832.5999999952317 41.144191480035936
832.9239999961853 41.09848468953582
833.247999997139 41.13825952603533
833.5719999980927 41.25602810959805
833.8959999990464 41.43393065688938
834.22 41.65039919363695
834.5440000009537 41.88798009802712
834.8680000019074 42.13995251810564
835.192000002861 42.40852501840631
835.5160000038147 42.69936732752165
835.8400000047684 43.012288870758006
836.1640000057221 43.33037469013768
836.4880000066757 43.61764549332225
836.8120000076294 43.82378671883103
837.1360000085831 43.897375084077154
837.4600000095368 43.802602287037274
837.7840000104904 43.53312644465273
838.1080000114441 43.117510545726894
838.4320000123978 42.61268433070179
838.7560000133515 42.08924757700588
839.0800000143051 41.61248853951631
839.4040000152588 41.225234188352545
839.7280000162125 40.94008488503862
840.0520000171662 40.742068322605874
840.3760000181198 40.599801744198416
840.7000000190735 40.48026510074008
841.0240000200272 40.35991734550537
841.3480000209809 40.230430769386054
841.6720000219345 40.09629231269526
841.9960000228882 39.96663247015633
842.3200000238419 39.84692232700026
842.6440000247956 39.73361440008061
842.9680000257492 39.61548184401434
843.2920000267029 39.479618518462374
843.6160000276566 39.319885666158505
843.9400000286103 39.1437936787143
844.2640000295639 38.973140767428056
844.5880000305176 38.83837234543426
844.9120000314713 38.76841175676227
845.236000032425 38.78001954329098
845.5600000333786 38.8708026637563
845.8840000343323 39.01810640161955
846.208000035286 39.184497752949106
846.5320000362397 39.3291830105726
846.8560000371933 39.420149464646855
847.180000038147 39.44198876757224
847.5040000391007 39.39716905162944
847.8280000400543 39.30294200398946
848.152000041008 39.184459418051496
848.4760000419617 39.06545703838691
848.8000000429154 38.96319778787635
849.124000043869 38.88751140894498
849.4480000448227 38.844015087635995
849.7720000457764 38.83969078015329
850.0960000467301 38.88813482833375
850.4200000476837 39.012251201557895
850.7440000486374 39.240990184457594
851.0680000495911 39.602786972500475
851.3920000505448 40.11678791615225
851.7160000514984 40.78727912417711
852.0400000524521 41.60490770417713
852.3640000534058 42.55727020813177
852.6880000543595 43.650327128788426
853.0120000553131 44.93277561983524
853.3360000562668 46.51697156370885
853.6600000572205 48.58401138131976
853.9840000581742 51.36475784983127
854.3080000591278 55.09361193096233
854.6320000600815 59.93824765983047
854.9560000610352 65.9240074588086
855.2800000619889 72.8726075298572
855.6040000629425 80.37736973543923
855.9280000638962 87.83164969830408
856.2520000648499 94.5121558339506
856.5760000658036 99.70225024492136
856.9000000667572 102.82706202690504
857.2240000677109 103.5674538571649
857.5480000686646 101.92290899804853
857.8720000696183 98.20467582650576
858.1960000705719 92.96365273739872
858.5200000715256 86.87192419638826
858.8440000724793 80.5902289150612
859.168000073433 74.65691745627838
859.4920000743866 69.41992609075587
859.8160000753403 65.02472328708488
860.140000076294 61.44988427634443
860.4640000772476 58.570197476450204
860.7880000782013 56.22522768001324
861.112000079155 54.272344716394386
861.4360000801087 52.614552859283215
861.7600000810623 51.20178345599147
862.084000082016 50.015370660798986
862.4080000829697 49.04587601302997
862.7320000839234 48.27637999652642
863.056000084877 47.676443388225834
863.3800000858307 47.204991218260666
863.7040000867844 46.81922071181383
864.0280000877381 46.4845102314972
864.3520000886917 46.18063991496417
864.6760000896454 45.90078482104891
865.0000000905991 45.648180923342494
865.3240000915528 45.430175079935196
865.6480000925064 45.25171430538612
865.9720000934601 45.11161590545242
866.2960000944138 45.00215260340383
866.6200000953675 44.91141796859138
866.9440000963211 44.82763106375816
867.2680000972748 44.74369767144771
867.5920000982285 44.66111543727811
867.9160000991822 44.5912986735147
868.2400001001358 44.553208666348084
868.5640001010895 44.5692231406853
868.8880001020432 44.65973946048865
869.2120001029969 44.837133487913995
869.5360001039505 45.10345837558905
869.8600001049042 45.45275132080185
870.1840001058579 45.87793991040299
870.5080001068116 46.38026516998217
870.8320001077652 46.97752064611862
871.1560001087189 47.710142443884024
871.4800001096726 48.638851692227874
871.8040001106262 49.834097601782986
872.1280001115799 51.35942893443664
872.4520001125336 53.25033399387334
872.7760001134873 55.4938898308603
873.100000114441 58.015112186891415
873.4240001153946 60.67524089919573
873.7480001163483 63.28501500565543
874.072000117302 65.62894416296346
874.3960001182556 67.5005988690005
874.7200001192093 68.73866355894525
875.044000120163 69.25538724058751
875.3680001211167 69.05230960843402
875.6920001220703 68.21643428028949
876.016000123024 66.90061267086493
876.3400001239777 65.2913463429459
876.6640001249314 63.57344911309082
876.988000125885 61.89975372800883
877.3120001268387 60.372983637392835
877.6360001277924 59.042759007475745
877.9600001287461 57.91519934214285
878.2840001296997 56.971700568664694
878.6080001306534 56.18660308539908
878.9320001316071 55.5393013228158
879.2560001325608 55.018994243991436
879.5800001335144 54.620464112303864
879.9040001344681 54.336576058924265
880.2280001354218 54.15282229263241
880.5520001363755 54.046242347249226
880.8760001373291 53.989649133858045
881.2000001382828 53.95893797297462
881.5240001392365 53.93993700718086
881.8480001401902 53.93123166391241
882.1720001411438 53.940419664453174
882.4960001420975 53.97717950129024
882.8200001430512 54.04502264466802
883.1440001440048 54.13709629163814
883.4680001449585 54.23740203863666
883.7920001459122 54.32573517245644
884.1160001468659 54.385376345815644
884.4400001478195 54.40917734765391
884.7640001487732 54.40041489378445
885.0880001497269 54.3706799145536
885.4120001506806 54.33441900679858
885.7360001516342 54.30288162311596
886.0600001525879 54.28204736031712
886.3840001535416 54.27517897811361
886.7080001544953 54.28701835665847
887.0320001554489 54.32712732488462
887.3560001564026 54.41165910981125
887.6800001573563 54.55820990920789
888.00400015831 54.7779276457135
888.3280001592636 55.06805076748506
888.6520001602173 55.40788202374264
888.976000161171 55.76190309896543
889.3000001621247 56.089990127015305
889.6240001630783 56.36185817925716
889.948000164032 56.56896514042102
890.2720001649857 56.728644284570684
890.5960001659394 56.877840290046834
890.920000166893 57.0581550848568
891.2440001678467 57.297623949633035
891.5680001688004 57.596272176311004
891.892000169754 57.92258195525354
892.2160001707077 58.22235995106886
892.5400001716614 58.43774170536553
892.8640001726151 58.53058672978303
893.1880001735688 58.49863255482158
893.5120001745224 58.37876705779836
893.8360001754761 58.236315589344315
894.1600001764298 58.143943381757246
894.4840001773835 58.1581918120683
894.8080001783371 58.30091702994525
895.1320001792908 58.553274055084906
895.4560001802445 58.864375704576645
895.7800001811981 59.170230005357325
896.1040001821518 59.41431839811092
896.4280001831055 59.56416563247781
896.7520001840592 59.61753519305369
897.0760001850128 59.59779836812236
897.4000001859665 59.540776411960465
897.7240001869202 59.479818773160865
898.0480001878739 59.4354548545444
898.3720001888275 59.41111515701367
898.6960001897812 59.39646998017336
899.0200001907349 59.374239939218874
899.3440001916886 59.32862553041587
899.6680001926422 59.25110643783047
899.9920001935959 59.1425982583845
900.3160001945496 59.01344246399006
900.6400001955033 58.88088081492473
900.9640001964569 58.76541616306472
901.2880001974106 58.68827323144011
901.6120001983643 58.66811318179155
901.936000199318 58.71556646628028
902.2600002002716 58.828539523810754
902.5840002012253 58.989900494663466
902.908000202179 59.167571300099546
903.2320002031327 59.3205672483549
903.5560002040863 59.40895252775737
903.88000020504 59.403846129151134
904.2040002059937 59.29693865638455
904.5280002069474 59.10391497992159
904.852000207901 58.86112876953665
905.1760002088547 58.615989873127084
905.5000002098084 58.41486156493632
905.824000210762 58.29218069353103
906.1480002117157 58.26269280433375
906.4720002126694 58.32064969820645
906.7960002136231 58.443746461872685
907.1200002145767 58.60014706163578
907.4440002155304 58.75629548240814
907.7680002164841 58.88313467429531
908.0920002174378 58.95958834365281
908.4160002183914 58.974213314114245
908.7400002193451 58.9253375161896
909.0640002202988 58.821296096559614
909.3880002212525 58.679761514635175
909.7120002222061 58.525064893608935
910.0360002231598 58.384093187269556
910.3600002241135 58.279948364012306
910.6840002250672 58.22642709569661
911.0080002260208 58.22393513442108
911.3320002269745 58.2589415244646
911.6560002279282 58.30914920464698
911.9800002288819 58.35215859225632
912.3040002298355 58.372294003853156
912.6280002307892 58.36562798300738
912.9520002317429 58.340598095637716
913.2760002326966 58.31265360241487
913.6000002336502 58.2966802461218
913.9240002346039 58.30048978955935
914.2480002355576 58.322057997290926
914.5720002365113 58.35248099395437
914.8960002374649 58.38170492170346
915.2200002384186 58.40348126981699
915.5440002393723 58.41857641781545
915.868000240326 58.43240868068316
916.1920002412796 58.44979171111969
916.5160002422333 58.469381875236074
916.840000243187 58.478911128898616
917.1640002441407 58.457033826458115
917.4880002450943 58.38092594725158
917.812000246048 58.23596946707723
918.1360002470017 58.02349324326094
918.4600002479553 57.76423539250252
918.784000248909 57.49462802290709
919.1080002498627 57.2562587788196
919.4320002508164 57.08512984779962
919.75600025177 57.001248894908684
920.0800002527237 57.003232981257064
920.4040002536774 57.07123953592676
920.7280002546311 57.17428126024614
921.0520002555847 57.27967778225736
921.3760002565384 57.361228519208616
921.7000002574921 57.4029424012778
922.0240002584458 57.39889678195694
922.3480002593994 57.35038197580162
922.6720002603531 57.26268563307634
922.9960002613068 57.14339775478051
923.3200002622605 57.0024088275324
923.6440002632141 56.85332396135229
923.9680002641678 56.71289892255457
924.2920002651215 56.59858998489629
924.6160002660752 56.52479626379053
924.9400002670288 56.49698571776215
925.2640002679825 56.50791289328762
925.5880002689362 56.538299790375525
925.9120002698899 56.56241388532966
926.2360002708435 56.55622784413862
926.5600002717972 56.50487808339028
926.8840002727509 56.40879210097618
927.2080002737046 56.28371212966398
927.5320002746582 56.15513266465073
927.8560002756119 56.049918684531164
928.1800002765656 55.98710757780322
928.5040002775193 55.971092564265184
928.8280002784729 55.9900979744358
929.1520002794266 56.02074817771056
929.4760002803803 56.03619524678722
929.800000281334 56.01569036565047
930.1240002822876 55.95109869098841
930.4480002832413 55.84806661033029
930.772000284195 55.723281981749686
931.0960002851486 55.597881986755354
931.4200002861023 55.48930686234585
931.744000287056 55.40633875309385
932.0680002880097 55.34790131329239
932.3920002889633 55.30624573909313
932.716000289917 55.272445331869335
933.0400002908707 55.24060307016391
933.3640002918244 55.21053586639387
933.688000292778 55.18684727258957
934.0120002937317 55.17550308726799
934.3360002946854 55.179373424707954
934.6600002956391 55.195187407995284
934.9840002965927 55.21374040662074
935.3080002975464 55.222740482636056
935.6320002985001 55.21220479581273
935.9560002994538 55.17868652974201
936.2800003004074 55.12690461676387
936.6040003013611 55.06901789861186
936.9280003023148 55.0205609547031
937.2520003032685 54.99451207582081
937.5760003042221 54.99733760499212
937.9000003051758 55.02746657576132
938.2240003061295 55.076365376287185
938.5480003070832 55.13336519771455
938.8720003080368 55.19070436553774
939.1960003089905 55.24534835160599
939.5200003099442 55.29849270778133
939.8440003108979 55.35274970871657
940.1680003118515 55.40696924982059
940.4920003128052 55.45385089393596
940.8160003137589 55.48089165669299
941.1400003147126 55.47409125511562
941.4640003156662 55.42351657805723
941.7880003166199 55.328432089157445
942.1120003175736 55.20033314858708
942.4360003185272 55.060329674318524
942.7600003194809 54.93231950717782
943.0840003204346 54.835305783700484
943.4080003213883 54.77650070908541
943.732000322342 54.74912597708959
944.0560003232956 54.73559713330136
944.3800003242493 54.714952290066
944.704000325203 54.672965048773534
945.0280003261566 54.6089121347886
945.3520003271103 54.53732870400549
945.676000328064 54.48395477027565
946.0000003290177 54.47622943754741
946.3240003299713 54.53152081668503
946.648000330925 54.648259449034484
946.9720003318787 54.80350458905842
947.2960003328324 54.95756201295742
947.620000333786 55.06476124897405
947.9440003347397 55.08704865133227
948.2680003356934 55.00596267812663
948.5920003366471 54.82892886951309
948.9160003376007 54.587189849558456
949.2400003385544 54.32699288088758
949.5640003395081 54.09738916197655
949.8880003404618 53.937577120430696
950.2120003414154 53.86756009559728
950.5360003423691 53.884603743209304
950.8600003433228 53.96591995016967
951.1840003442765 54.076787504657275
951.5080003452301 54.180683465557536
951.8320003461838 54.24869709032076
952.1560003471375 54.26604453169457
952.4800003480912 54.23394802847322
952.8040003490448 54.16711217291961
953.1280003499985 54.088066339419704
953.4520003509522 54.01945731718464
953.7760003519059 53.977057600973275
954.1000003528595 53.96610717125616
954.4240003538132 53.980089818210516
954.7480003547669 54.00357873281427
955.0720003557205 54.017847253594596
955.3960003566742 54.005988792998544
955.7200003576279 53.95749446789086
956.0440003585816 53.87034794989758
956.3680003595352 53.75046071361506
956.6920003604889 53.608813864423205
957.0160003614426 53.45756329439126
957.3400003623963 53.30689724574997
957.6640003633499 53.163446264591975
957.9880003643036 53.02982588335591
958.3120003652573 52.90672794302488
958.636000366211 52.79573072343796
958.9600003671646 52.70000048991198
959.2840003681183 52.62465149853573
959.608000369072 52.57578666953323
959.9320003700257 52.55818118251498
960.2560003709793 52.5728640567486
960.580000371933 52.61567328341708
960.9040003728867 52.677191901365255
961.2280003738404 52.74398949046917
961.552000374794 52.8017985438057
961.8760003757477 52.83859693763725
962.2000003767014 52.84729684123963
962.524000377655 52.82702812222268
962.8480003786087 52.783499083254895
963.1720003795624 52.72811110764039
963.4960003805161 52.674318331613414
963.8200003814698 52.63425243958686
964.1440003824234 52.61523718707152
964.4680003833771 52.61735173944794
964.7920003843308 52.63371018000014
965.1160003852845 52.651905464549934
965.4400003862381 52.65778689275461
965.7640003871918 52.64091227739421
966.0880003881455 52.597931609158195
966.4120003890991 52.53372888257152
966.7360003900528 52.46031836040231
967.0600003910065 52.39285936070801
967.3840003919602 52.344309638960866
967.7080003929138 52.321159857275795
968.0320003938675 52.320839644705025
968.3560003948212 52.33210692087604
968.6800003957749 52.33915624431959
969.0040003967285 52.32629184533129
969.3280003976822 52.28290282415561
969.6520003986359 52.206551108078166
969.9760003995896 52.1024999058171
970.3000004005432 51.98139529182852
970.6240004014969 51.855629947901804
970.9480004024506 51.73586470645245
971.2720004034043 51.62886045870894
971.5960004043579 51.53700410422961
971.9200004053116 51.4597982027403
972.2440004062653 51.395646942644284
972.568000407219 51.34269540407292
972.8920004081726 51.299471659863535
973.2160004091263 51.26430896726431
973.54000041008 51.2337090248715
973.8640004110337 51.20215473279376
974.1880004119873 51.162828580470745
974.512000412941 51.109708780583915
974.8360004138947 51.03994345102449
975.1600004148484 50.95450931645498
975.484000415802 50.85910726862135
975.8080004167557 50.762928740011475
976.1320004177094 50.675985610043824
976.456000418663 50.606863917391145
976.7800004196167 50.56030090720731
977.1040004205704 50.53581526315998
977.4280004215241 50.527698478408574
977.7520004224777 50.52740421081085
978.0760004234314 50.52617917641898
978.4000004243851 50.51611238965494
978.7240004253388 50.49178149079804
979.0480004262924 50.45033402329497
979.3720004272461 50.389643545064935
979.6960004281998 50.30777004380728
980.0200004291535 50.201552145741
980.3440004301071 50.06625585841804
980.6680004310608 49.89774175258974
980.9920004320145 49.6948017195457
981.3160004329682 49.460854401597054
981.6400004339218 49.20477332032405
981.9640004348755 48.942185365716995
982.2880004358292 48.693451284930106
982.6120004367829 48.48105574493048
982.9360004377365 48.32829304144602
983.2600004386902 48.257009690841834
983.5840004396439 48.2860795487978
983.9080004405976 48.430204298450285
984.2320004415512 48.6970780669468
984.5560004425049 49.083241079634824
984.8800004434586 49.57037493654485
985.2040004444123 50.122582709882415
985.5280004453659 50.68689539441033
985.8520004463196 51.19819307432552
986.1760004472733 51.58839812828734
986.500000448227 51.798627005951474
986.8240004491806 51.79141007844415
987.1480004501343 51.56066990382405
987.472000451088 51.135438741250006
987.7960004520417 50.5752066626278
988.1200004529953 49.95944391529229
988.444000453949 49.37215228615202
988.7680004549027 48.88490450818195
989.0920004558564 48.54349149254068
989.41600045681 48.36041511649254
989.7400004577637 48.314476809619165
990.0640004587174 48.35710461228895
990.388000459671 48.42583185040951
990.7120004606247 48.46106310147748
991.0360004615784 48.42028158070179
991.3600004625321 48.28802873469071
991.6840004634857 48.07957061095462
992.0080004644394 47.835733036702024
992.3320004653931 47.60997565156247
992.6560004663468 47.45243949812193


==> img/B.Synth/Synth_creation/spectrum_1.dat <==
528.0399990987778 113.39280747232483
528.3639990997315 113.59831978655109
528.6879991006851 114.04614663661756
529.0119991016388 114.73222517040284
529.3359991025925 115.60554882830968
529.6599991035462 116.57359141458143
529.9839991044998 117.51970708162634
530.3079991054535 118.3282151015662
530.6319991064072 118.91011440741958
530.9559991073609 119.2249482089193
531.2799991083145 119.2929632647867
531.6039991092682 119.19396150522495
531.9279991102219 119.05339580849953
532.2519991111756 119.01742496920326
532.5759991121292 119.22220348895668
532.8999991130829 119.76434959361063
533.2239991140366 120.67914042515143
533.5479991149903 121.93225319543627
533.8719991159439 123.42575654055443
534.1959991168976 125.01675228608961
534.5199991178513 126.54471284476612
534.843999118805 127.86085931574381
535.1679991197586 128.85344211725044
535.4919991207123 129.4631661041717
535.815999121666 129.68652201687888
536.1399991226197 129.5680391348269
536.4639991235733 129.1844993326748
536.787999124527 128.6258661954651
537.1119991254807 127.97745249109921
537.4359991264344 127.30790425813237
537.759999127388 126.66445325468598
538.0839991283417 126.07364652564334
538.4079991292954 125.54749745121032
538.731999130249 125.09162475047874
539.0559991312027 124.71186607236481
539.3799991321564 124.41680604039684
539.7039991331101 124.21448905525787
540.0279991340637 124.10578777628925
540.3519991350174 124.07643859951216
540.6759991359711 124.09095753595982
540.9999991369248 124.09237474489984
541.3239991378784 124.01056803869501
541.6479991388321 123.77783117472646
541.9719991397858 123.34801681060968
542.2959991407395 122.71395967534457
542.6199991416931 121.91692988161495
542.9439991426468 121.04303962919798
543.2679991436005 120.20523233377446
543.5919991445542 119.51555733671823
543.9159991455078 119.05561161982324
544.2399991464615 118.85410153640346
544.5639991474152 118.87920110941818
544.8879991483689 119.04871704261825
545.2119991493225 119.25431533746136
545.5359991502762 119.39179187603834
545.8599991512299 119.3883104099661
546.1839991521836 119.21906085481122
546.5079991531372 118.90835617556456
546.8319991540909 118.51552478814874
547.1559991550446 118.11376655785419
547.4799991559983 117.76869225608195
547.8039991569519 117.52128103788034
548.1279991579056 117.38147378156154
548.4519991588593 117.33142600050493
548.775999159813 117.33498154346363
549.0999991607666 117.34915377139366
549.4239991617203 117.33412013400327
549.747999162674 117.2608062104396
550.0719991636277 117.11465892251033
550.3959991645813 116.89572853962262
550.719999165535 116.61707810513235
551.0439991664887 116.3017109923964
551.3679991674423 115.9788921527235
551.691999168396 115.6785767180672
552.0159991693497 115.42459221098513
552.3399991703034 115.22906131519066
552.663999171257 115.08936742630502
552.9879991722107 114.98986433993664
553.3119991731644 114.90744945781323
553.6359991741181 114.82040003289589
553.9599991750717 114.71737511523362
554.2839991760254 114.60127982625019
554.6079991769791 114.48760764109613
554.9319991779328 114.39769883969561
555.2559991788864 114.34808501203425
555.5799991798401 114.34068659314964
555.9039991807938 114.35846385034934
556.2279991817475 114.36909365601308
556.5519991827011 114.3357401071367
556.8759991836548 114.23194780086325
557.1999991846085 114.05386097540445
557.5239991855622 113.8256390224714
557.8479991865158 113.59564014874091
558.1719991874695 113.42338908048227
558.4959991884232 113.36158818765466
558.8199991893769 113.43950960097862
559.1439991903305 113.65386176717318
559.4679991912842 113.96905765768147
559.7919991922379 114.3271837893832
560.1159991931916 114.66367735279499
560.4399991941452 114.92347816416255
560.7639991950989 115.07208281801095
561.0879991960526 115.09916669768924
561.4119991970063 115.01544139103247
561.7359991979599 114.84463869340391
562.0599991989136 114.61510786501519
562.3839991998673 114.35370743980016
562.707999200821 114.08327333157303
563.0319992017746 113.82313238751001
563.3559992027283 113.59045029782922
563.679999203682 113.40021154764476
564.0039992046356 113.26390959862465
564.3279992055893 113.18695108348709
564.651999206543 113.16540923908528
564.9759992074967 113.18554366314311
565.2999992084503 113.22657704426054
565.623999209404 113.26547599880847
565.9479992103577 113.28339343666447
566.2719992113114 113.27105890754915
566.595999212265 113.23103405819674
566.9199992132187 113.17596855391808
567.2439992141724 113.12349759793
567.5679992151261 113.09008958164435
567.8919992160797 113.08555949001097
568.2159992170334 113.10971782294575
568.5399992179871 113.15244189918711
568.8639992189408 113.19698114027157
569.1879992198944 113.22486708189764
569.5119992208481 113.22095507856383
569.8359992218018 113.17670853361965
570.1599992227555 113.090970471284
570.4839992237091 112.96835939792462
570.8079992246628 112.81650094294696
571.1319992256165 112.64343870786475
571.4559992265702 112.45564156434916
571.7799992275238 112.25755522651784
572.1039992284775 112.05233147105574
572.4279992294312 111.84308192403564
572.7519992303849 111.63381103593551
573.0759992313385 111.42996340319861
573.3999992322922 111.23729120227772
573.7239992332459 111.06012287423945
574.0479992341996 110.90020476250082
574.3719992351532 110.75549099928654
574.6959992361069 110.62095338536164
575.0199992370606 110.48955956084201
575.3439992380142 110.35383743583718
575.6679992389679 110.20779856548832
575.9919992399216 110.04691858886625
576.3159992408753 109.86739747401955
576.639999241829 109.66562604352734
576.9639992427826 109.43784337023702
577.2879992437363 109.18096638689282
577.61199924469 108.89533915506955
577.9359992456436 108.58783435773762
578.2599992465973 108.27370240203327
578.583999247551 107.97455844253119
578.9079992485047 107.71325240255378
579.2319992494583 107.50745785253703
579.555999250412 107.36232208738379
579.8799992513657 107.26570646219264
580.2039992523194 107.19024639104856
580.527999253273 107.10100938394127
580.8519992542267 106.96549272201756
581.1759992551804 106.76462956557299
581.4999992561341 106.50037238132686
581.8239992570877 106.19596075562892
582.1479992580414 105.8895119719084
582.4719992589951 105.62271054350536
582.7959992599488 105.42911813199892
583.1199992609024 105.32470354604104
583.4439992618561 105.30370324331882
583.7679992628098 105.34170307610046
584.0919992637635 105.40361173914025
584.4159992647171 105.45370082420263
584.7399992656708 105.46471880717733
585.0639992666245 105.42319431289853
585.3879992675782 105.33017790128235
585.7119992685318 105.19860425231701
586.0359992694855 105.04760292672634
586.3599992704392 104.89641432360114
586.6839992713928 104.75956257224891
587.0079992723465 104.6440860387221
587.3319992733002 104.54949624418751
587.6559992742539 104.46958635823161
587.9799992752075 104.39517342489859
588.3039992761612 104.31694945301733
588.6279992771149 104.22776961950913
588.9519992780686 104.12366682655959
589.2759992790222 104.00377929271751
589.5999992799759 103.8693292320659
589.9239992809296 103.72268506123707
590.2479992818833 103.56673862313127
590.5719992828369 103.40443647772194
590.8959992837906 103.23975045766038
591.2199992847443 103.07799140248139
591.543999285698 102.9253677267215
591.8679992866516 102.78791948224183
592.1919992876053 102.66877730435537
592.515999288559 102.56571356199176
592.8399992895127 102.47026111348677
593.1639992904663 102.36915648526052
593.48799929142 102.2476961189988
593.8119992923737 102.09465226314164
594.1359992933274 101.90702267260058
594.459999294281 101.69244519846886
594.7839992952347 101.46803748094416
595.1079992961884 101.25551420100935
595.431999297142 101.07458241454336
595.7559992980957 100.93675382435198
596.0799992990494 100.84184957839427
596.4039993000031 100.77931721628808
596.7279993009568 100.73274000342532
597.0519993019104 100.68584528584161
597.3759993028641 100.62967698073913
597.6999993038178 100.56622154031646
598.0239993047715 100.5075515589534
598.3479993057251 100.47197951713176
598.6719993066788 100.4770358396415
598.9959993076325 100.53226230861998
599.3199993085861 100.63364762186113
599.6439993095398 100.76128585762433
599.9679993104935 100.88212924114822
600.2919993114472 100.95714000042184
600.6159993124008 100.95066573881262
600.9399993133545 100.84000071438506
601.2639993143082 100.62204920735567
601.5879993152619 100.3150623307664
601.9119993162155 99.9548403340848
602.2359993171692 99.58541160714755
602.5599993181229 99.24766716482947
602.8839993190766 98.96897063784333
603.2079993200302 98.75644257352697
603.5319993209839 98.59754069439757
603.8559993219376 98.46676597180156
604.1799993228913 98.33582262879786
604.5039993238449 98.18396580818083
604.8279993247986 98.00474373508149
605.1519993257523 97.80686714575745
605.475999326706 97.6091304412712
605.7999993276596 97.43188393879483
606.1239993286133 97.28819592390934
606.447999329567 97.17857685013591
606.7719993305207 97.09113902745815
607.0959993314743 97.00706248188547
607.419999332428 96.90895743108716
607.7439993333817 96.7879594191552
608.0679993343354 96.64705484974563
608.391999335289 96.49927606996287
608.7159993362427 96.36148272411154
609.0399993371964 96.2461706918578
609.36399933815 96.15501275290974
609.6879993391037 96.07686386516184
610.0119993400574 95.99102548769103
610.3359993410111 95.8755611825953
610.6599993419647 95.71628293071602
610.9839993429184 95.51360674739517
611.3079993438721 95.28441244179922
611.6319993448258 95.05700060724035
611.9559993457794 94.86187090603806
612.2799993467331 94.72096984747168
612.6039993476868 94.63940587620431
612.9279993486405 94.6030831055386
613.2519993495941 94.58345387729435
613.5759993505478 94.54802792623835
613.8999993515015 94.47164606901843
614.2239993524552 94.34494500318416
614.5479993534088 94.17717913531013
614.8719993543625 93.9919894126686
615.1959993553162 93.81770037339825
615.5199993562699 93.67648673036308
615.8439993572235 93.57672462129669
616.1679993581772 93.5111570176735
616.4919993591309 93.46187918799173
616.8159993600846 93.40924088676911
617.1399993610382 93.34046413432914
617.4639993619919 93.25456865567278
617.7879993629456 93.1613789398157
618.1119993638993 93.07574731622927
618.4359993648529 93.00940761407922
618.7599993658066 92.96412102324533
619.0839993667603 92.92979377103495
619.407999367714 92.88696926820955
619.7319993686676 92.81406724530291
620.0559993696213 92.69565446804458
620.379999370575 92.52836250781992
620.7039993715287 92.32335943462127
621.0279993724823 92.103524760684
621.351999373436 91.8969863454087
621.6759993743897 91.72975535675847
621.9999993753434 91.61902699292986
622.323999376297 91.56857783207563
622.6479993772507 91.5679711780403
622.9719993782044 91.59443388795219
623.295999379158 91.61844253180402
623.6199993801117 91.61084612265445
623.9439993810654 91.54921369789106
624.2679993820191 91.42265840691319
624.5919993829727 91.23371905693904
624.9159993839264 90.9977950945113
625.2399993848801 90.73880276475433
625.5639993858338 90.48270225111352
625.8879993867874 90.25146839132493
626.2119993877411 90.05836847141653
626.5359993886948 89.90604156881355
626.8599993896485 89.78748036402153
627.1839993906021 89.68903007921818
627.5079993915558 89.59517531161022
627.8319993925095 89.49268597929786
628.1559993934632 89.37310832123433
628.4799993944168 89.23409303831114
628.8039993953705 89.07876415006194
629.1279993963242 88.91440061774426
629.4519993972779 88.75082645019545
629.7759993982315 88.59809684003974
630.0999993991852 88.4641840921005
630.4239994001389 88.35313859251946
630.7479994010926 88.2635700323436
631.0719994020462 88.18874818320865
631.3959994029999 88.11841553006805
631.7199994039536 88.04154441680309
632.0439994049073 87.94949583677807
632.3679994058609 87.83855134906692
632.6919994068146 87.71075845099088
633.0159994077683 87.57278400609556
633.339999408722 87.4330381382184
633.6639994096756 87.29807253233155
633.9879994106293 87.16996459796329
634.311999411583 87.04588707226333
634.6359994125366 86.91977295482361
634.9599994134903 86.78599982696568
635.283999414444 86.64295808937135
635.6079994153977 86.49402256297839
635.9319994163513 86.34748195312991
636.255999417305 86.21385239497666
636.5799994182587 86.10176380009156
636.9039994192124 86.0150954628572
637.227999420166 85.95132484162441
637.5519994211197 85.90184194774311
637.8759994220734 85.8545209869024
638.1999994230271 85.79689047696566
638.5239994239807 85.71880603258508
638.8479994249344 85.6140592890261
639.1719994258881 85.48081968107844
639.4959994268418 85.32232367868825
639.8199994277954 85.1467695087981
640.1439994287491 84.96710212961048
640.4679994297028 84.79943119089066
640.7919994306565 84.660110336656
641.1159994316101 84.56198413009712
641.4399994325638 84.50997152161764
641.7639994335175 84.49810880779802
642.0879994344712 84.50932640934244
642.4119994354248 84.51937958973336
642.7359994363785 84.50283408104015
643.0599994373322 84.44033229783899
643.3839994382859 84.32375358581852
643.7079994392395 84.15828864558513
644.0319994401932 83.96048444959054
644.3559994411469 83.75168501537438
644.6799994421006 83.55126442252639
645.0039994430542 83.37064502134636
645.3279994440079 83.21067994507207
645.6519994449616 83.06370737145525
645.9759994459152 82.91873271882818
646.2999994468689 82.76800073877817
646.6239994478226 82.61191344111268
646.9479994487763 82.46028549496654
647.27199944973 82.3291254049077
647.5959994506836 82.23455521757552
647.9199994516373 82.18556205342854
648.243999452591 82.17822128185206
648.5679994535446 82.19428605711101
648.8919994544983 82.20474862275249
649.215999455452 82.17741279473152
649.5399994564057 82.0857837935936
649.8639994573593 81.91647014415422
650.187999458313 81.67329118522625
650.5119994592667 81.37671350429201
650.8359994602204 81.05905284638747
651.159999461174 80.75742982795227
651.4839994621277 80.50535631119736
651.8079994630814 80.32522764042346
652.1319994640351 80.22361707322757
652.4559994649887 80.18998581756064
652.7799994659424 80.19883610882863
653.1039994668961 80.2152272685544
653.4279994678498 80.20321077561634
653.7519994688034 80.13464035656824
654.0759994697571 79.9968852594333
654.3999994707108 79.79712198770387
654.7239994716645 79.56068046500945
655.0479994726181 79.32388507726176
655.3719994735718 79.12392835077331
655.6959994745255 78.98789492082902
656.0199994754792 78.9240642885079
656.3439994764328 78.91967585292495
656.6679994773865 78.9449326485616
656.9919994783402 78.96299659874927
657.3159994792939 78.94227365352224
657.6399994802475 78.86682177452133
657.9639994812012 78.7411615345108
658.2879994821549 78.58743156827155
658.6119994831085 78.43729937821995
658.9359994840622 78.31986712760146
659.2599994850159 78.25142908438485
659.5839994859696 78.23021096785698
659.9079994869232 78.23739656080328
660.2319994878769 78.2445277691962
660.5559994888306 78.22340089188255
660.8799994897843 78.15543169892338
661.2039994907379 78.036077688332
661.5279994916916 77.87460538475374
661.8519994926453 77.68998471735873
662.175999493599 77.50391480602472
662.4999994945526 77.33518798128385
662.8239994955063 77.19584356007822
663.14799949646 77.08977645070809
663.4719994974137 77.01373826588342
663.7959994983673 76.95940485839922
664.119999499321 76.915168121748
664.4439995002747 76.86810162574311
664.7679995012284 76.80621606837073
665.091999502182 76.7205518921691
665.4159995031357 76.60742591759414
665.7399995040894 76.46982438275144
666.0639995050431 76.31732208139144
666.3879995059967 76.16394175729688
666.7119995069504 76.02431460680128
667.0359995079041 75.90942947709779
667.3599995088578 75.82338289929865
667.6839995098114 75.76194718668839
668.0079995107651 75.71406508794472
668.3319995117188 75.66529024167868
668.6559995126725 75.60186393518332
668.9799995136261 75.51459427132237
669.3039995145798 75.40118033378427
669.6279995155335 75.2665807612286
669.9519995164871 75.12192236224722
670.2759995174408 74.98244461968157
670.5999995183945 74.86443669981364
670.9239995193482 74.78139524413334
671.2479995203018 74.73993705135162
671.5719995212555 74.7369021878099
671.8959995222092 74.75795687534153
672.2199995231629 74.77850544087737
672.5439995241165 74.7686262558932
672.8679995250702 74.70054413084338
673.1919995260239 74.55763919801457
673.5159995269776 74.34151989832188
673.8399995279312 74.07397918457625
674.1639995288849 73.79299271982204
674.4879995298386 73.54266321634884
674.8119995307923 73.36082175633224
675.1359995317459 73.26751940669185
675.4599995326996 73.25865175184225
675.7839995336533 73.30800104488078
676.107999534607 73.37571182906777
676.4319995355606 73.42026551754964
676.7559995365143 73.4108562684675
677.079999537468 73.33514270285376
677.4039995384217 73.19953848649698
677.7279995393753 73.02410957128417
678.051999540329 72.83410724426898
678.3759995412827 72.65058991409725
678.6999995422364 72.48513096398894
679.02399954319 72.33902869049008
679.3479995441437 72.20572270700553
679.6719995450974 72.07558160701046
679.995999546051 71.94054241545545
680.3199995470047 71.79677354241542
680.6439995479584 71.64548455501473
680.9679995489121 71.4923317557779
681.2919995498657 71.34569231186563
681.6159995508194 71.21470445252223
681.9399995517731 71.10755778358076
682.2639995527268 71.03010181260966
682.5879995536804 70.98439791656203
682.9119995546341 70.96716779357273
683.2359995555878 70.96901075151034
683.5599995565415 70.97545814153908
683.8839995574951 70.9692766013207
684.2079995584488 70.9344310600117
684.5319995594025 70.86102197095624
684.8559995603562 70.74843672819067
685.1799995613098 70.6061756857154
685.5039995622635 70.45179271289851
685.8279995632172 70.30594075804478
686.1519995641709 70.18669127425332
686.4759995651245 70.10421686932922
686.7999995660782 70.05831237941258
687.1239995670319 70.03977648628572
687.4479995679856 70.0339383754739
687.7719995689392 70.02613474334936
688.0959995698929 70.00697169306402
688.4199995708466 69.97482402855418
688.7439995718003 69.93556397711657
689.0679995727539 69.89911561145767
689.3919995737076 69.87504131335905
689.7159995746613 69.86847984256313
690.039999575615 69.8774334180727
690.3639995765686 69.89340989319462
690.6879995775223 69.90405959163299
691.011999578476 69.89707862352112
691.3359995794297 69.86395882353504
691.6599995803833 69.80147306852773
691.983999581337 69.71174570123864
692.3079995822907 69.60069470080596
692.6319995832444 69.47485147989019
692.955999584198 69.33958324515596
693.2799995851517 69.1984545596446
693.6039995861054 69.05413515252633
693.927999587059 68.91033260867606
694.2519995880127 68.77298105321573
694.5759995889664 68.64941216447514
694.8999995899201 68.54618779282009
695.2239995908737 68.46661362393428
695.5479995918274 68.4081778673004
695.8719995927811 68.3620056725841
696.1959995937348 68.31529849341034
696.5199995946884 68.25526891722696
696.8439995956421 68.17292075849268
697.1679995965958 68.06623716028056
697.4919995975495 67.94055706932608
697.8159995985031 67.80609967738519
698.1399995994568 67.67461344985303
698.4639996004105 67.55572106947488
698.7879996013642 67.45462262208359
699.1119996023178 67.37203242944156
699.4359996032715 67.30544799219098
699.7599996042252 67.25116122767845
700.0839996051789 67.20487193934933
700.4079996061325 67.16135546116773
700.7319996070862 67.11373246033101
701.0559996080399 67.05266854922765
701.3799996089936 66.96723117030481
701.7039996099472 66.8475836545898
702.0279996109009 66.68898671056922
702.3519996118546 66.4956653350996
702.6759996128083 66.28177720662435
702.9999996137619 66.06922756272016
703.3239996147156 65.88300040823162
703.6479996156693 65.74395777807456
703.971999616623 65.66261999019599
704.2959996175766 65.63622050656237
704.6199996185303 65.6493767563872
704.943999619484 65.67883666191709
705.2679996204376 65.70014898930269
705.5919996213913 65.69424766732624
705.915999622345 65.6519312786974
706.2399996232987 65.57478232878464
706.5639996242523 65.47287247278827
706.887999625206 65.36011466900364
707.2119996261597 65.24893072688558
707.5359996271134 65.14649690589133
707.859999628067 65.05299113565785
708.1839996290207 64.96260199448886
708.5079996299744 64.86722263018277
708.8319996309281 64.76060309324485
709.1559996318817 64.64149985535278
709.4799996328354 64.51456449857774
709.8039996337891 64.3891543865196
710.1279996347428 64.27593298823693
710.4519996356964 64.1824674425401
710.7759996366501 64.1103286334593
711.0999996376038 64.05410603189796
711.4239996385575 64.00345220578372
711.7479996395111 63.947018671900594
712.0719996404648 63.876239849073315
712.3959996414185 63.789176619492196
712.7199996423722 63.691166726555416
713.0439996433258 63.59226705167428
713.3679996442795 63.504074589767995
713.6919996452332 63.435623939593
714.0159996461869 63.390612042156654
714.3399996471405 63.36716834723767
714.6639996480942 63.35921096596115
714.9879996490479 63.358884185135196
715.3119996500016 63.35852744250896
715.6359996509552 63.351069778128036
715.9599996519089 63.32967657367121
716.2839996528626 63.28718641854478
716.6079996538163 63.2163074034337
716.9319996547699 63.11172859698854
717.2559996557236 62.97295704030086
717.5799996566773 62.806983648575525
717.903999657631 62.62899228672261
718.2279996585846 62.45986874657288
718.5519996595383 62.321042236232344
718.875999660492 62.22818257819877
719.1999996614456 62.186321225585985
719.5239996623993 62.18799981461529
719.847999663353 62.21502082647182
720.1719996643067 62.24389206878257
720.4959996652603 62.25257058238105
720.819999666214 62.2260535914348
721.1439996671677 62.15932091344852
721.4679996681214 62.05687484693512
721.791999669075 61.929998941475006
722.1159996700287 61.79249131098283
722.4399996709824 61.6568885529321
722.7639996719361 61.53222037454097
723.0879996728897 61.42303231487644
723.4119996738434 61.32931419748326
723.7359996747971 61.247133868015936
724.0599996757508 61.16993320721565
724.3839996767044 61.09009943981663
724.7079996776581 61.000556895280994
725.0319996786118 60.896626230507415
725.3559996795655 60.777601122799446
725.6799996805191 60.647814354855214
726.0039996814728 60.516176613831426
726.3279996824265 60.39377979142885
726.6519996833802 60.290857571776534
726.9759996843338 60.214547733161496
727.2999996852875 60.16689814017688
727.6239996862412 60.14480519138028
727.9479996871949 60.1421776012049
728.2719996881485 60.15151115248375
728.5959996891022 60.16603211117329
728.9199996900559 60.18017464212441
729.2439996910095 60.18787959791696
729.5679996919632 60.181218064974495
729.8919996929169 60.14947848043612
730.2159996938706 60.0800009862137
730.5399996948242 59.96136477665096
730.8639996957779 59.787876317311806
731.1879996967316 59.564255403602374
731.5119996976853 59.30758175081317
731.835999698639 59.04529010822068
732.1599996995926 58.809534576587524
732.4839997005463 58.629698920166916
732.8079997015 58.524479986463085
733.1319997024536 58.49648380632346
733.4559997034073 58.53177665172957
733.779999704361 58.60343102666503
734.1039997053147 58.678752459774664
734.4279997062683 58.72824186194247
734.751999707222 58.73269857587281
735.0759997081757 58.68708409949055
735.3999997091294 58.60083052419653
735.723999710083 58.493636687785205
736.0479997110367 58.38868622177617
736.3719997119904 58.306009581713255
736.6959997129441 58.25718042098269
737.0199997138977 58.24314451965461
737.3439997148514 58.255312628211335
737.6679997158051 58.27894655154168
737.9919997167588 58.29815044339316
738.3159997177124 58.299813449747624
738.6399997186661 58.27606919814335
738.9639997196198 58.224909659670054
739.2879997205735 58.14891821277661
739.6119997215271 58.05376777134103
739.9359997224808 57.946477140097386
740.2599997234345 57.83473791467183
740.5839997243881 57.72635103034849
740.9079997253418 57.6284892363915
741.2319997262955 57.54701196937159
741.5559997272492 57.48502927507478
741.8799997282028 57.44179447641479
742.2039997291565 57.411989801444015
742.5279997301102 57.3865281050277
742.8519997310639 57.354421720767824
743.1759997320175 57.3055523349179
743.4999997329712 57.23376925589445
743.8239997339249 57.13847333937872
744.1479997348786 57.02430191043127
744.4719997358322 56.89926142291582
744.7959997367859 56.772306627973535
745.1199997377396 56.65118168182281
745.4439997386933 56.54113469961675
745.7679997396469 56.44502649493746
746.0919997406006 56.364575111535316
746.4159997415543 56.30131435824303
746.739999742508 56.25608012858158
747.0639997434616 56.227660517439645
747.3879997444153 56.211221250735825
747.711999745369 56.19732294649924
748.0359997463227 56.173293453156056
748.3599997472763 56.126461420004325
748.68399974823 56.04897441104225
749.0079997491837 55.94210917941065
749.3319997501374 55.817573814483126
749.655999751091 55.69521203940437
749.9799997520447 55.596845208981875
750.3039997529984 55.538392918957534
750.627999753952 55.52347703163606
750.9519997549057 55.54071493810897
751.2759997558594 55.56605851196855
751.5999997568131 55.56981643563184
751.9239997577668 55.52580267521055
752.2479997587204 55.419689651713725
752.5719997596741 55.25351889507675
752.8959997606278 55.04487584806814
753.2199997615814 54.82116067359399
753.5439997625351 54.61098455536301
753.8679997634888 54.43576616154337
754.1919997644425 54.30424916177878
754.5159997653961 54.21157816936563
754.8399997663498 54.142951604733035
755.1639997673035 54.08009457701779
755.4879997682572 54.007777907945574
755.8119997692108 53.91867631270678
756.1359997701645 53.81541556612663
756.4599997711182 53.70888561652569
756.7839997720719 53.613234084143826
757.1079997730255 53.54078105285245
757.4319997739792 53.49857440588747
757.7559997749329 53.48655949723585
758.0799997758866 53.49809407753389
758.4039997768402 53.522418924363606
758.7279997777939 53.54817299617003
759.0519997787476 53.56565986142395
759.3759997797013 53.567529896384826
759.6999997806549 53.548985382983325
760.0239997816086 53.50693758819899
760.3479997825623 53.438731170943264
760.671999783516 53.34241913579984
760.9959997844696 53.21745330289344
761.3199997854233 53.06576362273686
761.643999786377 52.893132360124056
761.9679997873307 52.70885023766725
762.2919997882843 52.52487493108242
762.615999789238 52.35405075777214
762.9399997901917 52.20714893621457
763.2639997911454 52.0910059720108
763.587999792099 52.00753006257954
763.9119997930527 51.95367209420581
764.2359997940064 51.92278817394329
764.55999979496 51.9063677158941
764.8839997959137 51.89596498740366
765.2079997968674 51.88451152355009
765.5319997978211 51.86713786720094
765.8559997987747 51.841014597667936
766.1799997997284 51.804775881039326
766.5039998006821 51.75809498417044
766.8279998016358 51.70092675049222
767.1519998025894 51.63341261010427
767.4759998035431 51.5561696969433
767.7999998044968 51.47049880619629
768.1239998054505 51.37873830836956
768.4479998064041 51.28434934133735
768.7719998073578 51.19133237455037
769.0959998083115 51.103371935552026
769.4199998092652 51.02272248729433
769.7439998102188 50.94934334663859
770.0679998111725 50.8805318296311
770.3919998121262 50.81125317788432
770.7159998130799 50.73561236159315
771.0399998140335 50.648956281291596
771.3639998149872 50.549962103761665
771.6879998159409 50.44158331326306
772.0119998168946 50.33033703648976
772.3359998178482 50.22501532582049
772.6599998188019 50.133964147946585
772.9839998197556 50.062036662619846
773.3079998207093 50.00905547103222
773.6319998216629 49.970160963724695
773.9559998226166 49.93772835449741
774.2799998235703 49.9042577087915
774.603999824524 49.865225224760756
774.9279998254776 49.82048599245141
775.2519998264313 49.77371044877601
775.575999827385 49.73020616187031
775.8999998283387 49.69406465637893
776.2239998292923 49.665300456184355
776.547999830246 49.63887011917695
776.8719998311997 49.605763367718566
777.1959998321533 49.555305631287126
777.519999833107 49.478430315331316
777.8439998340607 49.37131611043836
778.1679998350144 49.237333099136464
778.491999835968 49.08697275681146
778.8159998369217 48.93573120064638
779.1399998378754 48.80032658818863
779.4639998388291 48.694230467765884
779.7879998397827 48.62377646859218
780.1119998407364 48.586610730782304
780.4359998416901 48.57208966104314
780.7599998426438 48.56427953824385
781.0839998435974 48.546919421188996
781.4079998445511 48.50783422143865
781.7319998455048 48.442220577422056
782.0559998464585 48.353306328241324
782.3799998474121 48.2501764785066
782.7039998483658 48.14392195737888
783.0279998493195 48.04330798399782
783.3519998502732 47.952176838831285
783.6759998512268 47.86921455185918
783.9999998521805 47.78987007116724
784.3239998531342 47.70982391897779
784.6479998540879 47.628262162840734
784.9719998550415 47.54912628993075
785.2959998559952 47.47992243359849
785.6199998569489 47.42813601292379
785.9439998579026 47.397224191958486
786.2679998588562 47.38390393994125
786.5919998598099 47.37758616932755
786.9159998607636 47.363073244674275
787.2399998617173 47.325545473708345
787.5639998626709 47.255719854645484
787.8879998636246 47.15343209428538
788.2119998645783 47.02818781481607
788.535999865532 46.896581051540046
788.8599998664856 46.77721633372413
789.1839998674393 46.68537887760913
789.507999868393 46.628957321725366
789.8319998693466 46.606621191123644
790.1559998703003 46.608872238929656
790.479999871254 46.621221457717596
790.8039998722077 46.628322557961425
791.1279998731613 46.61718121622758
791.451999874115 46.57915796670625
791.7759998750687 46.510665739094286
792.0999998760224 46.41261536776234
792.423999876976 46.289499143782365
792.7479998779297 46.14875808542484
793.0719998788834 46.0003545229037
793.3959998798371 45.856083491015156
793.7199998807907 45.72832652380175
794.0439998817444 45.628515778229634
794.3679998826981 45.565106483545335
794.6919998836518 45.54134732561994
795.0159998846054 45.55362258562886
795.3399998855591 45.591495670948106
795.6639998865128 45.63910542424146
795.9879998874665 45.67775065738301
796.3119998884201 45.69019756706148
796.6359998893738 45.66439677814349
796.9599998903275 45.59602638505736
797.2839998912812 45.489755751552444
797.6079998922348 45.35815921925967
797.9319998931885 45.21840231094217
798.2559998941422 45.08772148704521
798.5799998950959 44.97929415889795
798.9039998960495 44.899250547676765
799.2279998970032 44.84551910425542
799.5519998979569 44.809169434246286
799.8759998989105 44.77742700326668
800.1999998998642 44.73725982800406
800.5239999008179 44.67886844948019
800.8479999017716 44.59808275963575
801.1719999027252 44.496973306760495
801.4959999036789 44.38284874497999
801.8199999046326 44.265671369192
802.1439999055863 44.1552920311761
802.46799990654 44.059156095213396
802.7919999074936 43.980111046776166
803.1159999084473 43.91610154755882
803.439999909401 43.86106769017427
803.7639999103546 43.80684892189342
804.0879999113083 43.745796243787595
804.411999912262 43.67334072727398
804.7359999132157 43.58964067659969
805.0599999141693 43.499467386047115
805.383999915123 43.41133361073335
805.7079999160767 43.335306779598056
806.0319999170304 43.28001373679977
806.355999917984 43.24973620612859
806.6799999189377 43.24294023903733
807.0039999198914 43.252759584465196
807.3279999208451 43.26846134489742
807.6519999217987 43.27838424914686
807.9759999227524 43.273306201367426
808.2999999237061 43.24848545939398
808.6239999246598 43.20396594113832
808.9479999256134 43.14312905663292
809.2719999265671 43.070569521011485
809.5959999275208 42.98993951218016
809.9199999284745 42.902744400257994
810.2439999294281 42.80899209828481
810.5679999303818 42.7090722834976
810.8919999313355 42.606021212248876
811.2159999322892 42.50627675578243
811.5399999332428 42.41851415412287
811.8639999341965 42.35123411975656
812.1879999351502 42.30947670824169
812.5119999361038 42.2923244305198
812.8359999370575 42.29248028179623
813.1599999380112 42.297925206520546
813.4839999389649 42.29587553425492
813.8079999399185 42.27738323917318
814.1319999408722 42.2398955689542
814.4559999418259 42.187246802765536
814.7799999427796 42.12728865204087
815.1039999437332 42.06840549051697
815.4279999446869 42.015536226847
815.7519999456406 41.96821058751063
816.0759999465943 41.92160102602299
816.3999999475479 41.86890654297788
816.7239999485016 41.805012334498095
817.0479999494553 41.72931388332047
817.371999950409 41.6463793683079
817.6959999513626 41.564389313565094
818.0199999523163 41.49189406302738
818.34399995327 41.43437815639747
818.6679999542237 41.39206233747417
818.9919999551773 41.35992851402477
819.315999956131 41.32986351147031
819.6399999570847 41.29390956237823
819.9639999580384 41.24717759444033
820.287999958992 41.18920998719373
820.6119999599457 41.12356575100745
820.9359999608994 41.05579035157226
821.259999961853 40.990672045244516
821.5839999628067 40.930534906202126
821.9079999637604 40.87495463492585
822.2319999647141 40.82184691399108
822.5559999656678 40.76892092811011
822.8799999666214 40.71494486290646
823.2039999675751 40.6601326049541
823.5279999685288 40.6048294809055
823.8519999694824 40.5480652660665
824.1759999704361 40.48675584186608
824.4999999713898 40.41612154955064
824.8239999723435 40.3314102523107
825.1479999732971 40.23044322386866
825.4719999742508 40.116128355968776
825.7959999752045 39.997174252258766
826.1199999761582 39.88613610512119
826.4439999771118 39.795947901195056
826.7679999780655 39.73564523448983
827.0919999790192 39.70692174053056
827.4159999799729 39.70280425802643
827.7399999809265 39.7086727446625
828.0639999818802 39.70646482467116
828.3879999828339 39.680093202134465
828.7119999837876 39.620226133313366
829.0359999847412 39.527526601175936
829.3599999856949 39.41242688420099
829.6839999866486 39.292110091550505
830.0079999876023 39.18571549463015
830.3319999885559 39.108978368284205
830.6559999895096 39.06999489417201
830.9799999904633 39.06700807390488
831.303999991417 39.089489318121764
831.6279999923706 39.12092583744715
831.9519999933243 39.14336552581717
832.275999994278 39.1430330965074
832.5999999952317 39.11422852519311
832.9239999961853 39.06146784682115
833.247999997139 38.99893575012885
833.5719999980927 38.94685551311652
833.8959999990464 38.925901230311915
834.22 38.951008918966096
834.5440000009537 39.0261635211803
834.8680000019074 39.14164085410518
835.192000002861 39.27619157893634
835.5160000038147 39.402614216630276
835.8400000047684 39.495437947264094
836.1640000057221 39.53889508514089
836.4880000066757 39.53141606171687
836.8120000076294 39.48560979612766
837.1360000085831 39.42354863619367
837.4600000095368 39.36876868125562
837.7840000104904 39.33740463157351
838.1080000114441 39.33186884776112
838.4320000123978 39.33978391405342
838.7560000133515 39.337837391793414
839.0800000143051 39.29923266309646
839.4040000152588 39.20281767443855
839.7280000162125 39.040341595432814
840.0520000171662 38.81960876296981
840.3760000181198 38.56255226221775
840.7000000190735 38.299284051003966
841.0240000200272 38.06009115165854
841.3480000209809 37.86778472209634
841.6720000219345 37.733225962464175
841.9960000228882 37.65451197690438
842.3200000238419 37.619658586091234
842.6440000247956 37.61193176673062
842.9680000257492 37.61492502949955
843.2920000267029 37.616375250877645
843.6160000276566 37.60921124997419
843.9400000286103 37.590236087555326
844.2640000295639 37.55848829482798
844.5880000305176 37.51317792028913
844.9120000314713 37.452970556552636
845.236000032425 37.37723388728047
845.5600000333786 37.287584058468376
845.8840000343323 37.1887515769987
846.208000035286 37.08829704692279
846.5320000362397 36.994830007494926
846.8560000371933 36.9150446389892
847.180000038147 36.850781491477704
847.5040000391007 36.79829869354587
847.8280000400543 36.749392762357125
848.152000041008 36.6947856607818
848.4760000419617 36.62896797022509
848.8000000429154 36.55368949384669
849.124000043869 36.47914790002176
849.4480000448227 36.42204997296746
849.7720000457764 36.40099454863487
850.0960000467301 36.430384684589534
850.4200000476837 36.514967012041204
850.7440000486374 36.64753808221969
851.0680000495911 36.810121612843034
851.3920000505448 36.97904875308618
851.7160000514984 37.13267364028402
852.0400000524521 37.25906958355583
852.3640000534058 37.36164723409484
852.6880000543595 37.46040332653386
853.0120000553131 37.58867140600281
853.3360000562668 37.78608881695388
853.6600000572205 38.08938453856793
853.9840000581742 38.52244171743451
854.3080000591278 39.08823951404135
854.6320000600815 39.765361928432014
854.9560000610352 40.50887695197391
855.2800000619889 41.25612143239787
855.6040000629425 41.93660307349746
855.9280000638962 42.48370448315871
856.2520000648499 42.84547071103285
856.5760000658036 42.99223859707886
856.9000000667572 42.920055172337186
857.2240000677109 42.64851835204034
857.5480000686646 42.21443974777164
857.8720000696183 41.664098876308515
858.1960000705719 41.04499725205195
858.5200000715256 40.399907788878515
858.8440000724793 39.7642482330755
859.168000073433 39.16497075414939
859.4920000743866 38.62132857273062
859.8160000753403 38.14577138894609
860.140000076294 37.744031180121254
860.4640000772476 37.41530679223595
860.7880000782013 37.152484633209376
861.112000079155 36.943067464041185
861.4360000801087 36.771413185707544
861.7600000810623 36.622035443316854
862.084000082016 36.48230958692947
862.4080000829697 36.34461684229331
862.7320000839234 36.206736578499616
863.056000084877 36.070227766537
863.3800000858307 35.9380821326324
863.7040000867844 35.81251059252358
864.0280000877381 35.69375785779246
864.3520000886917 35.580728031671825
864.6760000896454 35.47284457586099
865.0000000905991 35.37153012076411
865.3240000915528 35.281040202107775
865.6480000925064 35.207467810503935
865.9720000934601 35.15651611727572
866.2960000944138 35.130920058504444
866.6200000953675 35.12837860828454
866.9440000963211 35.141066838843514
867.2680000972748 35.15728446200379
867.5920000982285 35.1645047501338
867.9160000991822 35.15292320943848
868.2400001001358 35.1183676514522
868.5640001010895 35.06338366969019
868.8880001020432 34.996250189617406
869.2120001029969 34.928568664836334
869.5360001039505 34.87225665052492
869.8600001049042 34.836917653261445
870.1840001058579 34.82811221383006
870.5080001068116 34.84726461713965
870.8320001077652 34.8929198434612
871.1560001087189 34.96195029681562
871.4800001096726 35.051303584934004
871.8040001106262 35.15886973998533
872.1280001115799 35.283264980199476
872.4520001125336 35.423054776083355
872.7760001134873 35.57542979701828
873.100000114441 35.73555807985299
873.4240001153946 35.89588530344074
873.7480001163483 36.04577286369622
874.072000117302 36.17267837202686
874.3960001182556 36.26307247410519
874.7200001192093 36.30414901651509
875.044000120163 36.286486048722495
875.3680001211167 36.206167889732164
875.6920001220703 36.06649073854666
876.016000123024 35.87864909176832
876.3400001239777 35.66051919037234
876.6640001249314 35.43349051814524
876.988000125885 35.21902879025177
877.3120001268387 35.03424204912347
877.6360001277924 34.88835162355484
877.9600001287461 34.78185215432217
878.2840001296997 34.7071979891833
878.6080001306534 34.651922308419635
878.9320001316071 34.60293466435765
879.2560001325608 34.550268916155204
879.5800001335144 34.48957371248315
879.9040001344681 34.422376872240996
880.2280001354218 34.354176077728845
880.5520001363755 34.29177368458344
880.8760001373291 34.24028022612215
881.2000001382828 34.201052100113394
881.5240001392365 34.17194603160138
881.8480001401902 34.14866416743071
882.1720001411438 34.12673530622753
882.4960001420975 34.10345606251715
882.8200001430512 34.07887103718078
883.1440001440048 34.054668310558036
883.4680001449585 34.03232908067667
883.7920001459122 34.01181198235323
884.1160001468659 33.99090162483573
884.4400001478195 33.966043706018155
884.7640001487732 33.93477799032329
885.0880001497269 33.89796994553964
885.4120001506806 33.86105732851017
885.7360001516342 33.83335757235656
886.0600001525879 33.82540024296009
886.3840001535416 33.844651403728534
886.7080001544953 33.89170107561195
887.0320001554489 33.9588913976751
887.3560001564026 34.03110044372676
887.6800001573563 34.08986374948146
888.00400015831 34.118744978979365
888.3280001592636 34.10823332704766
888.6520001602173 34.05862599787589
888.976000161171 33.97942132660499
889.3000001621247 33.88577159259769
889.6240001630783 33.79299764578101
889.948000164032 33.71146924698916
890.2720001649857 33.643853052025584
890.5960001659394 33.585428659965245
890.920000166893 33.527583817452054
891.2440001678467 33.46292696159745
891.5680001688004 33.389626159077736
891.892000169754 33.31332984382096
892.2160001707077 33.2458943008534
892.5400001716614 33.20094752881593
892.8640001726151 33.18817742484647
893.1880001735688 33.20927016124496
893.5120001745224 33.25608266568084
893.8360001754761 33.312229009065156
894.1600001764298 33.357930540986644
894.4840001773835 33.375686836423945
894.8080001783371 33.355235657185716
895.1320001792908 33.29635745283855
895.4560001802445 33.20833113962789
895.7800001811981 33.10624540300217
896.1040001821518 33.00650530238731
896.4280001831055 32.92223770659512
896.7520001840592 32.86036065243074
897.0760001850128 32.82108064388441
897.4000001859665 32.799487653163865
897.7240001869202 32.788739222893476
898.0480001878739 32.78281694454247
898.3720001888275 32.77806865809942
898.6960001897812 32.773813066995324
899.0200001907349 32.77140619768749
899.3440001916886 32.77197215041406
899.6680001926422 32.77481691043644
899.9920001935959 32.77656951261108
900.3160001945496 32.77139085125119
900.6400001955033 32.752454234501414
900.9640001964569 32.71397939073089
901.2880001974106 32.65301808665173
901.6120001983643 32.5706284109563
901.936000199318 32.472152492799474
902.2600002002716 32.36676312404913
902.5840002012253 32.265669720306285
902.908000202179 32.17969810086174
903.2320002031327 32.117126193040555
903.5560002040863 32.08202093765237
903.88000020504 32.07374871388187
904.2040002059937 32.08708796290238
904.5280002069474 32.11355034231194
904.852000207901 32.14327311905133
905.1760002088547 32.16683485824488
905.5000002098084 32.17668223415178
905.824000210762 32.1677944858119
906.1480002117157 32.13792660913318
906.4720002126694 32.08718851094206
906.7960002136231 32.017633255629704
907.1200002145767 31.933262714006453
907.4440002155304 31.840167159028365
907.7680002164841 31.746283866048923
908.0920002174378 31.660859755498443
908.4160002183914 31.593023516906786
908.7400002193451 31.549536357639028
909.0640002202988 31.532496868536494
909.3880002212525 31.537887555534812
909.7120002222061 31.55607525213704
910.0360002231598 31.57418365256782
910.3600002241135 31.57985552259225
910.6840002250672 31.565292571463402
911.0080002260208 31.529989425810577
911.3320002269745 31.480906239908915
911.6560002279282 31.429799499442804
911.9800002288819 31.38854076667353
912.3040002298355 31.36475891289354
912.6280002307892 31.358636257892172
912.9520002317429 31.36251034176947
913.2760002326966 31.363888000178886
913.6000002336502 31.35014919651253
913.9240002346039 31.313431033986177
914.2480002355576 31.25331589443935
914.5720002365113 31.176297865892323
914.8960002374649 31.093269421312723
915.2200002384186 31.015341911046562
915.5440002393723 30.94977546255769
915.868000240326 30.898377439088147
916.1920002412796 30.85815714381449
916.5160002422333 30.823786787703938
916.840000243187 30.791200411354573
917.1640002441407 30.759750836284706
917.4880002450943 30.731923491307796
917.812000246048 30.711570970224876
918.1360002470017 30.701243316587526
918.4600002479553 30.699413258069605
918.784000248909 30.699571139815674
919.1080002498627 30.69170428536436
919.4320002508164 30.66499527125559
919.75600025177 30.611567110591164
920.0800002527237 30.529745517932422
920.4040002536774 30.424814913936075
920.7280002546311 30.307945512626567
921.0520002555847 30.193483620536725
921.3760002565384 30.094896142616125
921.7000002574921 30.021633200038167
922.0240002584458 29.977000055959007
922.3480002593994 29.957703531605254
922.6720002603531 29.955498207006144
922.9960002613068 29.959677377950626
923.3200002622605 29.959768307071258
923.6440002632141 29.9477644011591
923.9680002641678 29.919563580756616
924.2920002651215 29.875143821159877
924.6160002660752 29.81752054898955
924.9400002670288 29.751762960980315
925.2640002679825 29.68361963584691
925.5880002689362 29.618146813413933
925.9120002698899 29.559048755030286
926.2360002708435 29.50843582985916
926.5600002717972 29.466816376338695
926.8840002727509 29.433282674256162
927.2080002737046 29.406142197344657
927.5320002746582 29.383202868006144
927.8560002756119 29.362013436529676
928.1800002765656 29.340379586258404
928.5040002775193 29.317021795449893
928.8280002784729 29.29177719363262
929.1520002794266 29.26562744105159
929.4760002803803 29.240321814788135
929.800000281334 29.217398609195033
930.1240002822876 29.19749690637507
930.4480002832413 29.17999419688298
930.772000284195 29.163047840337846
931.0960002851486 29.14418195522661
931.4200002861023 29.121349326548803
931.744000287056 29.09378956357616
932.0680002880097 29.06227657979722
932.3920002889633 29.02863920881705
932.716000289917 28.99464622010144
933.0400002908707 28.961204927067108
933.3640002918244 28.927786247767628
933.688000292778 28.892289130135897
934.0120002937317 28.852050279932165
934.3360002946854 28.80555578746898
934.6600002956391 28.753335800109834
934.9840002965927 28.69825605994296
935.3080002975464 28.64503800879775
935.6320002985001 28.598434926055937
935.9560002994538 28.56156709454329
936.2800003004074 28.534812338906153
936.6040003013611 28.515273144782512
936.9280003023148 28.497638946225667
937.2520003032685 28.47629056037821
937.5760003042221 28.447022162768835
937.9000003051758 28.408434633906335
938.2240003061295 28.362215875106664
938.5480003070832 28.31202457098159
938.8720003080368 28.261977441750943
939.1960003089905 28.215136709848764
939.5200003099442 28.17271111388228
939.8440003108979 28.134097291223984
940.1680003118515 28.097709061111377
940.4920003128052 28.06206373792267
940.8160003137589 28.026555612267693
941.1400003147126 27.991761673264328
941.4640003156662 27.959301827603976
941.7880003166199 27.93125008502793
942.1120003175736 27.90945531685201
942.4360003185272 27.89516556755185
942.7600003194809 27.88856129516295
943.0840003204346 27.888427635979777
943.4080003213883 27.89221266335707
943.732000322342 27.895916090561684
944.0560003232956 27.894311204147662
944.3800003242493 27.88167897694807
944.704000325203 27.85264538245538
945.0280003261566 27.80365336379143
945.3520003271103 27.734561263720114
945.676000328064 27.649286145058838
946.0000003290177 27.555765063333403
946.3240003299713 27.464891363204764
946.648000330925 27.388259620660023
946.9720003318787 27.335456035667917
947.2960003328324 27.31130647430435
947.620000333786 27.3143756038696
947.9440003347397 27.33716759944661
948.2680003356934 27.367657964687048
948.5920003366471 27.39203472253601
948.9160003376007 27.398193343130874
949.2400003385544 27.37872550465586
949.5640003395081 27.332373569440318
949.8880003404618 27.263701791178658
950.2120003414154 27.181726860988967
950.5360003423691 27.097750428482225
950.8600003433228 27.022944084508683
951.1840003442765 26.96632645748181
951.5080003452301 26.93338009105135
951.8320003461838 26.925282217428098
952.1560003471375 26.938932710387455
952.4800003480912 26.967687123548433
952.8040003490448 27.00225389560114
953.1280003499985 27.032254434316904
953.4520003509522 27.048431688756242
953.7760003519059 27.044727972493643
954.1000003528595 27.019619057049503
954.4240003538132 26.97645475228705
954.7480003547669 26.92244860954087
955.0720003557205 26.866617487989362
955.3960003566742 26.817052357082538
955.7200003576279 26.778735368766636
956.0440003585816 26.75253961252461
956.3680003595352 26.735353076863863
956.6920003604889 26.722026037818434
957.0160003614426 26.707975144901496
957.3400003623963 26.691090216352254
957.6640003633499 26.672422261738987
957.9880003643036 26.65557668176795
958.3120003652573 26.644574736778385
958.636000366211 26.641301073993535
958.9600003671646 26.64392022977814
959.2840003681183 26.64647039694766
959.608000369072 26.640339382163102
959.9320003700257 26.617023815148155
960.2560003709793 26.571051399530084
960.580000371933 26.50218351500144
960.9040003728867 26.415840823818794
961.2280003738404 26.321849858926825
961.552000374794 26.231879074413776
961.8760003757477 26.156232888614284
962.2000003767014 26.10142987108383
962.524000377655 26.069055774100065
962.8480003786087 26.055779975648584
963.1720003795624 26.05443810807589
963.4960003805161 26.05593089529157
963.8200003814698 26.051387938368336
964.1440003824234 26.03394809601058
964.4680003833771 25.999878659120995
964.7920003843308 25.948888479535768
965.1160003852845 25.884116387718397
965.4400003862381 25.811638855358957
965.7640003871918 25.7390206534622
966.0880003881455 25.673800003266877
966.4120003890991 25.622259446391045
966.7360003900528 25.58799445417389
967.0600003910065 25.57125348840051
967.3840003919602 25.569170273432906
967.7080003929138 25.576245864992085
968.0320003938675 25.585517488790828
968.3560003948212 25.59026381453203
968.6800003957749 25.585500050481127
969.0040003967285 25.569030315402397
969.3280003976822 25.542009708296575
969.6520003986359 25.508584576361343
969.9760003995896 25.475064398769987
970.3000004005432 25.44830506753913
970.6240004014969 25.43371090752772
970.9480004024506 25.43364649413207
971.2720004034043 25.446482220848022
971.5960004043579 25.466827242807273
971.9200004053116 25.48678387555648
972.2440004062653 25.498141862506174
972.568000407219 25.494985421839917
972.8920004081726 25.475690099219356
973.2160004091263 25.443958274261995
973.54000041008 25.40851802696226
973.8640004110337 25.380829221681402
974.1880004119873 25.37202423421895
974.512000412941 25.38992028227121
974.8360004138947 25.436958838134224
975.1600004148484 25.510088597000852
975.484000415802 25.602212109508923
975.8080004167557 25.705269022771418
976.1320004177094 25.813988889421324
976.456000418663 25.928671518465112
976.7800004196167 26.05640118321264
977.1040004205704 26.21046043198098
977.4280004215241 26.408255693015036
977.7520004224777 26.668201636779997
978.0760004234314 27.006890753015764
978.4000004243851 27.43807085270183
978.7240004253388 27.973089928878714
979.0480004262924 28.6231702643615
979.3720004272461 29.402862050389146
979.6960004281998 30.3333970154938
980.0200004291535 31.446416218138037
980.3440004301071 32.786591479581084
980.6680004310608 34.41306257129647
980.9920004320145 36.40039183270969
981.3160004329682 38.83852926935616
981.6400004339218 41.831759954329826
981.9640004348755 45.49485821043356
982.2880004358292 49.94587929128406
982.6120004367829 55.29301860313525
982.9360004377365 61.61390807116579
983.2600004386902 68.92834223125791
983.5840004396439 77.16717722719888
983.9080004405976 86.1428443186829
984.2320004415512 95.52997470050691
984.5560004425049 104.86554128755363
984.8800004434586 113.5745661325385
985.2040004444123 121.02362960942321
985.5280004453659 126.59748230941629
985.8520004463196 129.78677345015896
986.1760004472733 130.27026282912522
986.500000448227 127.97306840162763
986.8240004491806 123.08685363164648
987.1480004501343 116.04555742412985
987.472000451088 107.45999420777711
987.7960004520417 98.02557167129035
988.1200004529953 88.4219889652937
988.444000453949 79.22598214624911
988.7680004549027 70.8535325822652
989.0920004558564 63.538888701629475
989.41600045681 57.34915317811171
989.7400004577637 52.22448870853052
990.0640004587174 48.02950771652458
990.388000459671 44.60167677975064
990.7120004606247 41.787090752924364
991.0360004615784 39.45964816154624
991.3600004625321 37.525001930691936
991.6840004634857 35.91477796742975
992.0080004644394 34.577278143458045
992.3320004653931 33.469994809359726
992.6560004663468 32.55586304448356


==> img/B.Synth/Synth_creation/spectrum_2.dat <==
528.0399990987778 93.42983782491513
528.3639990997315 93.39716620381229
528.6879991006851 93.49777689963344
529.0119991016388 93.70690577516959
529.3359991025925 93.97425729309806
529.6599991035462 94.23770901264007
529.9839991044998 94.44065115325995
530.3079991054535 94.5463933942963
530.6319991064072 94.54452643646582
530.9559991073609 94.44908606553054
531.2799991083145 94.29227027723881
531.6039991092682 94.11930303958782
531.9279991102219 93.98871107058876
532.2519991111756 93.97935298687754
532.5759991121292 94.19996918593321
532.8999991130829 94.79747693602394
533.2239991140366 95.95884635365391
533.5479991149903 97.90111229312909
533.8719991159439 100.84954328032708
534.1959991168976 105.00436729830388
534.5199991178513 110.4984041363031
534.843999118805 117.35088904619222
535.1679991197586 125.4245533314494
535.4919991207123 134.3969641507711
535.815999121666 143.75642919938971
536.1399991226197 152.8306292420223
536.4639991235733 160.8543581553031
536.787999124527 167.07388112529534
537.1119991254807 170.86863262994018
537.4359991264344 171.86684365453
537.759999127388 170.0279459984484
538.0839991283417 165.66630684857648
538.4079991292954 159.40691886585736
538.731999130249 152.07937370591245
539.0559991312027 144.57337844656752
539.3799991321564 137.69315718052113
539.7039991331101 132.0468449487109
540.0279991340637 127.99128981659572
540.3519991350174 125.64042133027519
540.6759991359711 124.92329756809531
540.9999991369248 125.66055798460977
541.3239991378784 127.63163261207355
541.6479991388321 130.6107233704198
541.9719991397858 134.36551844180923
542.2959991407395 138.63242608666022
542.6199991416931 143.09215387851643
542.9439991426468 147.36624736564553
543.2679991436005 151.05003744794712
543.5919991445542 153.77643955745523
543.9159991455078 155.28823324568674
544.2399991464615 155.4967513631691
544.5639991474152 154.50104689718913
544.8879991483689 152.55774565931736
545.2119991493225 150.00999479857873
545.5359991502762 147.19727431503148
545.8599991512299 144.37258840840596
546.1839991521836 141.65216753525394
546.5079991531372 139.01368338553593
546.8319991540909 136.33810654053843
547.1559991550446 133.4757322776781
547.4799991559983 130.3163908535962
547.8039991569519 126.8415017280887
548.1279991579056 123.14171772967762
548.4519991588593 119.40040675473082
548.775999159813 115.85198093094608
549.0999991607666 112.73042259542821
549.4239991617203 110.22502524133867
549.747999162674 108.45364784453841
550.0719991636277 107.45521061177229
550.3959991645813 107.19780411697167
550.719999165535 107.59519863771825
551.0439991664887 108.52431238986932
551.3679991674423 109.83888490199553
551.691999168396 111.38201337920087
552.0159991693497 112.99999172174145
552.3399991703034 114.55698073411897
552.663999171257 115.94851302325685
552.9879991722107 117.11371382360556
553.3119991731644 118.0401262983698
553.6359991741181 118.75755509912403
553.9599991750717 119.32259145271335
554.2839991760254 119.79810363046782
554.6079991769791 120.23581779369057
554.9319991779328 120.66575530981189
555.2559991788864 121.09740573324879
555.5799991798401 121.52853236863751
555.9039991807938 121.95762381256276
556.2279991817475 122.39239478900014
556.5519991827011 122.84962969076746
556.8759991836548 123.34887997391961
557.1999991846085 123.9007833177304
557.5239991855622 124.49593329857255
557.8479991865158 125.10208992751276
558.1719991874695 125.67018937256891
558.4959991884232 126.1466200114121
558.8199991893769 126.48806608753102
559.1439991903305 126.67129581978422
559.4679991912842 126.69579221797598
559.7919991922379 126.57873455260832
560.1159991931916 126.34449648248854
560.4399991941452 126.01568965265147
560.7639991950989 125.60929461080013
561.0879991960526 125.13988964793474
561.4119991970063 124.6276543532643
561.7359991979599 124.10514808268277
562.0599991989136 123.61850370289069
562.3839991998673 123.22056215588148
562.707999200821 122.9592451817986
563.0319992017746 122.86420221454695
563.3559992027283 122.93605693363062
563.679999203682 123.14590977654231
564.0039992046356 123.44401598560566
564.3279992055893 123.77400920857924
564.651999206543 124.08912288487663
564.9759992074967 124.36318005776788
565.2999992084503 124.59201010199297
565.623999209404 124.78573598759326
565.9479992103577 124.95494124492895
566.2719992113114 125.09728858986068
566.595999212265 125.18999108175298
566.9199992132187 125.19277354769882
567.2439992141724 125.0618348208206
567.5679992151261 124.76679954133907
567.8919992160797 124.30628790736124
568.2159992170334 123.71766650340099
568.5399992179871 123.07381855547455
568.8639992189408 122.46470328557118
569.1879992198944 121.97276553430028
569.5119992208481 121.6491749015412
569.8359992218018 121.49813506000082
570.1599992227555 121.4767052081441
570.4839992237091 121.50945778045964
570.8079992246628 121.5139771565595
571.1319992256165 121.42639507018819
571.4559992265702 121.2212338084075
571.7799992275238 120.91659235518343
572.1039992284775 120.56302553677885
572.4279992294312 120.22294148965395
572.7519992303849 119.94722381639593
573.0759992313385 119.7591755640641
573.3999992322922 119.65099360134
573.7239992332459 119.59162653550146
574.0479992341996 119.54359439539479
574.3719992351532 119.48195509103962
574.6959992361069 119.40430475280651
575.0199992370606 119.32989922092797
575.3439992380142 119.28888949770288
575.6679992389679 119.30748553278828
575.9919992399216 119.39623916649545
576.3159992408753 119.5456593167472
576.639999241829 119.731260832557
576.9639992427826 119.92467998216158
577.2879992437363 120.1052213190598
577.61199924469 120.26700545687116
577.9359992456436 120.41810822917998
578.2599992465973 120.57199098934858
578.583999247551 120.73706352242127
578.9079992485047 120.90915018846673
579.2319992494583 121.06949850767577
579.555999250412 121.18991314773358
579.8799992513657 121.24413709744222
580.2039992523194 121.21767593988191
580.527999253273 121.1122154139159
580.8519992542267 120.94581553225034
581.1759992551804 120.74464669273645
581.4999992561341 120.53139841883822
581.8239992570877 120.31740007518931
582.1479992580414 120.09902600524963
582.4719992589951 119.85983752543224
582.7959992599488 119.57722612704265
583.1199992609024 119.23252128444574
583.4439992618561 118.82054011206105
583.7679992628098 118.35211633428763
584.0919992637635 117.85126812568225
584.4159992647171 117.34970689961175
584.7399992656708 116.87915559036877
585.0639992666245 116.46306173181242
585.3879992675782 116.11184143325046
585.7119992685318 115.8212574059192
586.0359992694855 115.57475000616586
586.3599992704392 115.34850439941404
586.6839992713928 115.11749075924905
587.0079992723465 114.86312259231198
587.3319992733002 114.57789754178725
587.6559992742539 114.26757280424385
587.9799992752075 113.94968501112099
588.3039992761612 113.64721144764086
588.6279992771149 113.38102239611075
588.9519992780686 113.16261952173019
589.2759992790222 112.9905222855461
589.5999992799759 112.8508050394679
589.9239992809296 112.7212776291678
590.2479992818833 112.58033062616289
590.5719992828369 112.41591379211721
590.8959992837906 112.22990215609097
591.2199992847443 112.03855715304404
591.543999285698 111.86717812308196
591.8679992866516 111.7412771169366
592.1919992876053 111.67844998113888
592.515999288559 111.68185185361142
592.8399992895127 111.73908038886503
593.1639992904663 111.82563897155113
593.48799929142 111.91084757455546
593.8119992923737 111.96496695214857
594.1359992933274 111.96511209710118
594.459999294281 111.89883240673576
594.7839992952347 111.76463761369722
595.1079992961884 111.5701133214927
595.431999297142 111.33025119457142
595.7559992980957 111.06532604001117
596.0799992990494 110.79958266639767
596.4039993000031 110.55930958709412
596.7279993009568 110.37035325668043
597.0519993019104 110.25658021681674
597.3759993028641 110.23633008043977
597.6999993038178 110.31882072251902
598.0239993047715 110.50146128844688
598.3479993057251 110.76961487859137
598.6719993066788 111.09714894059256
598.9959993076325 111.44937472816764
599.3199993085861 111.78895687594375
599.6439993095398 112.08179786157983
599.9679993104935 112.30141292349549
600.2919993114472 112.43105735877707
600.6159993124008 112.46315592852234
600.9399993133545 112.39606577264067
601.2639993143082 112.23161736020519
601.5879993152619 111.97341944576718
601.9119993162155 111.6280582380594
602.2359993171692 111.20993686550914
602.5599993181229 110.74510080448809
602.8839993190766 110.27077872849861
603.2079993200302 109.83188757754638
603.5319993209839 109.47189237393141
603.8559993219376 109.21978403511945
604.1799993228913 109.08015736135032
604.5039993238449 109.02862319113495
604.8279993247986 109.0171743335404
605.1519993257523 108.9881837456222
605.475999326706 108.89288732693647
605.7999993276596 108.70833070026434
606.1239993286133 108.44457950909259
606.447999329567 108.14146924066944
606.7719993305207 107.854324662622
607.0959993314743 107.63173304541124
607.419999332428 107.49701616515668
607.7439993333817 107.43885344718123
608.0679993343354 107.41419589638774
608.391999335289 107.36388199688054
608.7159993362427 107.23387608515095
609.0399993371964 106.99570798007925
609.36399933815 106.65768203059983
609.6879993391037 106.2621422777389
610.0119993400574 105.87074828192779
610.3359993410111 105.54266359437766
610.6599993419647 105.31461488259228
610.9839993429184 105.18942330707634
611.3079993438721 105.13567889264931
611.6319993448258 105.09920771324626
611.9559993457794 105.02099926902248
612.2799993467331 104.85616352058231
612.6039993476868 104.58687425910644
612.9279993486405 104.2260123867381
613.2519993495941 103.81201610659232
613.5759993505478 103.39673626641157
613.8999993515015 103.03198510624802
614.2239993524552 102.75716660200597
614.5479993534088 102.59147165845962
614.8719993543625 102.53131822667468
615.1959993553162 102.5528666065023
615.5199993562699 102.61790999506648
615.8439993572235 102.6801566856826
616.1679993581772 102.69192378403919
616.4919993591309 102.61108767134867
616.8159993600846 102.40861660969618
617.1399993610382 102.07443860449699
617.4639993619919 101.6213842227559
617.7879993629456 101.08602670399615
618.1119993638993 100.52298222788583
618.4359993648529 99.99499615769619
618.7599993658066 99.56074201994785
619.0839993667603 99.25994826543256
619.407999367714 99.10384653978527
619.7319993686676 99.07395010439784
620.0559993696213 99.12840316527114
620.379999370575 99.21608544979772
620.7039993715287 99.29190019265965
621.0279993724823 99.33055357079505
621.351999373436 99.33241054273972
621.6759993743897 99.31845499655529
621.9999993753434 99.31908002903037
622.323999376297 99.35878566556816
622.6479993772507 99.44284507688045
622.9719993782044 99.55222150333597
623.295999379158 99.64562607686454
623.6199993801117 99.67044026742623
623.9439993810654 99.5804399152238
624.2679993820191 99.35157103390758
624.5919993829727 98.99152487159606
624.9159993839264 98.53997273225882
625.2399993848801 98.06030862289057
625.5639993858338 97.62315870484461
625.8879993867874 97.2874588896
626.2119993877411 97.0860303348904
626.5359993886948 97.01666937702663
626.8599993896485 97.04301532119221
627.1839993906021 97.10581909269946
627.5079993915558 97.13950859933688
627.8319993925095 97.0884803079802
628.1559993934632 96.9198263303007
628.4799993944168 96.63010568114751
628.8039993953705 96.24316770533972
629.1279993963242 95.80081404855551
629.4519993972779 95.35186657567925
629.7759993982315 94.9411917697491
630.0999993991852 94.60145588320343
630.4239994001389 94.3507977063684
630.7479994010926 94.19280153039708
631.0719994020462 94.11874101768001
631.3959994029999 94.10964849640101
631.7199994039536 94.13774349731555
632.0439994049073 94.16885873851997
632.3679994058609 94.16475975730746
632.6919994068146 94.08878005360256
633.0159994077683 93.91498064887456
633.339999408722 93.63673352148206
633.6639994096756 93.27184103017417
633.9879994106293 92.86319459135638
634.311999411583 92.46893495841508
634.6359994125366 92.14532145368089
634.9599994134903 91.92992234862506
635.283999414444 91.82865868365171
635.6079994153977 91.81328979724756
635.9319994163513 91.83037872214538
636.255999417305 91.81909845249406
636.5799994182587 91.73156769786517
636.9039994192124 91.54780727196963
637.227999420166 91.28131967129569
637.5519994211197 90.97233151717268
637.8759994220734 90.67228685164234
638.1999994230271 90.4264321820258
638.5239994239807 90.26096747437315
638.8479994249344 90.17901759660371
639.1719994258881 90.16429953382386
639.4959994268418 90.18817557012417
639.8199994277954 90.21683965956174
640.1439994287491 90.21751971632837
640.4679994297028 90.16161552924697
640.7919994306565 90.02599952990388
641.1159994316101 89.79647639744958
641.4399994325638 89.47405139421629
641.7639994335175 89.08022552202421
642.0879994344712 88.65947831875549
642.4119994354248 88.27462881312965
642.7359994363785 87.99177002966887
643.0599994373322 87.86012625879373
643.3839994382859 87.89348055403596
643.7079994392395 88.05986341097868
644.0319994401932 88.28554595565798
644.3559994411469 88.47524420517854
644.6799994421006 88.5410169267413
645.0039994430542 88.43069082583693
645.3279994440079 88.14553684629449
645.6519994449616 87.74058045956001
645.9759994459152 87.30727331298014
646.2999994468689 86.94288425248897
646.6239994478226 86.71968343627239
646.9479994487763 86.66311843181164
647.27199944973 86.74652827039348
647.5959994506836 86.90201716575072
647.9199994516373 87.04439137912091
648.243999452591 87.0997864017244
648.5679994535446 87.02678724644669
648.8919994544983 86.8267314434757
649.215999455452 86.53982872422614
649.5399994564057 86.2284818491583
649.8639994573593 85.95627194670101
650.187999458313 85.76952082291778
650.5119994592667 85.68509267638859
650.8359994602204 85.68731066522746
651.159999461174 85.7345977021664
651.4839994621277 85.77330270717408
651.8079994630814 85.753287275014
652.1319994640351 85.6412575164472
652.4559994649887 85.42856127104291
652.7799994659424 85.13235788217541
653.1039994668961 84.79021792498342
653.4279994678498 84.44932249162002
653.7519994688034 84.15472237966463
654.0759994697571 83.93874875162433
654.3999994707108 83.81320632450868
654.7239994716645 83.76851853652136
655.0479994726181 83.77896775155351
655.3719994735718 83.8108145108753
655.6959994745255 83.83245670811927
656.0199994754792 83.82291088332045
656.3439994764328 83.77629377686213
656.6679994773865 83.70185109635044
656.9919994783402 83.6181909297349
657.3159994792939 83.54491522645208
657.6399994802475 83.49377384678914
657.9639994812012 83.46211823837228
658.2879994821549 83.43251677492788
658.6119994831085 83.37801750216369
658.9359994840622 83.27187851915453
659.2599994850159 83.09848133680048
659.5839994859696 82.86145844076437
659.9079994869232 82.58459993198352
660.2319994878769 82.30491877577974
660.5559994888306 82.06107677448298
660.8799994897843 81.8794302198884
661.2039994907379 81.7647318155403
661.5279994916916 81.69827749156039
661.8519994926453 81.64487643942243
662.175999493599 81.56745312996007
662.4999994945526 81.44130775820803
662.8239994955063 81.26348930941136
663.14799949646 81.05338399556003
663.4719994974137 80.84491402671358
663.7959994983673 80.67312948034977
664.119999499321 80.56103950913703
664.4439995002747 80.5117067189224
664.7679995012284 80.5080533002048
665.091999502182 80.52048928629084
665.4159995031357 80.51829533488764
665.7399995040894 80.47914967148178
666.0639995050431 80.3952720881779
666.3879995059967 80.27388318031188
666.7119995069504 80.13121747451311
667.0359995079041 79.98508161025015
667.3599995088578 79.8484141897521
667.6839995098114 79.72630818369345
668.0079995107651 79.61600483771534
668.3319995117188 79.5092977197699
668.6559995126725 79.39637066847612
668.9799995136261 79.26959239131243
669.3039995145798 79.12550088035078
669.6279995155335 78.96523869638403
669.9519995164871 78.79450478256642
670.2759995174408 78.62246490129316
670.5999995183945 78.45926501127478
670.9239995193482 78.31420208800286
671.2479995203018 78.19372748623113
671.5719995212555 78.0989208712433
671.8959995222092 78.02491702906043
672.2199995231629 77.96209498469958
672.5439995241165 77.89918513552085
672.8679995250702 77.82782214766468
673.1919995260239 77.74641770999973
673.5159995269776 77.66269434424336
673.8399995279312 77.59312326029841
674.1639995288849 77.55780848153637
674.4879995298386 77.5736806585841
674.8119995307923 77.64809157474551
675.1359995317459 77.7743955641271
675.4599995326996 77.9312661689472
675.7839995336533 78.0868507686168
676.107999534607 78.204705118981
676.4319995355606 78.25094607380063
676.7559995365143 78.20049501280562
677.079999537468 78.04047656287408
677.4039995384217 77.77253426083341
677.7279995393753 77.41208570653355
678.051999540329 76.98605794309786
678.3759995412827 76.53044966110308
678.6999995422364 76.0864681383623
679.02399954319 75.69501465089371
679.3479995441437 75.38979847449548
679.6719995450974 75.19163398630863
679.995999546051 75.10448903340648
680.3199995470047 75.113398692662
680.6439995479584 75.18693428914762
680.9679995489121 75.28380087973044
681.2919995498657 75.36098050659562
681.6159995508194 75.3836633408165
681.9399995517731 75.33251700600424
682.2639995527268 75.2086839991286
682.5879995536804 75.03410696265814
682.9119995546341 74.84497264570103
683.2359995555878 74.6828268585956
683.5599995565415 74.5818965040477
683.8839995574951 74.55805926129925
684.2079995584488 74.60249490791819
684.5319995594025 74.68071668029327
684.8559995603562 74.73983969275265
685.1799995613098 74.72193619503426
685.5039995622635 74.58074562196877
685.8279995632172 74.2965910878887
686.1519995641709 73.88486225612976
686.4759995651245 73.39675977387165
686.7999995660782 72.90974141474061
687.1239995670319 72.50970053377286
687.4479995679856 72.27054998425326
687.7719995689392 72.23626370306941
688.0959995698929 72.40969842881225
688.4199995708466 72.75272381375574
688.7439995718003 73.19662284339572
689.0679995727539 73.6599305687997
689.3919995737076 74.06831267073555
689.7159995746613 74.36994889455238
690.039999575615 74.5440296719003
690.3639995765686 74.59833914336275
690.6879995775223 74.55958819744329
691.011999578476 74.46158647713483
691.3359995794297 74.33352552151908
691.6599995803833 74.1925226614455
691.983999581337 74.04322777600991
692.3079995822907 73.88072032962947
692.6319995832444 73.69673770355497
692.955999584198 73.48574703976107
693.2799995851517 73.24669454977686
693.6039995861054 72.98352396496286
693.927999587059 72.70351073547678
694.2519995880127 72.41488530976777
694.5759995889664 72.12671698430388
694.8999995899201 71.84986038838768
695.2239995908737 71.59751085309853
695.5479995918274 71.38474520500607
695.8719995927811 71.22670100137238
696.1959995937348 71.13444515273986
696.5199995946884 71.11005349331532
696.8439995956421 71.14383579915678
697.1679995965958 71.21409390301007
697.4919995975495 71.29104865236104
697.8159995985031 71.34441728582475
698.1399995994568 71.35047336321922
698.4639996004105 71.29812536463332
698.7879996013642 71.19030300036633
699.1119996023178 71.04037047675308
699.4359996032715 70.86763597950663
699.7599996042252 70.68995526392996
700.0839996051789 70.51795245718935
700.4079996061325 70.35416825257896
700.7319996070862 70.19438059510867
701.0559996080399 70.0311722129126
701.3799996089936 69.85770676240449
701.7039996099472 69.67137048628074
702.0279996109009 69.47483697458257
702.3519996118546 69.27469124518124
702.6759996128083 69.0807968452983
702.9999996137619 68.9050618693988
703.3239996147156 68.75837789962573
703.6479996156693 68.6483787972274
703.971999616623 68.57801290712248
704.2959996175766 68.54420285068484
704.6199996185303 68.53852578214558
704.943999619484 68.5478630050131
705.2679996204376 68.55757410401303
705.5919996213913 68.55556323612326
705.915999622345 68.5342691531782
706.2399996232987 68.49175186680372
706.5639996242523 68.42969307344109
706.887999625206 68.35018140784409
707.2119996261597 68.25400312936365
707.5359996271134 68.13956589465566
707.859999628067 68.00407589319472
708.1839996290207 67.84710634460463
708.5079996299744 67.67336539444632
708.8319996309281 67.49338880138208
709.1559996318817 67.32213783327208
709.4799996328354 67.17433082080362
709.8039996337891 67.05843354526276
710.1279996347428 66.97268036016919
710.4519996356964 66.9050727323739
710.7759996366501 66.83839574666503
711.0999996376038 66.7577066061823
711.4239996385575 66.65708749471722
711.7479996395111 66.54339476955899
712.0719996404648 66.43496024357367
712.3959996414185 66.3543120665847
712.7199996423722 66.31861510846039
713.0439996433258 66.33238685990585
713.3679996442795 66.38391254090216
713.6919996452332 66.44768906388214
714.0159996461869 66.4918461015527
714.3399996471405 66.48728561087913
714.6639996480942 66.41572608330983
714.9879996490479 66.27246239250064
715.3119996500016 66.06599022607362
715.6359996509552 65.8159024912559
715.9599996519089 65.54736745957736
716.2839996528626 65.28597598010732
716.6079996538163 65.05542550272403
716.9319996547699 64.87462892591054
717.2559996557236 64.75538623083163
717.5799996566773 64.70171226442511
717.903999657631 64.70909028184903
718.2279996585846 64.76491105188842
718.5519996595383 64.8503092451155
718.875999660492 64.9440464866606
719.1999996614456 65.02682486443977
719.5239996623993 65.08385832917142
719.847999663353 65.10614769004212
720.1719996643067 65.09033718952438
720.4959996652603 65.03749122268945
720.819999666214 64.95137432227247
721.1439996671677 64.83672408631715
721.4679996681214 64.70007924895215
721.791999669075 64.55034343164598
722.1159996700287 64.3976576009263
722.4399996709824 64.25162686325608
722.7639996719361 64.1180383247054
723.0879996728897 63.99628253693053
723.4119996738434 63.87964907088397
723.7359996747971 63.757953711637875
724.0599996757508 63.62211234652251
724.3839996767044 63.46956292964502
724.7079996776581 63.308110598779784
725.0319996786118 63.15448319159185
725.3559996795655 63.02945546703151
725.6799996805191 62.951379426502626
726.0039996814728 62.929146846480066
726.3279996824265 62.959050913520606
726.6519996833802 63.02591578828844
726.9759996843338 63.10712271703757
727.2999996852875 63.177837423405194
727.6239996862412 63.21514211781531
727.9479996871949 63.19978578719751
728.2719996881485 63.11656246970703
728.5959996891022 62.95423187421927
728.9199996900559 62.707104301639035
729.2439996910095 62.379468020224294
729.5679996919632 61.98950720628987
729.8919996929169 61.57090410644394
730.2159996938706 61.169431169182516
730.5399996948242 60.83402346520457
730.8639996957779 60.60566973338903
731.1879996967316 60.504710464076375
731.5119996976853 60.524312881264876
731.835999698639 60.63367556975391
732.1599996995926 60.78758395813805
732.4839997005463 60.939959423226576
732.8079997015 61.05746441248643
733.1319997024536 61.12588204627416
733.4559997034073 61.14693626309409
733.779999704361 61.130685037041054
734.1039997053147 61.08567544764718
734.4279997062683 61.01228698481307
734.751999707222 60.903048733098096
735.0759997081757 60.74958974208744
735.3999997091294 60.55197559666098
735.723999710083 60.3250748032422
736.0479997110367 60.098021693133916
736.3719997119904 59.906647489614734
736.6959997129441 59.78166555915483
737.0199997138977 59.735912424199164
737.3439997148514 59.757564896869674
737.6679997158051 59.81407148001596
737.9919997167588 59.86408529005758
738.3159997177124 59.87243644523957
738.6399997186661 59.822894095192716
738.9639997196198 59.723682417899994
739.2879997205735 59.60347101611837
739.6119997215271 59.499389159416
739.9359997224808 59.44123251020078
740.2599997234345 59.43840509127099
740.5839997243881 59.47533016538989
740.9079997253418 59.51655105705519
741.2319997262955 59.51873178204237
741.5559997272492 59.445279351304485
741.8799997282028 59.2792086915952
742.2039997291565 59.029743263410055
742.5279997301102 58.7296967592657
742.8519997310639 58.4251854117091
743.1759997320175 58.16261854303186
743.4999997329712 57.97532370909556
743.8239997339249 57.874497993267305
744.1479997348786 57.848521989620316
744.4719997358322 57.86839686991966
744.7959997367859 57.89719902481957
745.1199997377396 57.9013353345566
745.4439997386933 57.85993718468481
745.7679997396469 57.769139164536355
746.0919997406006 57.64036749599622
746.4159997415543 57.49476412322392
746.739999742508 57.355737017228016
747.0639997434616 57.242986459528936
747.3879997444153 57.16833583048004
747.711999745369 57.13482601555989
748.0359997463227 57.138182217974084
748.3599997472763 57.169215030031395
748.68399974823 57.215641276854775
749.0079997491837 57.262980496233055
749.3319997501374 57.29588615442428
749.655999751091 57.29921060198925
749.9799997520447 57.26056443439838
750.3039997529984 57.17381678566373
750.627999753952 57.04159571913389
750.9519997549057 56.876437619710174
751.2759997558594 56.698860011242544
751.5999997568131 56.53162857901094
751.9239997577668 56.39283074770783
752.2479997587204 56.28961758051734
752.5719997596741 56.215828805886474
752.8959997606278 56.15504569627757
753.2199997615814 56.08714504525937
753.5439997625351 55.996298176606814
753.8679997634888 55.87747475299473
754.1919997644425 55.739082736061086
754.5159997653961 55.599951819727956
754.8399997663498 55.481157002062645
755.1639997673035 55.397189048816514
755.4879997682572 55.350397582384986
755.8119997692108 55.33024250996423
756.1359997701645 55.31571499432096
756.4599997711182 55.2824389728506
756.7839997720719 55.21134177278961
757.1079997730255 55.09423917145062
757.4319997739792 54.93561320233529
757.7559997749329 54.74987131040817
758.0799997758866 54.55642479904996
758.4039997768402 54.37407393626665
758.7279997777939 54.21632060340393
759.0519997787476 54.0893122672799
759.3759997797013 53.99308344721507
759.6999997806549 53.923358007785296
760.0239997816086 53.87379486892111
760.3479997825623 53.83908225046537
760.671999783516 53.81523168726203
760.9959997844696 53.79897301175049
761.3199997854233 53.78702836397608
761.643999786377 53.77495507936804
761.9679997873307 53.75737136579475
762.2919997882843 53.72820735287078
762.615999789238 53.68218690441593
762.9399997901917 53.616897189030496
763.2639997911454 53.53408501755847
763.587999792099 53.439352685558845
763.9119997930527 53.34056953629793
764.2359997940064 53.245555000394965
764.55999979496 53.15906476318328
764.8839997959137 53.08056527875394
765.2079997968674 53.00347696346133
765.5319997978211 52.91630151049998
765.8559997987747 52.80676349713775
766.1799997997284 52.66657408162546
766.5039998006821 52.49502585132705
766.8279998016358 52.30032780345411
767.1519998025894 52.098775424198216
767.4759998035431 51.91072870224902
767.7999998044968 51.75409585826358
768.1239998054505 51.639330299954516
768.4479998064041 51.56577429049127
768.7719998073578 51.52168927165465
769.0959998083115 51.487755956323994
769.4199998092652 51.44256728406282
769.7439998102188 51.369644791454704
770.0679998111725 51.2619368093105
770.3919998121262 51.12406698391247
770.7159998130799 50.97234028651477
771.0399998140335 50.829817292299076
771.3639998149872 50.719167633876346
771.6879998159409 50.656476998953465
772.0119998168946 50.64709255710277
772.3359998178482 50.68289512658678
772.6599998188019 50.74353938846725
772.9839998197556 50.80143145799662
773.3079998207093 50.8286374679665
773.6319998216629 50.804096764867055
773.9559998226166 50.71883947078105
774.2799998235703 50.57854892185606
774.603999824524 50.40193131569827
774.9279998254776 50.216292696989846
775.2519998264313 50.05163950316693
775.575999827385 49.93359175001351
775.8999998283387 49.877023002684915
776.2239998292923 49.882790702437916
776.547999830246 49.937672692156106
776.8719998311997 50.016358027476365
777.1959998321533 50.08725726014425
777.519999833107 50.1202750357086
777.8439998340607 50.093559579339136
778.1679998350144 49.99827662486942
778.491999835968 49.84041680134422
778.8159998369217 49.638458991301405
779.1399998378754 49.4178927401466
779.4639998388291 49.206122647903285
779.7879998397827 49.02611539556587
780.1119998407364 48.89151071864079
780.4359998416901 48.80570785475655
780.7599998426438 48.76178915872113
781.0839998435974 48.7446783076901
781.4079998445511 48.73511087454361
781.7319998455048 48.71249180686211
782.0559998464585 48.658989790636
782.3799998474121 48.5632430538055
782.7039998483658 48.422784793286105
783.0279998493195 48.244996897238224
783.3519998502732 48.045623442837666
783.6759998512268 47.84559978474597
783.9999998521805 47.6662140047314
784.3239998531342 47.52450317513481
784.6479998540879 47.42918887508128
784.9719998550415 47.37957237282315
785.2959998559952 47.36682845257178
785.6199998569489 47.37701107151772
785.9439998579026 47.39610827597992
786.2679998588562 47.41325554526394
786.5919998598099 47.42226183393818
786.9159998607636 47.422181308122916
787.2399998617173 47.41459975669434
787.5639998626709 47.39966085815319
787.8879998636246 47.374163704166634
788.2119998645783 47.33175447765242
788.535999865532 47.26475072466841
788.8599998664856 47.16763365970631
789.1839998674393 47.04042904436188
789.507999868393 46.89024761027127
789.8319998693466 46.73027989687846
790.1559998703003 46.576408783628715
790.479999871254 46.442673667845675
790.8039998722077 46.33696559832207
791.1279998731613 46.25890452336336
791.451999874115 46.200964378827855
791.7759998750687 46.15186631657815
792.0999998760224 46.10108435775944
792.423999876976 46.04297523116994
792.7479998779297 45.97907818500848
793.0719998788834 45.91742310283171
793.3959998798371 45.86898448799001
793.7199998807907 45.84276485502814
794.0439998817444 45.84066485773282
794.3679998826981 45.853958351028844
794.6919998836518 45.86397493427904
795.0159998846054 45.845932568779325
795.3399998855591 45.775467655578844
795.6639998865128 45.63807643618183
795.9879998874665 45.435569531143585
796.3119998884201 45.187857982566115
796.6359998893738 44.930175188345984
796.9599998903275 44.7043545969172
797.2839998912812 44.54716675874582
797.6079998922348 44.478942498193135
797.9319998931885 44.49653149920834
798.2559998941422 44.57335191643587
798.5799998950959 44.6664473563266
798.9039998960495 44.729323141623865
799.2279998970032 44.72646039070154
799.5519998979569 44.64432118531807
799.8759998989105 44.495717649601694
800.1999998998642 44.314996272341276
800.5239999008179 44.14599106557178
800.8479999017716 44.027175498817954
801.1719999027252 43.978519307236034
801.4959999036789 43.99490969667094
801.8199999046326 44.04855642063108
802.1439999055863 44.09949186066512
802.46799990654 44.11006665968822
802.7919999074936 44.05837049404649
803.1159999084473 43.94564827533206
803.439999909401 43.79507798342426
803.7639999103546 43.642288528834044
804.0879999113083 43.522585180783345
804.411999912262 43.45890336991512
804.7359999132157 43.45417446374978
805.0599999141693 43.49215420082643
805.383999915123 43.54523999448238
805.7079999160767 43.58402842419419
806.0319999170304 43.58671043588937
806.355999917984 43.5450956410357
806.6799999189377 43.46373256360083
807.0039999198914 43.35419162665437
807.3279999208451 43.22817950352138
807.6519999217987 43.09260694792912
807.9759999227524 42.94816072429559
808.2999999237061 42.791918558829735
808.6239999246598 42.62199069448504
808.9479999256134 42.44243370355815
809.2719999265671 42.26521675402284
809.5959999275208 42.108266106692255
809.9199999284745 41.99079494090577
810.2439999294281 41.927029407259
810.5679999303818 41.92117081193659
810.8919999313355 41.96530418265291
811.2159999322892 42.04073264647383
811.5399999332428 42.12261535510409
811.8639999341965 42.186021934980246
812.1879999351502 42.21088393552382
812.5119999361038 42.184990955826706
812.8359999370575 42.10511740210899
813.1599999380112 41.97657379036883
813.4839999389649 41.81079373722635
813.8079999399185 41.62240484979236
814.1319999408722 41.42824016068076
814.4559999418259 41.24613501589766
814.7799999427796 41.09332737478102
815.1039999437332 40.98441214196273
815.4279999446869 40.928584331193875
815.7519999456406 40.92701706033694
816.0759999465943 40.97124172674497
816.3999999475479 41.04310906700758
816.7239999485016 41.11774202910544
817.0479999494553 41.169166173229215
817.371999950409 41.17590703956343
817.6959999513626 41.12633057786982
818.0199999523163 41.021831358182105
818.34399995327 40.876300685018705
818.6679999542237 40.712304258678785
818.9919999551773 40.55549085225442
819.315999956131 40.42810518204076
819.6399999570847 40.343529487541396
819.9639999580384 40.30377320846652
820.287999958992 40.30026779476581
820.6119999599457 40.31733612017025
820.9359999608994 40.33667478115137
821.259999961853 40.3427630236306
821.5839999628067 40.32700112139161
821.9079999637604 40.28819255953138
822.2319999647141 40.231195188396974
822.5559999656678 40.1638989780189
822.8799999666214 40.09347807875654
823.2039999675751 40.0239438082199
823.5279999685288 39.95537279719494
823.8519999694824 39.885358843109486
824.1759999704361 39.81142644277012
824.4999999713898 39.733315604252155
824.8239999723435 39.654057639216845
825.1479999732971 39.57905283081258
825.4719999742508 39.51404375934519
825.7959999752045 39.462269847042535
826.1199999761582 39.4226668849096
826.4439999771118 39.38920079446834
826.7679999780655 39.35219777647692
827.0919999790192 39.301092939557606
827.4159999799729 39.22830763038959
827.7399999809265 39.13263638604407
828.0639999818802 39.0195965997114
828.3879999828339 38.89995377052308
828.7119999837876 38.78631401137495
829.0359999847412 38.688718021621916
829.3599999856949 38.61199380042737
829.6839999866486 38.55558077085479
830.0079999876023 38.51551764891721
830.3319999885559 38.487653387768304
830.6559999895096 38.46955520557985
830.9799999904633 38.461353944141344
831.303999991417 38.46382373051746
831.6279999923706 38.47481587507982
831.9519999933243 38.48504849219163
832.275999994278 38.47664487798676
832.5999999952317 38.42509295770782
832.9239999961853 38.30306613784874
833.247999997139 38.08557577772297
833.5719999980927 37.754707043796785
833.8959999990464 37.30445909535275
834.22 36.74495517287268
834.5440000009537 36.10727121328307
834.8680000019074 35.44692412007358
835.192000002861 34.843311916660674
835.5160000038147 34.39239754705369
835.8400000047684 34.19086647826894
836.1640000057221 34.31299205858573
836.4880000066757 34.78616974087978
836.8120000076294 35.5719234709365
837.1360000085831 36.560402883779055
837.4600000095368 37.584944144119326
837.7840000104904 38.455456143929666
838.1080000114441 39.00356560014387
838.4320000123978 39.12575033042196
838.7560000133515 38.811102447657625
839.0800000143051 38.14567523653112
839.4040000152588 37.28965574828481
839.7280000162125 36.4336777772055
840.0520000171662 35.7480372115368
840.3760000181198 35.34033180736314
840.7000000190735 35.23426449401003
841.0240000200272 35.374817849431615
841.3480000209809 35.65497964149613
841.6720000219345 35.95410090610731
841.9960000228882 36.17500576238232
842.3200000238419 36.26749309581865
842.6440000247956 36.232125496409616
842.9680000257492 36.10768239104529
843.2920000267029 35.94888243473017
843.6160000276566 35.80449189133035
843.9400000286103 35.70343893752902
844.2640000295639 35.64954420971532
844.5880000305176 35.62754173692225
844.9120000314713 35.614476321678524
845.236000032425 35.58857521376546
845.5600000333786 35.53535063029619
845.8840000343323 35.45114025262253
846.208000035286 35.34216010495939
846.5320000362397 35.22036762006114
846.8560000371933 35.09984394016902
847.180000038147 34.99560142364095
847.5040000391007 34.921927775477535
847.8280000400543 34.88986059772557
848.152000041008 34.90329693038741
848.4760000419617 34.95454039996054
848.8000000429154 35.02171003552943
849.124000043869 35.068920869970526
849.4480000448227 35.050196306651486
849.7720000457764 34.918165025373085
850.0960000467301 34.63583079733046
850.4200000476837 34.187830362704695
850.7440000486374 33.589400887507715
851.0680000495911 32.889180198604734
851.3920000505448 32.16394011551781
851.7160000514984 31.50561385722868
852.0400000524521 31.003259938148133
852.3640000534058 30.72371120300705
852.6880000543595 30.696321423212687
853.0120000553131 30.905738696301228
853.3360000562668 31.294893240103704
853.6600000572205 31.778797556698077
853.9840000581742 32.265972804528296
854.3080000591278 32.68196391235004
854.6320000600815 32.98722947394332
854.9560000610352 33.184388622576954
855.2800000619889 33.31275586937261
855.6040000629425 33.431044742296706
855.9280000638962 33.593775375416534
856.2520000648499 33.82998494781999
856.5760000658036 34.13142632764579
856.9000000667572 34.45393204033725
857.2240000677109 34.73204180540799
857.5480000686646 34.89990720216067
857.8720000696183 34.911965391672666
858.1960000705719 34.75639840341817
858.5200000715256 34.456106404311555
858.8440000724793 34.05800469835775
859.168000073433 33.61770910326049
859.4920000743866 33.18499508239297
859.8160000753403 32.79340390383384
860.140000076294 32.45992604402365
860.4640000772476 32.1896247417352
860.7880000782013 31.981548422908972
861.112000079155 31.83418968024358
861.4360000801087 31.745042035672824
861.7600000810623 31.706456105089856
862.084000082016 31.703098330518106
862.4080000829697 31.7123043581336
862.7320000839234 31.707908670405498
863.056000084877 31.66790250961269
863.3800000858307 31.58318531630948
863.7040000867844 31.462220108459505
864.0280000877381 31.328660538006627
864.3520000886917 31.21311218916955
864.6760000896454 31.14181326309317
865.0000000905991 31.1269086153024
865.3240000915528 31.162096549853544
865.6480000925064 31.225175358417
865.9720000934601 31.287170433873253
866.2960000944138 31.32353710108442
866.6200000953675 31.323023641710204
866.9440000963211 31.291549324551617
867.2680000972748 31.24894885436667
867.5920000982285 31.22026818692185
867.9160000991822 31.225520030889825
868.2400001001358 31.271388430143578
868.5640001010895 31.348321662865963
868.8880001020432 31.43344236378578
869.2120001029969 31.4978688491946
869.5360001039505 31.5158456826018
869.8600001049042 31.473061961303777
870.1840001058579 31.370817795422408
870.5080001068116 31.22516233238108
870.8320001077652 31.0622751693848
871.1560001087189 30.911115159235475
871.4800001096726 30.795545427655107
871.8040001106262 30.72849203959299
872.1280001115799 30.70891019315233
872.4520001125336 30.722757812677116
872.7760001134873 30.748096061167228
873.100000114441 30.76112295519704
873.4240001153946 30.74333278908254
873.7480001163483 30.68679550164742
874.072000117302 30.596795894398326
874.3960001182556 30.490433335337556
874.7200001192093 30.390942101314756
875.044000120163 30.319415553932796
875.3680001211167 30.287189555097047
875.6920001220703 30.2920034620981
876.016000123024 30.317155466441932
876.3400001239777 30.33734876328432
876.6640001249314 30.328512665806876
876.988000125885 30.275617602099363
877.3120001268387 30.179319325193806
877.6360001277924 30.056944958569385
877.9600001287461 29.935625660283325
878.2840001296997 29.842229643104638
878.6080001306534 29.793680652586936
878.9320001316071 29.790468250248466
879.2560001325608 29.815960900732847
879.5800001335144 29.843136609948836
879.9040001344681 29.844800587730507
880.2280001354218 29.80266913543628
880.5520001363755 29.71267572348586
880.8760001373291 29.584959073915964
881.2000001382828 29.438852171571863
881.5240001392365 29.29421364348275
881.8480001401902 29.163745240270263
882.1720001411438 29.05031709083555
882.4960001420975 28.94798457208964
882.8200001430512 28.84653281559197
883.1440001440048 28.738506180765903
883.4680001449585 28.62427616072069
883.7920001459122 28.51347130615572
884.1160001468659 28.4220858892796
884.4400001478195 28.36692872626971
884.7640001487732 28.359420811975767
885.0880001497269 28.400747386370515
885.4120001506806 28.480332001554082
885.7360001516342 28.578218837670022
886.0600001525879 28.670176970702997
886.3840001535416 28.733047694656964
886.7080001544953 28.75021124337717
887.0320001554489 28.715110495684616
887.3560001564026 28.63179750623024
887.6800001573563 28.5138582711408
888.00400015831 28.381600386087932
888.3280001592636 28.257882967374577
888.6520001602173 28.16333057649903
888.976000161171 28.11208827015932
889.3000001621247 28.108291370664055
889.6240001630783 28.14452084088951
889.948000164032 28.20330443344396
890.2720001649857 28.261790374797613
890.5960001659394 28.298901204556262
890.920000166893 28.301647714305776
891.2440001678467 28.269403291914198
891.5680001688004 28.21416513675868
891.892000169754 28.155885006561977
892.2160001707077 28.114974986336005
892.5400001716614 28.10422101875475
892.8640001726151 28.122740595753324
893.1880001735688 28.154456622089487
893.5120001745224 28.17370958146075
893.8360001754761 28.155150407416798
894.1600001764298 28.082877129529084
894.4840001773835 27.957516035096123
894.8080001783371 27.79790335232183
895.1320001792908 27.63522253094918
895.4560001802445 27.502598774883296
895.7800001811981 27.42468368780018
896.1040001821518 27.41010048176646
896.4280001831055 27.449125932776386
896.7520001840592 27.519165824176785
897.0760001850128 27.59358960986792
897.4000001859665 27.650625466195248
897.7240001869202 27.678903881187086
898.0480001878739 27.678102681262462
898.3720001888275 27.656338207804513
898.6960001897812 27.623416624663875
899.0200001907349 27.586029073133233
899.3440001916886 27.54614918537868
899.6680001926422 27.501908612242556
899.9920001935959 27.45108143221895
900.3160001945496 27.39344504760089
900.6400001955033 27.331375439026097
900.9640001964569 27.2684516867065
901.2880001974106 27.20596534662792
901.6120001983643 27.140425050976017
901.936000199318 27.06485134899341
902.2600002002716 26.971320639192957
902.5840002012253 26.85504087140771
902.908000202179 26.719357788431513
903.2320002031327 26.57684921611277
903.5560002040863 26.445695796395746
903.88000020504 26.343288789273114
904.2040002059937 26.27890102042981
904.5280002069474 26.248768083050223
904.852000207901 26.235890860794978
905.1760002088547 26.215273238134955
905.5000002098084 26.163375616459902
905.824000210762 26.067956970804843
906.1480002117157 25.93423267502658
906.4720002126694 25.785069132080235
906.7960002136231 25.654637457149576
907.1200002145767 25.576333143675907
907.4440002155304 25.570835286082755
907.7680002164841 25.638202148684723
908.0920002174378 25.756851065514326
908.4160002183914 25.89046734171252
908.7400002193451 26.000221862470447
909.0640002202988 26.057903576039227
909.3880002212525 26.05478763440452
909.7120002222061 26.003007916514758
910.0360002231598 25.929509129932928
910.3600002241135 25.86473844696862
910.6840002250672 25.830062055217578
911.0080002260208 25.829848419445387
911.3320002269745 25.850921177396614
911.6560002279282 25.868393669992898
911.9800002288819 25.85602647585982
912.3040002298355 25.796915339245654
912.6280002307892 25.689848475160854
912.9520002317429 25.550113347986407
913.2760002326966 25.403075706096406
913.6000002336502 25.274218108863117
913.9240002346039 25.179820866027736
914.2480002355576 25.122013063319653
914.5720002365113 25.089593717515854
914.8960002374649 25.06265987202886
915.2200002384186 25.02182979970421
915.5440002393723 24.956179455112625
915.868000240326 24.866410746368018
916.1920002412796 24.763424812510607
916.5160002422333 24.66322323790844
916.840000243187 24.579912482143904
917.1640002441407 24.52019208314922
917.4880002450943 24.48181245557628
917.812000246048 24.455133482008268
918.1360002470017 24.42852041615365
918.4600002479553 24.394037954845896
918.784000248909 24.350959347585825
919.1080002498627 24.306516083621382
919.4320002508164 24.27312954711969
919.75600025177 24.263375545392282
920.0800002527237 24.284375010873504
920.4040002536774 24.33476294221997
920.7280002546311 24.404308153019986
921.0520002555847 24.476229958986643
921.3760002565384 24.532068330082502
921.7000002574921 24.556691937369113
922.0240002584458 24.54247605346767
922.3480002593994 24.490564307870557
922.6720002603531 24.4089596532228
922.9960002613068 24.309287903883146
923.3200002622605 24.202336748798167
923.6440002632141 24.094302664538382
923.9680002641678 23.985851380267103
924.2920002651215 23.87360841338474
924.6160002660752 23.753628283946703
924.9400002670288 23.62448514801035
925.2640002679825 23.490301027205184
925.5880002689362 23.361432673913207
925.9120002698899 23.251043055473698
926.2360002708435 23.170426323916974
926.5600002717972 23.12485282420266
926.8840002727509 23.110420308078233
927.2080002737046 23.114064752302564
927.5320002746582 23.11799925170781
927.8560002756119 23.105881358627084
928.1800002765656 23.068897263294836
928.5040002775193 23.0090268541569
928.8280002784729 22.93895230473174
929.1520002794266 22.877363138323968
929.4760002803803 22.841260400599545
929.800000281334 22.83977199841438
930.1240002822876 22.87073953078966
930.4480002832413 22.92178185055903
930.772000284195 22.97517072179378
931.0960002851486 23.014486914878823
931.4200002861023 23.03078246318731
931.744000287056 23.025238755785917
932.0680002880097 23.007287712314636
932.3920002889633 22.98933253018676
932.716000289917 22.981366325870052
933.0400002908707 22.986653657236214
933.3640002918244 23.000350939020375
933.688000292778 23.01294006501208
934.0120002937317 23.01419763179428
934.3360002946854 22.99657504287516
934.6600002956391 22.958179088078627
934.9840002965927 22.902496618572624
935.3080002975464 22.835085854481235
935.6320002985001 22.76067327267062
935.9560002994538 22.681488992189735
936.2800003004074 22.597225421951077
936.6040003013611 22.50718261165189
936.9280003023148 22.41221385447177
937.2520003032685 22.316045158584604
937.5760003042221 22.224762684335566
937.9000003051758 22.144539619805204
938.2240003061295 22.079711114815236
938.5480003070832 22.030517197042734
938.8720003080368 21.992739850633043
939.1960003089905 21.960877687239762
939.5200003099442 21.931143902815382
939.8440003108979 21.903701136134217
940.1680003118515 21.88377705151357
940.4920003128052 21.87934149466669
940.8160003137589 21.8968203668142
941.1400003147126 21.936430023031427
941.4640003156662 21.989421681813077
941.7880003166199 22.038537891365458
942.1120003175736 22.061486614411454
942.4360003185272 22.03731320317288
942.7600003194809 21.954249147901773
943.0840003204346 21.81547285967057
943.4080003213883 21.640297004815917
943.732000322342 21.460601742127263
944.0560003232956 21.313059675395987
944.3800003242493 21.228866221553744
944.704000325203 21.224202245127664
945.0280003261566 21.29483500448621
945.3520003271103 21.415777263708407
945.676000328064 21.54751588507064
946.0000003290177 21.646638275354867
946.3240003299713 21.677873495295884
946.648000330925 21.623520286441607
946.9720003318787 21.48768174617027
947.2960003328324 21.29514606948865
947.620000333786 21.083957197714525
947.9440003347397 20.894573894471556
948.2680003356934 20.75949045473369
948.5920003366471 20.695844143578142
948.9160003376007 20.703008589576246
949.2400003385544 20.764938721107132
949.5640003395081 20.856119771694516
949.8880003404618 20.949969946231842
950.2120003414154 21.024785957434972
950.5360003423691 21.066954637244912
950.8600003433228 21.071968943335182
951.1840003442765 21.042657694550734
951.5080003452301 20.985878522924953
951.8320003461838 20.91008766669045
952.1560003471375 20.823830838568693
952.4800003480912 20.7351326743665
952.8040003490448 20.651681403688293
953.1280003499985 20.57991034922419
953.4520003509522 20.52408923803331
953.7760003519059 20.484704345158935
954.1000003528595 20.457642871602673
954.4240003538132 20.435654570898254
954.7480003547669 20.41017198810183
955.0720003557205 20.373942354515382
955.3960003566742 20.32464109269912
955.7200003576279 20.265227361999454
956.0440003585816 20.20253917929908
956.3680003595352 20.144421266134557
956.6920003604889 20.095588634756066
957.0160003614426 20.054582747808016
957.3400003623963 20.013598440884977
957.6640003633499 19.961538932563883
957.9880003643036 19.888704959017126
958.3120003652573 19.791575524970387
958.636000366211 19.67547435894491
958.9600003671646 19.55469679592024
959.2840003681183 19.448956739815575
959.608000369072 19.377507406510944
959.9320003700257 19.35289480136863
960.2560003709793 19.376997358382887
960.580000371933 19.440556053321572
960.9040003728867 19.526044328814994
961.2280003738404 19.612439970448275
961.552000374794 19.680287974326994
961.8760003757477 19.716770501880752
962.2000003767014 19.717192313221602
962.524000377655 19.68474171364753
962.8480003786087 19.628019837794646
963.1720003795624 19.557933203319244
963.4960003805161 19.485863244663584
963.8200003814698 19.42108180560234
964.1440003824234 19.369945462380795
964.4680003833771 19.33588077586158
964.7920003843308 19.319678320040822
965.1160003852845 19.319588388362543
965.4400003862381 19.33095165400638
965.7640003871918 19.346631904944328
966.0880003881455 19.358187997380973
966.4120003890991 19.356427347039503
966.7360003900528 19.332896180589977
967.0600003910065 19.282167786791238
967.3840003919602 19.202936524845043
967.7080003929138 19.098809376232357
968.0320003938675 18.97915865786309
968.3560003948212 18.85770433068302
968.6800003957749 18.749858889377638
969.0040003967285 18.669954424759496
969.3280003976822 18.627378122012004
969.6520003986359 18.624227768036736
969.9760003995896 18.653821375615404
970.3000004005432 18.701756309952135
970.6240004014969 18.74947307974989
970.9480004024506 18.778669964365363
971.2720004034043 18.776596645117838
971.5960004043579 18.740047198151657
971.9200004053116 18.676238458578908
972.2440004062653 18.600657280490584
972.568000407219 18.53246677639173
972.8920004081726 18.487890013356875
973.2160004091263 18.474299074377956
973.54000041008 18.487004172680365
973.8640004110337 18.510473439740853
974.1880004119873 18.523553567969174
974.512000412941 18.5068229916306
974.8360004138947 18.45017261398174
975.1600004148484 18.35766505375315
975.484000415802 18.24730944225199
975.8080004167557 18.14602346539559
976.1320004177094 18.080314701218253
976.456000418663 18.066244109504154
976.7800004196167 18.103320526900593
977.1040004205704 18.17403478224919
977.4280004215241 18.24911378579195
977.7520004224777 18.296988416444155
978.0760004234314 18.294789347205853
978.4000004243851 18.235251081351407
978.7240004253388 18.12764455775423
979.0480004262924 17.992508298290755
979.3720004272461 17.852701815369787
979.6960004281998 17.7240002544023
980.0200004291535 17.609131477664942
980.3440004301071 17.498630710895387
980.6680004310608 17.37686548335001
980.9920004320145 17.23082464632141
981.3160004329682 17.058150671050843
981.6400004339218 16.87112501481928
981.9640004348755 16.69426504255665
982.2880004358292 16.557486095105453
982.6120004367829 16.487084662068447
982.9360004377365 16.49750109064079
983.2600004386902 16.587567710868594
983.5840004396439 16.740370648684227
983.9080004405976 16.926820914644004
984.2320004415512 17.112538814266593
984.5560004425049 17.263914194263123
984.8800004434586 17.35313982281263
985.2040004444123 17.361910601767644
985.5280004453659 17.28346901978517
985.8520004463196 17.123740884923045
986.1760004472733 16.90026478032135
986.500000448227 16.63996178898534
986.8240004491806 16.375234687812192
987.1480004501343 16.137718670098955
987.472000451088 15.952289107634238
987.7960004520417 15.832274168158058
988.1200004529953 15.776876841295223
988.444000453949 15.772249492877801
988.7680004549027 15.796393959067432
989.0920004558564 15.825669418205772
989.41600045681 15.841278962584205
989.7400004577637 15.834073413624631
990.0640004587174 15.806973747834089
990.388000459671 15.773623713906394
990.7120004606247 15.753900300979401
991.0360004615784 15.768830711613054
991.3600004625321 15.834520731186073
991.6840004634857 15.95698404092827
992.0080004644394 16.129737944412156
992.3320004653931 16.334252920708558
992.6560004663468 16.54250184460681


==> img/B.Synth/Synth_creation/spectrum_3.dat <==
528.0399990987778 35.05672932622819
528.3639990997315 35.1332003616218
528.6879991006851 35.249106061624495
529.0119991016388 35.404041190058294
529.3359991025925 35.589719779411126
529.6599991035462 35.78956023647559
529.9839991044998 35.98013260997856
530.3079991054535 36.134873007417134
530.6319991064072 36.23000208334442
530.9559991073609 36.25041275914591
531.2799991083145 36.19445672557996
531.6039991092682 36.07596626859122
531.9279991102219 35.922287318001466
532.2519991111756 35.76895258807704
532.5759991121292 35.65257661841086
532.8999991130829 35.603511202666375
533.2239991140366 35.639895808313064
533.5479991149903 35.76514026739941
533.8719991159439 35.96925541312674
534.1959991168976 36.23365489127838
534.5199991178513 36.53777106207909
534.843999118805 36.865014225339166
535.1679991197586 37.20587144773127
535.4919991207123 37.55674245317917
535.815999121666 37.91522655118632
536.1399991226197 38.273807975528264
536.4639991235733 38.61454184790784
536.787999124527 38.907072948300325
537.1119991254807 39.11267515061283
537.4359991264344 39.19335350995482
537.759999127388 39.12284420529402
538.0839991283417 38.896326975707034
538.4079991292954 38.53466968259754
538.731999130249 38.081355894413925
539.0559991312027 37.59333202863903
539.3799991321564 37.12825095045216
539.7039991331101 36.73200440278232
540.0279991340637 36.43122491067676
540.3519991350174 36.231526343704715
540.6759991359711 36.1213845812232
540.9999991369248 36.080226253071196
541.3239991378784 36.086201036908285
541.6479991388321 36.12160790565687
541.9719991397858 36.17503948848981
542.2959991407395 36.24019805396206
542.6199991416931 36.31281115914557
542.9439991426468 36.38823441149971
543.2679991436005 36.46039484751135
543.5919991445542 36.52212309187069
543.9159991455078 36.56713959532818
544.2399991464615 36.59144878949636
544.5639991474152 36.594255364763015
544.8879991483689 36.5778121182187
545.2119991493225 36.546021198793945
545.5359991502762 36.5028442765679
545.8599991512299 36.451348293601576
546.1839991521836 36.393320699883226
546.5079991531372 36.32883215031729
546.8319991540909 36.25639577472876
547.1559991550446 36.17320661522568
547.4799991559983 36.0749857261975
547.8039991569519 35.95633932983961
548.1279991579056 35.81166586990668
548.4519991588593 35.63688928113818
548.775999159813 35.431833524466256
549.0999991607666 35.202284217366476
549.4239991617203 34.96053679325237
549.747999162674 34.72356692129736
550.0719991636277 34.50955623983589
550.3959991645813 34.33396562835889
550.719999165535 34.2059574453162
551.0439991664887 34.12683102081066
551.3679991674423 34.09124335921937
551.691999168396 34.09022867396201
552.0159991693497 34.114728153369136
552.3399991703034 34.15795697993612
552.663999171257 34.21609371144044
552.9879991722107 34.28637533021701
553.3119991731644 34.364190751823266
553.6359991741181 34.4409760654939
553.9599991750717 34.50420633829912
554.2839991760254 34.540308444453316
554.6079991769791 34.53888618120402
554.9319991779328 34.49686269583876
555.2559991788864 34.42028521503778
555.5799991798401 34.32317303758592
555.9039991807938 34.22292866649881
556.2279991817475 34.13483548800566
556.5519991827011 34.06777451550245
556.8759991836548 34.02176760600168
557.1999991846085 33.98988465149312
557.5239991855622 33.96299768694471
557.8479991865158 33.93446618363985
558.1719991874695 33.90349950103685
558.4959991884232 33.8756566601753
558.8199991893769 33.86000424597802
559.1439991903305 33.86450360713599
559.4679991912842 33.89179998817699
559.7919991922379 33.937140698737906
560.1159991931916 33.98972788939654
560.4399991941452 34.036388876317325
560.7639991950989 34.0662861996703
561.0879991960526 34.07453806365108
561.4119991970063 34.06298912693794
561.7359991979599 34.03870198440288
562.0599991989136 34.010655350354575
562.3839991998673 33.98625181284549
562.707999200821 33.96861790543922
563.0319992017746 33.955878339315646
563.3559992027283 33.942862057050085
563.679999203682 33.92331029601327
564.0039992046356 33.89191328950426
564.3279992055893 33.84581231539025
564.651999206543 33.784817695932624
564.9759992074967 33.71084627488317
565.2999992084503 33.627108935741894
565.623999209404 33.53780100371576
565.9479992103577 33.44840691131731
566.2719992113114 33.3657849428335
566.595999212265 33.29813823072565
566.9199992132187 33.2540513543966
567.2439992141724 33.24010180504248
567.5679992151261 33.258676845598906
567.8919992160797 33.30625457666939
568.2159992170334 33.372555191100055
568.5399992179871 33.44167875738472
568.8639992189408 33.495931440649315
569.1879992198944 33.520462258384384
569.5119992208481 33.50714766804682
569.8359992218018 33.457016473647734
570.1599992227555 33.379651966814286
570.4839992237091 33.290148138122284
570.8079992246628 33.20427163185587
571.1319992256165 33.13395684058204
571.4559992265702 33.084206399167385
571.7799992275238 33.052656199092006
572.1039992284775 33.03181751571002
572.4279992294312 33.012712873077454
572.7519992303849 32.98850394044632
573.0759992313385 32.9560727594224
573.3999992322922 32.91597909970585
573.7239992332459 32.87105373802696
574.0479992341996 32.823840099165
574.3719992351532 32.774602946132454
574.6959992361069 32.72130636745968
575.0199992370606 32.66139087172054
575.3439992380142 32.594399396726914
575.6679992389679 32.52375892684056
575.9919992399216 32.45663593262877
576.3159992408753 32.40163577085927
576.639999241829 32.36524741136562
576.9639992427826 32.348340366230474
577.2879992437363 32.344684701012035
577.61199924469 32.34202226542282
577.9359992456436 32.32563643918609
578.2599992465973 32.28360196745294
578.583999247551 32.21135654178071
578.9079992485047 32.113786003351585
579.2319992494583 32.00379844952957
579.555999250412 31.8985523535694
579.8799992513657 31.813824188058046
580.2039992523194 31.758702630798105
580.527999253273 31.73314478433623
580.8519992542267 31.72789797434264
581.1759992551804 31.727743706456664
581.4999992561341 31.71661122277
581.8239992570877 31.682224998527904
582.1479992580414 31.61951861107072
582.4719992589951 31.531843457933494
582.7959992599488 31.42977565857726
583.1199992609024 31.327658730762387
583.4439992618561 31.239316778548044
583.7679992628098 31.174788619017995
584.0919992637635 31.138246208511816
584.4159992647171 31.12735220721515
584.7399992656708 31.134184384209977
585.0639992666245 31.147703102694944
585.3879992675782 31.15662340383317
585.7119992685318 31.15204629198443
586.0359992694855 31.129277966446878
586.3599992704392 31.088411919342303
586.6839992713928 31.03389287251748
587.0079992723465 30.972644012932182
587.3319992733002 30.911783000419366
587.6559992742539 30.85651283234665
587.9799992752075 30.808853875598203
588.3039992761612 30.76796798009294
588.6279992771149 30.73139553363165
588.9519992780686 30.696768730901493
589.2759992790222 30.663435500734824
589.5999992799759 30.633295772064685
589.9239992809296 30.61052144125846
590.2479992818833 30.599743167439016
590.5719992828369 30.60376595726639
590.8959992837906 30.621837608645716
591.2199992847443 30.648648652385415
591.543999285698 30.67517556842646
591.8679992866516 30.691029810205055
592.1919992876053 30.687382831807653
592.515999288559 30.65969455782807
592.8399992895127 30.60915628654198
593.1639992904663 30.542341574345613
593.48799929142 30.46939032754102
593.8119992923737 30.40109285107121
594.1359992933274 30.345931453885843
594.459999294281 30.307892265374765
594.7839992952347 30.285873700638252
595.1079992961884 30.274959509292362
595.431999297142 30.2679296075358
595.7559992980957 30.257339087166798
596.0799992990494 30.23704961168592
596.4039993000031 30.2029339769874
596.7279993009568 30.153313617617044
597.0519993019104 30.088566060962176
597.3759993028641 30.01096573609027
597.6999993038178 29.924978783140887
598.0239993047715 29.83765607443304
598.3479993057251 29.75791386795891
598.6719993066788 29.69555154505486
598.9959993076325 29.659257799361935
599.3199993085861 29.653434987540905
599.6439993095398 29.67596680466714
599.9679993104935 29.71752388636451
600.2919993114472 29.763067530333277
600.6159993124008 29.79556532411395
600.9399993133545 29.800952330659282
601.2639993143082 29.772181315799024
601.5879993152619 29.711123007015203
601.9119993162155 29.62741766895293
602.2359993171692 29.53435744187531
602.5599993181229 29.443953108721008
602.8839993190766 29.363509744526244
603.2079993200302 29.294260673702105
603.5319993209839 29.232704702399953
603.8559993219376 29.174329578393262
604.1799993228913 29.11689790427739
604.5039993238449 29.062242391377954
604.8279993247986 29.01522875638831
605.1519993257523 28.980462428074933
605.475999326706 28.958931943472297
605.7999993276596 28.94579292311814
606.1239993286133 28.931249490979585
606.447999329567 28.903905210742284
606.7719993305207 28.855632508390524
607.0959993314743 28.7860501658818
607.419999332428 28.703526456720475
607.7439993333817 28.62284473161426
608.0679993343354 28.559988228574916
608.391999335289 28.52580291974941
608.7159993362427 28.521492866192318
609.0399993371964 28.537432040248856
609.36399933815 28.55611998193191
609.6879993391037 28.55836204152293
610.0119993400574 28.53000491789899
610.3359993410111 28.46677446709131
610.6599993419647 28.375256301584376
610.9839993429184 28.270055580316818
611.3079993438721 28.16864268090993
611.6319993448258 28.085512167701197
611.9559993457794 28.028131355182623
612.2799993467331 27.99556239922615
612.6039993476868 27.980266895385956
612.9279993486405 27.97164356478511
613.2519993495941 27.959628054486213
613.5759993505478 27.937435490452735
613.8999993515015 27.902173572771577
614.2239993524552 27.85419300114936
614.5479993534088 27.795734383675722
614.8719993543625 27.729699032528174
615.1959993553162 27.659100385128696
615.5199993562699 27.587111730746745
615.8439993572235 27.517839842275094
616.1679993581772 27.456739263984566
616.4919993591309 27.410074890952355
616.8159993600846 27.383328093036088
617.1399993610382 27.379506222563357
617.4639993619919 27.397913165182057
617.7879993629456 27.433460202588357
618.1119993638993 27.477551040495257
618.4359993648529 27.519881883977536
618.7599993658066 27.550309991521726
619.0839993667603 27.56125259779018
619.407999367714 27.549186263058704
619.7319993686676 27.514584187408506
620.0559993696213 27.461415898594485
620.379999370575 27.395966726278086
620.7039993715287 27.325746948556773
621.0279993724823 27.257992083662934
621.351999373436 27.19833456134459
621.6759993743897 27.150141742948414
621.9999993753434 27.113614592872256
622.323999376297 27.085812867250098
622.6479993772507 27.06159430768803
622.9719993782044 27.03512760492692
623.295999379158 27.00212788922181
623.6199993801117 26.961544651396295
623.9439993810654 26.91591368229739
624.2679993820191 26.870454055436
624.5919993829727 26.830927700159496
624.9159993839264 26.800906406699756
625.2399993848801 26.779255596192748
625.5639993858338 26.75973542341083
625.8879993867874 26.732757128586567
626.2119993877411 26.68835465119671
626.5359993886948 26.620169841617656
626.8599993896485 26.52851994581689
627.1839993906021 26.42113803246995
627.5079993915558 26.31130343449669
627.8319993925095 26.21439777613987
628.1559993934632 26.143668421552007
628.4799993944168 26.106134449794514
628.8039993953705 26.1009599777078
629.1279993963242 26.120123511856104
629.4519993972779 26.150544030889677
629.7759993982315 26.177799846154024
630.0999993991852 26.189798417741137
630.4239994001389 26.17901434248439
630.7479994010926 26.14394385314155
631.0719994020462 26.08872350545996
631.3959994029999 26.021808403861662
631.7199994039536 25.954029362269964
632.0439994049073 25.896242725204058
632.3679994058609 25.857514483977386
632.6919994068146 25.843208726639716
633.0159994077683 25.85343492276743
633.339999408722 25.882491418180887
633.6639994096756 25.91990985964952
633.9879994106293 25.951990067595382
634.311999411583 25.964914525509634
634.6359994125366 25.94866868863567
634.9599994134903 25.89946893921105
635.283999414444 25.82089592413548
635.6079994153977 25.7231408911704
635.9319994163513 25.62005437732956
636.255999417305 25.525212720577418
636.5799994182587 25.448332060774618
636.9039994192124 25.393217729369155
637.227999420166 25.357542338389766
637.5519994211197 25.334640731078245
637.8759994220734 25.316383960972708
638.1999994230271 25.295769192194584
638.5239994239807 25.26873516641207
638.8479994249344 25.23436209399096
639.1719994258881 25.19405509813161
639.4959994268418 25.15067318999008
639.8199994277954 25.108100671858228
640.1439994287491 25.070782548517634
640.4679994297028 25.043429392576716
640.7919994306565 25.030510927397962
641.1159994316101 25.034781371848386
641.4399994325638 25.055123726808333
641.7639994335175 25.084967123750474
642.0879994344712 25.11203261682558
642.4119994354248 25.120045003131484
642.7359994363785 25.093359604495408
643.0599994373322 25.022387358926842
643.3839994382859 24.908211225399707
643.7079994392395 24.764461057230484
644.0319994401932 24.614962926491163
644.3559994411469 24.48746933088459
644.6799994421006 24.405408934350778
645.0039994430542 24.380532621446836
645.3279994440079 24.408907677617822
645.6519994449616 24.471907300567434
645.9759994459152 24.541836615967526
646.2999994468689 24.59045712808651
646.6239994478226 24.59714818954175
646.9479994487763 24.554345841852097
647.27199944973 24.468347017926433
647.5959994506836 24.356338976606853
647.9199994516373 24.240335766736276
648.243999452591 24.140282619286527
648.5679994535446 24.069455753063977
648.8919994544983 24.03219119673978
649.215999455452 24.024480214143587
649.5399994564057 24.03680242896724
649.8639994573593 24.05761149595946
650.187999458313 24.07593652535288
650.5119994592667 24.083115860112226
650.8359994602204 24.07381949761854
651.159999461174 24.04610141494374
651.4839994621277 24.00122552036895
651.8079994630814 23.943415415487078
652.1319994640351 23.879165670087975
652.4559994649887 23.816281152789585
652.7799994659424 23.762210041811333
653.1039994668961 23.722030177443973
653.4279994678498 23.69699269155054
653.7519994688034 23.68375541718307
654.0759994697571 23.675018298449135
654.3999994707108 23.661963689032817
654.7239994716645 23.6374061981501
655.0479994726181 23.59832718261681
655.3719994735718 23.54719573601507
655.6959994745255 23.491214918398622
656.0199994754792 23.43990907471422
656.3439994764328 23.401698550702907
656.6679994773865 23.380638803677734
656.9919994783402 23.374829918739945
657.3159994792939 23.376858287152448
657.6399994802475 23.376489227451245
657.9639994812012 23.36438195996553
658.2879994821549 23.33522373177883
658.6119994831085 23.2893047878084
658.9359994840622 23.232006480325435
659.2599994850159 23.17116225686484
659.5839994859696 23.113905396697835
659.9079994869232 23.064487019471134
660.2319994878769 23.023618227487745
660.5559994888306 22.989633264804414
660.8799994897843 22.960895094729594
661.2039994907379 22.93785915191458
661.5279994916916 22.92358389560669
661.8519994926453 22.92234320400325
662.175999493599 22.936628608888036
662.4999994945526 22.964027719412005
662.8239994955063 22.995946095753542
663.14799949646 23.019060449784938
663.4719994974137 23.018830959196997
663.7959994983673 22.984552097299222
664.119999499321 22.91372722682468
664.4439995002747 22.813707566305187
664.7679995012284 22.700063958657676
665.091999502182 22.592100185253003
665.4159995031357 22.50689087794922
665.7399995040894 22.454352858164146
666.0639995050431 22.434726708982232
666.3879995059967 22.439277880227472
666.7119995069504 22.454197882155682
667.0359995079041 22.46551279269583
667.3599995088578 22.46328746858275
667.6839995098114 22.443888339811565
668.0079995107651 22.40984406459157
668.3319995117188 22.367544574772868
668.6559995126725 22.324318214104935
668.9799995136261 22.285900085386846
669.3039995145798 22.255371281845843
669.6279995155335 22.23364788565918
669.9519995164871 22.220382242278525
670.2759995174408 22.21491120090823
670.5999995183945 22.21688110010433
670.9239995193482 22.22586307342444
671.2479995203018 22.24043601153593
671.5719995212555 22.25751742297031
671.8959995222092 22.272334545646977
672.2199995231629 22.279105815712672
672.5439995241165 22.27218200743928
672.8679995250702 22.247434890976635
673.1919995260239 22.203328015801794
673.5159995269776 22.141346884949964
673.8399995279312 22.06596341249078
674.1639995288849 21.984262160157506
674.4879995298386 21.905007294528623
674.8119995307923 21.837210360084182
675.1359995317459 21.788352646898907
675.4599995326996 21.762555657987125
675.7839995336533 21.758960816519092
676.107999534607 21.771581194041776
676.4319995355606 21.79057044190071
676.7559995365143 21.804795478362927
677.079999537468 21.805358558062082
677.4039995384217 21.788393633234453
677.7279995393753 21.756397614781026
678.051999540329 21.717255411933724
678.3759995412827 21.681081207629493
678.6999995422364 21.655814330011616
679.02399954319 21.64388430080807
679.3479995441437 21.641328441192698
679.6719995450974 21.638979960487337
679.995999546051 21.62597258291218
680.3199995470047 21.594538745927935
680.6439995479584 21.543212428075723
680.9679995489121 21.47730840322515
681.2919995498657 21.407189693551736
681.6159995508194 21.344042899421172
681.9399995517731 21.295616055709214
682.2639995527268 21.26300886800328
682.5879995536804 21.239978265714722
682.9119995546341 21.215645130694647
683.2359995555878 21.17855788163652
683.5599995565415 21.12136576420997
683.8839995574951 21.04388118879542
684.2079995584488 20.953680150662
684.5319995594025 20.864216324395485
684.8559995603562 20.79081927696469
685.1799995613098 20.74621941245626
685.5039995622635 20.736716696187962
685.8279995632172 20.760469707001263
686.1519995641709 20.807946950035955
686.4759995651245 20.864126671751993
686.7999995660782 20.912065669061025
687.1239995670319 20.936898398788465
687.4479995679856 20.929312899532487
687.7719995689392 20.88757436769885
688.0959995698929 20.818117461451827
688.4199995708466 20.73406501719486
688.7439995718003 20.65228078523629
689.0679995727539 20.589588227376712
689.3919995737076 20.55868383794372
689.7159995746613 20.56534728710801
690.039999575615 20.60716749397861
690.3639995765686 20.674425908253845
690.6879995775223 20.752825368550734
691.011999578476 20.826680012761244
691.3359995794297 20.882271344755825
691.6599995803833 20.910759557341706
691.983999581337 20.909145103382578
692.3079995822907 20.880163725538196
692.6319995832444 20.830854128690603
692.955999584198 20.770072639689744
693.2799995851517 20.70675328228876
693.6039995861054 20.647988914529805
693.927999587059 20.5977990071628
694.2519995880127 20.557122901603783
694.5759995889664 20.524019382011645
694.8999995899201 20.494314398125738
695.2239995908737 20.462907785786285
695.5479995918274 20.425226008037555
695.8719995927811 20.378175479939422
696.1959995937348 20.32095850255407
696.5199995946884 20.255740274160217
696.8439995956421 20.187390885505348
697.1679995965958 20.122508765214093
697.4919995975495 20.06802620799947
697.8159995985031 20.029401085386713
698.1399995994568 20.009103566306177
698.4639996004105 20.00553523552478
698.7879996013642 20.013234955940312
699.1119996023178 20.02430933539468
699.4359996032715 20.03012529148384
699.7599996042252 20.023777162456557
700.0839996051789 20.002164982444203
700.4079996061325 19.966400231739904
700.7319996070862 19.92120981471376
701.0559996080399 19.873320901100058
701.3799996089936 19.82936747634271
701.7039996099472 19.79364865195373
702.0279996109009 19.767047573003612
702.3519996118546 19.747361220600617
702.6759996128083 19.73021706664978
702.9999996137619 19.710674040030252
703.3239996147156 19.68511410624164
703.6479996156693 19.652362707912058
703.971999616623 19.613630722004906
704.2959996175766 19.571571192946763
704.6199996185303 19.528574794719415
704.943999619484 19.485769678270927
705.2679996204376 19.442321267909872
705.5919996213913 19.395567817762586
705.915999622345 19.342619844982327
706.2399996232987 19.28208820750955
706.5639996242523 19.215859237296876
706.887999625206 19.149796421100838
707.2119996261597 19.092333677633626
707.5359996271134 19.05207748710959
707.859999628067 19.035017980313427
708.1839996290207 19.04187750722721
708.5079996299744 19.06693752350459
708.8319996309281 19.0991930182056
709.1559996318817 19.12525017385921
709.4799996328354 19.133456297102697
709.8039996337891 19.117869665415167
710.1279996347428 19.08042923968217
710.4519996356964 19.030683601681734
710.7759996366501 18.98254344716088
711.0999996376038 18.949550195908927
711.4239996385575 18.940237636473118
711.7479996395111 18.95481677162087
712.0719996404648 18.984638366380715
712.3959996414185 19.014793332491617
712.7199996423722 19.028998247740834
713.0439996433258 19.014609772336797
713.3679996442795 18.966466879837604
713.6919996452332 18.888467212523903
714.0159996461869 18.79233290420179
714.3399996471405 18.69424339214563
714.6639996480942 18.610480210405182
714.9879996490479 18.55395574273309
715.3119996500016 18.531746309119406
715.6359996509552 18.543794581412573
715.9599996519089 18.583676458611855
716.2839996528626 18.64054850516398
716.6079996538163 18.701052955263506
716.9319996547699 18.75171508446531
717.2559996557236 18.78138194135952
717.5799996566773 18.782818306041708
717.903999657631 18.75380272802757
718.2279996585846 18.697276413808886
718.5519996595383 18.620540461322694
718.875999660492 18.533450939013996
719.1999996614456 18.446104327768253
719.5239996623993 18.367200030319765
719.847999663353 18.30281323465219
720.1719996643067 18.25571775641228
720.4959996652603 18.22554320592508
720.819999666214 18.209249653421985
721.1439996671677 18.20219281208486
721.4679996681214 18.1987019509319
721.791999669075 18.19278301598748
722.1159996700287 18.17959716793562
722.4399996709824 18.156623316568293
722.7639996719361 18.124796418412405
723.0879996728897 18.08878724210544
723.4119996738434 18.055705651471214
723.7359996747971 18.03288379423629
724.0599996757508 18.025175662441793
724.3839996767044 18.032620161383143
724.7079996776581 18.04937936401158
725.0319996786118 18.06516298307618
725.3559996795655 18.068497803750084
725.6799996805191 18.05027738763125
726.0039996814728 18.00703014161845
726.3279996824265 17.94208878384831
726.6519996833802 17.864205460449067
726.9759996843338 17.78440629916616
727.2999996852875 17.712597497337605
727.6239996862412 17.655122988415464
727.9479996871949 17.61392545917046
728.2719996881485 17.587868147301805
728.5959996891022 17.57495569741269
728.9199996900559 17.574142591876083
729.2439996910095 17.585623244804395
729.5679996919632 17.609796568916178
729.8919996929169 17.64550719387313
730.2159996938706 17.688603389549602
730.5399996948242 17.731956921501215
730.8639996957779 17.766603630196176
731.1879996967316 17.784370949255347
731.5119996976853 17.780275204998176
731.835999698639 17.753185098166195
732.1599996995926 17.705306048180923
732.4839997005463 17.640550760254374
732.8079997015 17.562642574963018
733.1319997024536 17.474660175717645
733.4559997034073 17.380219220134464
733.779999704361 17.28505881485387
734.1039997053147 17.19833283134119
734.4279997062683 17.132017419160086
734.751999707222 17.09808058911499
735.0759997081757 17.104050871585642
735.3999997091294 17.148552870800973
735.723999710083 17.219576555319453
736.0479997110367 17.296520578004532
736.3719997119904 17.355499031919955
736.6959997129441 17.37669118615754
737.0199997138977 17.351122369243612
737.3439997148514 17.2841811326603
737.6679997158051 17.193677953198875
737.9919997167588 17.103294353437093
738.3159997177124 17.03445724284748
738.6399997186661 16.998976254953067
738.9639997196198 16.99531336732572
739.2879997205735 17.009963593763626
739.6119997215271 17.023157094478808
739.9359997224808 17.016964631768726
740.2599997234345 16.982273713995422
740.5839997243881 16.92225467938201
740.9079997253418 16.85107156984431
741.2319997262955 16.788505804102595
741.5559997272492 16.753029808168524
741.8799997282028 16.75523453436945
742.2039997291565 16.794034806023486
742.5279997301102 16.857060051353102
742.8519997310639 16.9248968310321
743.1759997320175 16.97700564402535
743.4999997329712 16.997857295013443
743.8239997339249 16.98136232429262
744.1479997348786 16.93168473359646
744.4719997358322 16.86122677048262
744.7959997367859 16.786472864246356
745.1199997377396 16.722933817852688
745.4439997386933 16.68099002703481
745.7679997396469 16.663685612841178
746.0919997406006 16.66708090047625
746.4159997415543 16.68239869953085
746.739999742508 16.69927363643967
747.0639997434616 16.70870103155564
747.3879997444153 16.7050798511084
747.711999745369 16.686926070067035
748.0359997463227 16.656364838229127
748.3599997472763 16.617876760346597
748.68399974823 16.57679856256053
749.0079997491837 16.538149067226545
749.3319997501374 16.505754083356614
749.655999751091 16.481857235509313
749.9799997520447 16.46683524745627
750.3039997529984 16.45909369440606
750.627999753952 16.455274411672153
750.9519997549057 16.45076257434142
751.2759997558594 16.4407516287023
751.5999997568131 16.42178249172903
751.9239997577668 16.39309395241393
752.2479997587204 16.35730820624403
752.5719997596741 16.319762894508862
752.8959997606278 16.286596697973206
753.2199997615814 16.262321008221534
753.5439997625351 16.247877386155455
753.8679997634888 16.239855599210106
754.1919997644425 16.23132993645247
754.5159997653961 16.2145226067973
754.8399997663498 16.184153657130782
755.1639997673035 16.139869553363376
755.4879997682572 16.086603665309532
755.8119997692108 16.03283602132532
756.1359997701645 15.987788021476018
756.4599997711182 15.957933208067763
756.7839997720719 15.9447819496673
757.1079997730255 15.944713737260066
757.4319997739792 15.950459629391844
757.7559997749329 15.954103752159707
758.0799997758866 15.949828498868587
758.4039997768402 15.9353978938173
758.7279997777939 15.911990403384896
759.0519997787476 15.88277123108769
759.3759997797013 15.8507697479199
759.6999997806549 15.81740677222405
760.0239997816086 15.782274594438586
760.3479997825623 15.743738584965913
760.671999783516 15.700482142016291
760.9959997844696 15.652948799749423
761.3199997854233 15.603830069228687
761.643999786377 15.557476016148026
761.9679997873307 15.518368735915592
762.2919997882843 15.489620480372796
762.615999789238 15.471759917954705
762.9399997901917 15.462542710843875
763.2639997911454 15.457750476469991
763.587999792099 15.452682779069033
763.9119997930527 15.443691516600826
764.2359997940064 15.429198857950194
764.55999979496 15.409981071294935
764.8839997959137 15.388606451037969
765.2079997968674 15.368572944544965
765.5319997978211 15.353405220528565
765.8559997987747 15.34577812526457
766.1799997997284 15.34693189778723
766.5039998006821 15.35645221605499
766.8279998016358 15.372386787794985
767.1519998025894 15.391261839690282
767.4759998035431 15.408457542321042
767.7999998044968 15.419101881505698
768.1239998054505 15.41876699445073
768.4479998064041 15.404524917357683
768.7719998073578 15.375800886048378
769.0959998083115 15.334760102431746
769.4199998092652 15.28613626626293
769.7439998102188 15.236117042657398
770.0679998111725 15.190925766363534
770.3919998121262 15.15528098102953
770.7159998130799 15.130827973987694
771.0399998140335 15.115740475141708
771.3639998149872 15.105405221232223
771.6879998159409 15.093636242499013
772.0119998168946 15.074430192636848
772.3359998178482 15.043808867047089
772.6599998188019 15.001091049687492
772.9839998197556 14.949143623185474
773.3079998207093 14.89358610293662
773.6319998216629 14.841183672851598
773.9559998226166 14.797892454037894
774.2799998235703 14.76708856522191
774.603999824524 14.748638716452094
774.9279998254776 14.73874554572965
775.2519998264313 14.730725781486504
775.575999827385 14.716804210748398
775.8999998283387 14.690389395105857
776.2239998292923 14.648177254542826
776.547999830246 14.591285737834964
776.8719998311997 14.52564667081628
777.1959998321533 14.460796774544868
777.519999833107 14.407260102728504
777.8439998340607 14.373446704724525
778.1679998350144 14.36306767557384
778.491999835968 14.37374028635107
778.8159998369217 14.39750409463813
779.1399998378754 14.423200322867508
779.4639998388291 14.43928615207989
779.7879998397827 14.437329191227901
780.1119998407364 14.414398399892498
780.4359998416901 14.373412330592036
780.7599998426438 14.322186546830865
781.0839998435974 14.270893560518882
781.4079998445511 14.22889288020969
781.7319998455048 14.202501710110434
782.0559998464585 14.193659667663395
782.3799998474121 14.199926357049792
782.7039998483658 14.215745681635195
783.0279998493195 14.234287990758766
783.3519998502732 14.249441252882106
783.6759998512268 14.257197058497233
783.9999998521805 14.256180628463602
784.3239998531342 14.247102405965453
784.6479998540879 14.23176609330099
784.9719998550415 14.211752117285343
785.2959998559952 14.187551634385333
785.6199998569489 14.158493084758165
785.9439998579026 14.123065440330288
786.2679998588562 14.080001497024211
786.5919998598099 14.029579280598382
786.9159998607636 13.974116004425282
787.2399998617173 13.917943516298633
787.5639998626709 13.866892296565942
787.8879998636246 13.826817770453879
788.2119998645783 13.801894026223529
788.535999865532 13.793377769738038
788.8599998664856 13.799204118197526
789.1839998674393 13.814346642095076
789.507999868393 13.832128175289434
789.8319998693466 13.846039341171727
790.1559998703003 13.851236976786154
790.479999871254 13.845456269997777
790.8039998722077 13.829175694308168
791.1279998731613 13.804915279260992
791.451999874115 13.776080605177858
791.7759998750687 13.745847696329662
792.0999998760224 13.716403749782407
792.423999876976 13.6887108033491
792.7479998779297 13.66246372404083
793.0719998788834 13.63653489794732
793.3959998798371 13.609580007662197
793.7199998807907 13.580580326807073
794.0439998817444 13.54935288928266
794.3679998826981 13.517003326178918
794.6919998836518 13.485991126840053
795.0159998846054 13.460174018546782
795.3399998855591 13.444267808118443
795.6639998865128 13.442156660760707
795.9879998874665 13.455571419948791
796.3119998884201 13.482845952659654
796.6359998893738 13.51820645119789
796.9599998903275 13.552481639497632
797.2839998912812 13.574948102410158
797.6079998922348 13.576086362076861
797.9319998931885 13.550437283678697
798.2559998941422 13.498581381846908
798.5799998950959 13.4274642700994
798.9039998960495 13.348707452219863
799.2279998970032 13.275327460853179
799.5519998979569 13.218016683769735
799.8759998989105 13.182084220427022
800.1999998998642 13.166387259759615
800.5239999008179 13.16440990750433
800.8479999017716 13.166890848345465
801.1719999027252 13.165247457666826
801.4959999036789 13.154544694990161
801.8199999046326 13.134667181374724
802.1439999055863 13.1093884154409
802.46799990654 13.084014240301189
802.7919999074936 13.062636189159342
803.1159999084473 13.046148465422833
803.439999909401 13.031851055132709
803.7639999103546 13.01494904753976
804.0879999113083 12.990840711127234
804.411999912262 12.957219994222866
804.7359999132157 12.915341718306802
805.0599999141693 12.869540549181028
805.383999915123 12.825057163661707
805.7079999160767 12.786036057453858
806.0319999170304 12.754072712287323
806.355999917984 12.727862010477647
806.6799999189377 12.704606090852593
807.0039999198914 12.682243051775451
807.3279999208451 12.661323347660106
807.6519999217987 12.645445374190688
807.9759999227524 12.640062817744896
808.2999999237061 12.650191488494198
808.6239999246598 12.678058086055556
808.9479999256134 12.721276176076781
809.2719999265671 12.772641223601541
809.5959999275208 12.82168548554897
809.9199999284745 12.857188635245098
810.2439999294281 12.869931400627754
810.5679999303818 12.854756547539676
810.8919999313355 12.811388869157147
811.2159999322892 12.744378175831976
811.5399999332428 12.662096630374856
811.8639999341965 12.575043392663485
812.1879999351502 12.494321764075604
812.5119999361038 12.430177355517584
812.8359999370575 12.390457796304725
813.1599999380112 12.379179129043276
813.4839999389649 12.395649721918032
813.8079999399185 12.434283328932985
814.1319999408722 12.485026485744037
814.4559999418259 12.535014372434715
814.7799999427796 12.571031691333575
815.1039999437332 12.582161740375337
815.4279999446869 12.56238511786936
815.7519999456406 12.512037169425591
816.0759999465943 12.437697890432895
816.3999999475479 12.351048416068052
816.7239999485016 12.266260854627333
817.0479999494553 12.196712793906551
817.371999950409 12.152256974660688
817.6959999513626 12.137228566992777
818.0199999523163 12.14962123894872
818.34399995327 12.181868276409885
818.6679999542237 12.222989118559964
818.9919999551773 12.261189854301875
819.315999956131 12.286690155121047
819.6399999570847 12.293916354716659
819.9639999580384 12.282326365989137
820.287999958992 12.255990604330373
820.6119999599457 12.221808816457187
820.9359999608994 12.187194728646144
821.259999961853 12.157746879394171
821.5839999628067 12.135555167571656
821.9079999637604 12.119278033825571
822.2319999647141 12.105385694026047
822.5559999656678 12.09023401163032
822.8799999666214 12.072193548718198
823.2039999675751 12.05269838513028
823.5279999685288 12.0361169650322
823.8519999694824 12.028055049241457
824.1759999704361 12.032822413692283
824.4999999713898 12.051262026243116
824.8239999723435 12.0797756068397
825.1479999732971 12.111069639501737
825.4719999742508 12.136216258204712
825.7959999752045 12.147612374334253
826.1199999761582 12.141650896591084
826.4439999771118 12.120122526779681
826.7679999780655 12.089896564921437
827.0919999790192 12.061026513882382
827.4159999799729 12.043653476714313
827.7399999809265 12.044975618885951
828.0639999818802 12.067376909398444
828.3879999828339 12.10787794696693
828.7119999837876 12.159202089169732
829.0359999847412 12.211673907464487
829.3599999856949 12.255638527150516
829.6839999866486 12.283936192720104
830.0079999876023 12.29395148196412
830.3319999885559 12.289332456520409
830.6559999895096 12.281080778775268
830.9799999904633 12.287706383345006
831.303999991417 12.334051715946966
831.6279999923706 12.447378377878323
831.9519999933243 12.650110417801244
832.275999994278 12.950590988049559
832.5999999952317 13.336672787200166
832.9239999961853 13.777752271737569
833.247999997139 14.240086997814316
833.5719999980927 14.716522572430547
833.8959999990464 15.264914029540174
834.22 16.04272977152222
834.5440000009537 17.319467398512426
834.8680000019074 19.4504783987041
835.192000002861 22.804076434349778
835.5160000038147 27.65013164534396
835.8400000047684 34.03549195725777
836.1640000057221 41.68442674880843
836.4880000066757 49.964393208010755
836.8120000076294 57.94358395010396
837.1360000085831 64.54186421954616
837.4600000095368 68.74632434699018
837.7840000104904 69.83823786655306
838.1080000114441 67.5686971126154
838.4320000123978 62.230864381972786
838.7560000133515 54.60480447898422
839.0800000143051 45.787265727975175
839.4040000152588 36.95319367276577
839.7280000162125 29.114645239424906
840.0520000171662 22.940328071145345
840.3760000181198 18.677431427126127
840.7000000190735 16.184165735959844
841.0240000200272 15.048766473708474
841.3480000209809 14.74932845351751
841.6720000219345 14.803180520100556
841.9960000228882 14.86708495620622
842.3200000238419 14.772147316851992
842.6440000247956 14.500353892823677
842.9680000257492 14.12593996421346
843.2920000267029 13.750126385841774
843.6160000276566 13.451878977509423
843.9400000286103 13.26544272924713
844.2640000295639 13.183423165637308
844.5880000305176 13.174189453881496
844.9120000314713 13.20159128416175
845.236000032425 13.238708578377686
845.5600000333786 13.27206366126086
845.8840000343323 13.29830040817867
846.208000035286 13.318610192631487
846.5320000362397 13.335147046244714
846.8560000371933 13.350222261433506
847.180000038147 13.368028190099665
847.5040000391007 13.397685902602388
847.8280000400543 13.454663934215183
848.152000041008 13.558727347478843
848.4760000419617 13.728758990568846
848.8000000429154 13.977501246671633
849.124000043869 14.310288185688982
849.4480000448227 14.731753775446256
849.7720000457764 15.261632914494461
850.0960000467301 15.957717141356197
850.4200000476837 16.939813454340342
850.7440000486374 18.403273385791255
851.0680000495911 20.610673047854142
851.3920000505448 23.8530081175765
851.7160000514984 28.37984799727119
852.0400000524521 34.30953248021693
852.3640000534058 41.5420593082635
852.6880000543595 49.70336802092841
853.0120000553131 58.14680195215242
853.3360000562668 66.0254588197826
853.6600000572205 72.42884427702828
853.9840000581742 76.55650780517557
854.3080000591278 77.88629763749215
854.6320000600815 76.29201415526917
854.9560000610352 72.0766029659586
855.2800000619889 65.90917735882924
855.6040000629425 58.68166753392872
855.9280000638962 51.32349686106401
856.2520000648499 44.622956635502426
856.5760000658036 39.099736711814955
856.9000000667572 34.9554096756118
857.2240000677109 32.104434977758785
857.5480000686646 30.265918760630026
857.8720000696183 29.080835760659628
858.1960000705719 28.219037940626695
858.5200000715256 27.449551070597973
858.8440000724793 26.66363779787651
859.168000073433 25.8560903917977
859.4920000743866 25.08164487450982
859.8160000753403 24.408011888790966
860.140000076294 23.8805118823523
860.4640000772476 23.506822657900326
860.7880000782013 23.260924227530587
861.112000079155 23.09830126257332
861.4360000801087 22.97425648152603
861.7600000810623 22.857528495033836
862.084000082016 22.73551129217377
862.4080000829697 22.61183905327521
862.7320000839234 22.49963646004053
863.056000084877 22.413560733581818
863.3800000858307 22.363305672162195
863.7040000867844 22.350645850931308
864.0280000877381 22.37019638486622
864.3520000886917 22.41255969895726
864.6760000896454 22.467905705518383
865.0000000905991 22.528931469798593
865.3240000915528 22.592065612351735
865.6480000925064 22.656847525600117
865.9720000934601 22.72377944128625
866.2960000944138 22.791772353908875
866.6200000953675 22.856534142547936
866.9440000963211 22.91044894518285
867.2680000972748 22.944271520028273
867.5920000982285 22.95020281771398
867.9160000991822 22.924917749908722
868.2400001001358 22.871271161913008
868.5640001010895 22.79805490874387
868.8880001020432 22.717805106496662
869.2120001029969 22.64320914409185
869.5360001039505 22.583668883431795
869.8600001049042 22.54297185824754
870.1840001058579 22.519093847249945
870.5080001068116 22.506112291475596
870.8320001077652 22.497305971466446
871.1560001087189 22.488754491709624
871.4800001096726 22.481789960792693
871.8040001106262 22.483604196806215
872.1280001115799 22.505995782941934
872.4520001125336 22.562005085578875
872.7760001134873 22.66136610344252
873.100000114441 22.806513084584783
873.4240001153946 22.989879331061402
873.7480001163483 23.19392803761111
874.072000117302 23.39338897829078
874.3960001182556 23.560042554997192
874.7200001192093 23.668913417457773
875.044000120163 23.70415626860256
875.3680001211167 23.662911492274443
875.6920001220703 23.555599252612673
876.016000123024 23.403537205940648
876.3400001239777 23.233431333972145
876.6640001249314 23.070531453362324
876.988000125885 22.93315832302341
877.3120001268387 22.82931960279235
877.6360001277924 22.756701090788965
877.9600001287461 22.70607877915563
878.2840001296997 22.666649798907233
878.6080001306534 22.63085485158443
878.9320001316071 22.597482968324957
879.2560001325608 22.572302327428627
879.5800001335144 22.565469474918096
879.9040001344681 22.587453721181774
880.2280001354218 22.64532768608085
880.5520001363755 22.740524870202677
880.8760001373291 22.86857939657491
881.2000001382828 23.020691649728693
881.5240001392365 23.18660601054088
881.8480001401902 23.35733061714329
882.1720001411438 23.526225008877745
882.4960001420975 23.689038936319452
882.8200001430512 23.843067243221196
883.1440001440048 23.985829018051994
883.4680001449585 24.11418819242568
883.7920001459122 24.224161792088697
884.1160001468659 24.311680288967473
884.4400001478195 24.37352396574309
884.7640001487732 24.408027513517094
885.0880001497269 24.415673285762363
885.4120001506806 24.398994819605925
885.7360001516342 24.36211258329239
886.0600001525879 24.310258781861027
886.3840001535416 24.24960917207551
886.7080001544953 24.186805742934094
887.0320001554489 24.128241311755787
887.3560001564026 24.079397708154858
887.6800001573563 24.043332310898226
888.00400015831 24.019416592976203
888.3280001592636 24.003031258319464
888.6520001602173 23.986199843054663
888.976000161171 23.959451849977754
889.3000001621247 23.914736990141318
889.6240001630783 23.848327069569507
889.948000164032 23.762499839323294
890.2720001649857 23.665153421790002
890.5960001659394 23.567114071623585
890.920000166893 23.478395916613
891.2440001678467 23.40441445733946
891.5680001688004 23.343751244479257
891.892000169754 23.288683850906878
892.2160001707077 23.22800982229631
892.5400001716614 23.151545484934356
892.8640001726151 23.054754844868047
893.1880001735688 22.941306860672338
893.5120001745224 22.822231960963958
893.8360001754761 22.71220786563799
894.1600001764298 22.624431022873896
894.4840001773835 22.565710089260712
894.8080001783371 22.533565973848724
895.1320001792908 22.516818333229985
895.4560001802445 22.499447996090225
895.7800001811981 22.465902098447078
896.1040001821518 22.405989864002727
896.4280001831055 22.317931692191085
896.7520001840592 22.207969505591524
897.0760001850128 22.087525580191933
897.4000001859665 21.969006550213628
897.7240001869202 21.862038121712484
898.0480001878739 21.77159517541874
898.3720001888275 21.697724800906418
898.6960001897812 21.637458834239165
899.0200001907349 21.58692799635773
899.3440001916886 21.542937890132617
899.6680001926422 21.503695187490855
899.9920001935959 21.468377879087395
900.3160001945496 21.436720316416935
900.6400001955033 21.408667546852474
900.9640001964569 21.384455963226124
901.2880001974106 21.365310464104418
901.6120001983643 21.35375750390674
901.936000199318 21.3527038494977
902.2600002002716 21.36411180605839
902.5840002012253 21.38756844720422
902.908000202179 21.418902564714532
903.2320002031327 21.450500724115575
903.5560002040863 21.473413574448898
903.88000020504 21.48023924267492
904.2040002059937 21.468088358532412
904.5280002069474 21.440178435273697
904.852000207901 21.40535608289958
905.1760002088547 21.375345752721955
905.5000002098084 21.360684654625413
905.824000210762 21.366861113713416
906.1480002117157 21.392076134980094
906.4720002126694 21.42760559264457
906.7960002136231 21.460487404912808
907.1200002145767 21.477995961192992
907.4440002155304 21.47183292787165
907.7680002164841 21.440742242092703
908.0920002174378 21.39063754253721
908.4160002183914 21.332199159652923
908.7400002193451 21.276994452008694
909.0640002202988 21.233634350899187
909.3880002212525 21.20527984443679
909.7120002222061 21.189230039249665
910.0360002231598 21.178673342659152
910.3600002241135 21.165541628948752
910.6840002250672 21.143644005135858
911.0080002260208 21.110674526439983
911.3320002269745 21.068382780816762
911.6560002279282 21.02154676498143
911.9800002288819 20.97603577701235
912.3040002298355 20.936557479399337
912.6280002307892 20.905291747848512
912.9520002317429 20.881412654315607
913.2760002326966 20.86188233646349
913.6000002336502 20.842886063601448
913.9240002346039 20.82131454623186
914.2480002355576 20.79576209285873
914.5720002365113 20.766787982401947
914.8960002374649 20.73679331917197
915.2200002384186 20.708707028031753
915.5440002393723 20.684721327707805
915.868000240326 20.66547617317309
916.1920002412796 20.649727200495256
916.5160002422333 20.63472867396929
916.840000243187 20.616965677282955
917.1640002441407 20.59327100011803
917.4880002450943 20.561716299820116
917.812000246048 20.522244016899897
918.1360002470017 20.47651939332799
918.4600002479553 20.427259913861832
918.784000248909 20.37742947819172
919.1080002498627 20.329249919193646
919.4320002508164 20.28379526955491
919.75600025177 20.24098129207237
920.0800002527237 20.200062589870047
920.4040002536774 20.16036264391744
920.7280002546311 20.121915318232364
921.0520002555847 20.085802893477844
921.3760002565384 20.053755293849466
921.7000002574921 20.027324933253038
922.0240002584458 20.00689390594939
922.3480002593994 19.991195968906005
922.6720002603531 19.977575604462796
922.9960002613068 19.962825546411615
923.3200002622605 19.9446834439892
923.6440002632141 19.923278841716645
923.9680002641678 19.901489647565985
924.2920002651215 19.884170063982882
924.6160002660752 19.87643690906778
924.9400002670288 19.881518875725856
925.2640002679825 19.898819181889888
925.5880002689362 19.923300426751997
925.9120002698899 19.94677921971459
926.2360002708435 19.960452808075633
926.5600002717972 19.957616997449634
926.8840002727509 19.93607164901484
927.2080002737046 19.898980079145083
927.5320002746582 19.85352215002631
927.8560002756119 19.808373852781994
928.1800002765656 19.770625682455794
928.5040002775193 19.743466922546336
928.8280002784729 19.72530436141136
929.1520002794266 19.710886759682154
929.4760002803803 19.69397230749002
929.800000281334 19.66995550534993
930.1240002822876 19.63760620863917
930.4480002832413 19.599165012110824
930.772000284195 19.55901116137362
931.0960002851486 19.52146656414446
931.4200002861023 19.48868365760916
931.744000287056 19.459788491298564
932.0680002880097 19.43163276100468
932.3920002889633 19.400730199014763
932.716000289917 19.36525460573932
933.0400002908707 19.326254288435365
933.3640002918244 19.287612917889454
933.688000292778 19.254270027012883
934.0120002937317 19.23006590729912
934.3360002946854 19.216225060012217
934.6600002956391 19.21048551799488
934.9840002965927 19.207945626935526
935.3080002975464 19.20328725502001
935.6320002985001 19.19303257028081
935.9560002994538 19.176957620277264
936.2800003004074 19.15801998855211
936.6040003013611 19.140960657268973
936.9280003023148 19.13025300559121
937.2520003032685 19.12798901645723
937.5760003042221 19.132979291831276
937.9000003051758 19.141257877986607
938.2240003061295 19.147395268499203
938.5480003070832 19.14676196847742
938.8720003080368 19.137326905468203
939.1960003089905 19.119741964377205
939.5200003099442 19.09665123962237
939.8440003108979 19.071281729449037
940.1680003118515 19.045567197911513
940.4920003128052 19.01942762514739
940.8160003137589 18.99122203215715
941.1400003147126 18.95904484292948
941.4640003156662 18.92232529960158
941.7880003166199 18.88297826318939
942.1120003175736 18.845603091205433
942.4360003185272 18.81622408000165
942.7600003194809 18.799813704784306
943.0840003204346 18.797932019734578
943.4080003213883 18.807320774719553
943.732000322342 18.82008139132831
944.0560003232956 18.82572693186322
944.3800003242493 18.81446777125627
944.704000325203 18.780741735467767
945.0280003261566 18.725476772863452
945.3520003271103 18.656491040068136
945.676000328064 18.586525712635197
946.0000003290177 18.529482780869802
946.3240003299713 18.496026305905822
946.648000330925 18.490292097215598
946.9720003318787 18.508708094227902
947.2960003328324 18.54087647393411
947.620000333786 18.572764487382894
947.9440003347397 18.59094000367218
948.2680003356934 18.586285875424554
948.5920003366471 18.55624931907413
948.9160003376007 18.50491481286576
949.2400003385544 18.441240827125213
949.5640003395081 18.376222804492834
949.8880003404618 18.319613994199436
950.2120003414154 18.27780174847262
950.5360003423691 18.253084212785406
950.8600003433228 18.244024993562313
951.1840003442765 18.24679331846013
951.5080003452301 18.256903290627218
951.8320003461838 18.270521369780244
952.1560003471375 18.285100532093942
952.4800003480912 18.29941582358082
952.8040003490448 18.313148039780142
953.1280003499985 18.32654373416946
953.4520003509522 18.339948702359028
953.7760003519059 18.35371177082084
954.1000003528595 18.36820789725022
954.4240003538132 18.38338763136989
954.7480003547669 18.39862593824787
955.0720003557205 18.41270026779268
955.3960003566742 18.423445268667223
955.7200003576279 18.428370770596374
956.0440003585816 18.425455296400006
956.3680003595352 18.413783815933684
956.6920003604889 18.39428630590645
957.0160003614426 18.369946087051694
957.3400003623963 18.345123430984767
957.6640003633499 18.3242227063508
957.9880003643036 18.310202242106637
958.3120003652573 18.303564672200316
958.636000366211 18.302190087515832
958.9600003671646 18.301697612426107
959.2840003681183 18.296842957302022
959.608000369072 18.2831492002992
959.9320003700257 18.258308218127688
960.2560003709793 18.222772679857478
960.580000371933 18.179314071630408
960.9040003728867 18.131908271736197
961.2280003738404 18.08438067495201
961.552000374794 18.039499745276974
961.8760003757477 17.998343982435543
962.2000003767014 17.960613044667596
962.524000377655 17.925241178920373
962.8480003786087 17.89144450397293
963.1720003795624 17.859403855278416
963.4960003805161 17.829920119615892
963.8200003814698 17.80411850164482
964.1440003824234 17.78269349146431
964.4680003833771 17.765130377421023
964.7920003843308 17.749499470752998
965.1160003852845 17.73290332235211
965.4400003862381 17.712553959966467
965.7640003871918 17.686971693883063
966.0880003881455 17.65666967092464
966.4120003890991 17.624482535860583
966.7360003900528 17.595011678870947
967.0600003910065 17.573230578935686
967.3840003919602 17.562923565558233
967.7080003929138 17.56527952921537
968.0320003938675 17.577951320581835
968.3560003948212 17.59532254603852
968.6800003957749 17.60996224311895
969.0040003967285 17.61446321503442
969.3280003976822 17.60371159414667
969.6520003986359 17.576440104043552
969.9760003995896 17.535823580095133
970.3000004005432 17.48882624256755
970.6240004014969 17.44429797005695
970.9480004024506 17.410664816181544
971.2720004034043 17.393629702588655
971.5960004043579 17.39465509322953
971.9200004053116 17.410954317601085
972.2440004062653 17.436631334108487
972.568000407219 17.464378744891395
972.8920004081726 17.487775417477096
973.2160004091263 17.503138247452636
973.54000041008 17.510133805200194
973.8640004110337 17.51123255059892
974.1880004119873 17.510186926206757
974.512000412941 17.510209636510478
974.8360004138947 17.512376581588804
975.1600004148484 17.514707003921238
975.484000415802 17.51271985402528
975.8080004167557 17.50095583808632
976.1320004177094 17.475202537555088
976.456000418663 17.43463745413552
976.7800004196167 17.382678088265774
977.1040004205704 17.32629471770963
977.4280004215241 17.274030874570734
977.7520004224777 17.233500093165482
978.0760004234314 17.208805286584663
978.4000004243851 17.199163632159813
978.7240004253388 17.199425655941383
979.0480004262924 17.202067661969014
979.3720004272461 17.19980921397171
979.6960004281998 17.18817698812133
980.0200004291535 17.166861957497836
980.3440004301071 17.139223394479544
980.6680004310608 17.110483068097132
980.9920004320145 17.085324918617054
981.3160004329682 17.06576299103883
981.6400004339218 17.05007904473571
981.9640004348755 17.033616151286093
982.2880004358292 17.010438376506606
982.6120004367829 16.97550353302977
982.9360004377365 16.92675183694546
983.2600004386902 16.8658418352668
983.5840004396439 16.7980172765508
983.9080004405976 16.731133745488243
984.2320004415512 16.673745639433662
984.5560004425049 16.633387594339208
984.8800004434586 16.615277762740217
985.2040004444123 16.62141275411728
985.5280004453659 16.65013807894822
985.8520004463196 16.69618646132306
986.1760004472733 16.751390865063524
986.500000448227 16.805797649507294
986.8240004491806 16.849195857284577
987.1480004501343 16.87320218218523
987.472000451088 16.873146308538395
987.7960004520417 16.849139441195334
988.1200004529953 16.80633504224843
988.444000453949 16.753901467796695
988.7680004549027 16.702665137230913
989.0920004558564 16.662406444069187
989.41600045681 16.639382372357066
989.7400004577637 16.63459849493608
990.0640004587174 16.643237765535705
990.388000459671 16.655875011631224
990.7120004606247 16.66107760201843
991.0360004615784 16.648246573683902
991.3600004625321 16.61056679626416
991.6840004634857 16.54719908884153
992.0080004644394 16.46380272195223
992.3320004653931 16.371235250151322
992.6560004663468 16.28306921759876

